A Riemann Difference Scheme for Shock Capturing in Discontinuous Finite Element Methods

We present a novel structure-preserving numerical scheme for discontinuous finite element approximations of nonlinear hyperbolic systems. The method can be understood as a generalization of the Lax-Friedrichs flux to a high-order staggered grid and does not depend on any tunable parameters. Under a presented set of conditions, we show that the method is conservative and invariant domain preserving. Numerical experiments on the Euler equations show the ability of the scheme to resolve discontinuities without introducing excessive spurious oscillations or dissipation.

==> figs/data/bt_rdp0c-1200.csv <==
f,p
0,2812.5
1,2.0874e-05
2,0.00012452
3,0.0004159
4,0.0010275
5,0.0020653
6,0.0035103
7,0.0054443
8,0.0074657
9,0.0096302
10,0.011509
11,0.01305
12,0.013819
13,0.014227
14,0.013746
15,0.012919
16,0.011675
17,0.010096
18,0.0087891
19,0.0072532
20,0.0060126
21,0.0050372
22,0.0042476
23,0.0033858
24,0.0033824
25,0.0032388
26,0.0027875
27,0.0028471
28,0.0028345
29,0.0027827
30,0.002743
31,0.002933
32,0.0026509
33,0.0027772
34,0.0025858
35,0.0025566
36,0.0024297
37,0.002431
38,0.0023771
39,0.0023047
40,0.0023166
41,0.0022439
42,0.0021954
43,0.0022727
44,0.0021059
45,0.0022428
46,0.0021083
47,0.0019365
48,0.0019185
49,0.0017624
50,0.0016708
51,0.0016454
52,0.0015021
53,0.0014235
54,0.0012339
55,0.0011791
56,0.0010347
57,0.00094604
58,0.000816
59,0.00075441
60,0.00061621
61,0.00053556
62,0.00043946
63,0.00038469
64,0.00032799
65,0.00027548
66,0.00024358
67,0.00020724
68,0.00016872
69,0.00014965
70,0.00013244
71,0.00010585
72,0.00010583
73,9.0228e-05
74,8.2371e-05
75,7.7608e-05
76,7.4327e-05
77,6.3465e-05
78,5.8967e-05
79,5.4292e-05
80,4.7143e-05
81,4.588e-05
82,4.4411e-05
83,3.7585e-05
84,3.5434e-05
85,3.4871e-05
86,3.1948e-05
87,3.1901e-05
88,2.8619e-05
89,2.7126e-05
90,2.6282e-05
91,2.4512e-05
92,2.2303e-05
93,2.1606e-05
94,1.9948e-05
95,1.7976e-05
96,1.6971e-05
97,1.5953e-05
98,1.4047e-05
99,1.3069e-05
100,1.1809e-05
101,1.1245e-05
102,1.0243e-05
103,9.4616e-06
104,8.2362e-06
105,7.7738e-06
106,6.927e-06
107,6.15e-06
108,5.8835e-06
109,4.998e-06
110,4.6925e-06
111,3.9508e-06
112,3.5857e-06
113,3.0719e-06
114,2.8861e-06
115,2.5136e-06
116,2.2559e-06
117,2.0256e-06
118,1.7553e-06
119,1.5364e-06
120,1.4924e-06
121,1.2434e-06
122,1.1748e-06
123,1.1181e-06
124,9.1028e-07
125,8.5056e-07
126,7.6846e-07
127,7.0629e-07
128,6.1537e-07
129,5.822e-07
130,5.163e-07
131,4.7944e-07
132,4.3981e-07
133,3.9756e-07
134,3.812e-07
135,3.4438e-07
136,3.2748e-07
137,2.8718e-07
138,2.6514e-07
139,2.43e-07
140,2.2355e-07
141,2.0796e-07
142,1.9357e-07
143,1.7386e-07
144,1.6354e-07
145,1.4746e-07
146,1.358e-07
147,1.2465e-07
148,1.1437e-07
149,1.0066e-07
150,9.183e-08
151,8.6792e-08
152,7.5938e-08
153,7.0845e-08
154,6.4956e-08
155,5.7318e-08
156,5.3839e-08
157,4.5492e-08
158,4.3046e-08
159,3.8251e-08
160,3.5223e-08
161,3.137e-08
162,2.7962e-08
163,2.5529e-08
164,2.3168e-08
165,2.1185e-08
166,1.9157e-08
167,1.704e-08
168,1.517e-08
169,1.4125e-08
170,1.2222e-08
171,1.1232e-08
172,1.0137e-08
173,9.1974e-09
174,8.2895e-09
175,7.7554e-09
176,6.9877e-09
177,6.2218e-09
178,5.8604e-09
179,5.3066e-09
180,4.6604e-09
181,4.2987e-09
182,3.8336e-09
183,3.6584e-09
184,3.2945e-09
185,2.9065e-09
186,2.6667e-09
187,2.4457e-09
188,2.249e-09
189,2.0326e-09
190,1.8454e-09
191,1.7397e-09
192,1.5369e-09
193,1.3993e-09
194,1.2669e-09
195,1.1722e-09
196,1.0459e-09
197,9.7533e-10
198,8.983e-10
199,7.9577e-10
200,7.2632e-10
201,6.5596e-10
202,5.8585e-10
203,5.2981e-10
204,4.8417e-10
205,4.3614e-10
206,3.942e-10
207,3.618e-10
208,3.2704e-10
209,2.9884e-10
210,2.686e-10
211,2.4569e-10
212,2.2255e-10
213,2.0071e-10
214,1.8056e-10
215,1.6179e-10
216,1.4799e-10
217,1.3248e-10
218,1.1865e-10
219,1.1189e-10
220,1.008e-10
221,9.0645e-11
222,8.1512e-11
223,7.4231e-11
224,6.8854e-11
225,6.0836e-11
226,5.649e-11
227,5.0057e-11
228,4.6236e-11
229,4.2109e-11
230,3.7557e-11
231,3.355e-11
232,3.1407e-11
233,2.8106e-11
234,2.5414e-11
235,2.3535e-11
236,2.112e-11
237,1.9253e-11
238,1.7063e-11
239,1.587e-11
240,1.4163e-11
241,1.2987e-11
242,1.1698e-11
243,1.0684e-11
244,9.8169e-12
245,8.7411e-12
246,7.9109e-12
247,7.2008e-12
248,6.4828e-12
249,5.8743e-12
250,5.3092e-12
251,4.8124e-12
252,4.3621e-12
253,3.9181e-12
254,3.582e-12
255,3.2557e-12
256,2.9754e-12
257,2.6674e-12
258,2.4466e-12
259,2.1812e-12
260,1.9664e-12
261,1.8088e-12
262,1.6079e-12
263,1.4507e-12
264,1.3136e-12
265,1.2164e-12
266,1.0766e-12
267,9.8262e-13
268,9.005e-13
269,8.1056e-13
270,7.2905e-13
271,6.6748e-13
272,6.1534e-13
273,5.5031e-13
274,4.9986e-13
275,4.4962e-13
276,4.0789e-13
277,3.6915e-13
278,3.3099e-13
279,3.014e-13
280,2.7289e-13
281,2.4618e-13
282,2.2246e-13
283,2.0299e-13
284,1.8537e-13
285,1.6793e-13
286,1.5216e-13
287,1.3707e-13
288,1.2353e-13
289,1.1153e-13
290,1.014e-13
291,9.1185e-14
292,8.212e-14
293,7.4304e-14
294,6.8245e-14
295,6.0624e-14
296,5.5734e-14
297,4.9876e-14
298,4.501e-14
299,4.0348e-14
300,3.7063e-14
301,3.3619e-14
302,3.0208e-14
303,2.7437e-14
304,2.4791e-14
305,2.2346e-14
306,2.026e-14
307,1.8255e-14
308,1.6442e-14
309,1.4867e-14
310,1.3484e-14
311,1.2146e-14
312,1.1023e-14
313,9.9907e-15
314,9.0576e-15
315,8.1654e-15
316,7.3556e-15
317,6.6951e-15
318,6.0892e-15
319,5.4639e-15
320,4.958e-15
321,4.465e-15
322,4.0789e-15
323,3.6365e-15
324,3.2901e-15
325,2.9922e-15
326,2.6872e-15
327,2.4191e-15
328,2.1932e-15
329,1.9965e-15
330,1.796e-15
331,1.6395e-15
332,1.4801e-15
333,1.3338e-15
334,1.2093e-15
335,1.0839e-15
336,9.8029e-16
337,8.8081e-16
338,7.9106e-16
339,7.1578e-16
340,6.4372e-16
341,5.8415e-16
342,5.2922e-16
343,4.8076e-16
344,4.2974e-16
345,3.8945e-16
346,3.5237e-16
347,3.1814e-16
348,2.8454e-16
349,2.5895e-16
350,2.3312e-16
351,2.0968e-16
352,1.8879e-16
353,1.7166e-16
354,1.539e-16
355,1.3887e-16
356,1.2524e-16
357,1.1318e-16
358,1.0199e-16
359,9.2361e-17
360,8.3252e-17
361,7.5251e-17
362,6.8156e-17
363,6.1085e-17
364,5.523e-17
365,4.9806e-17
366,4.4909e-17
367,4.0431e-17
368,3.6432e-17
369,3.3106e-17
370,2.9616e-17
371,2.6903e-17
372,2.4244e-17
373,2.1808e-17
374,1.9576e-17
375,1.7743e-17
376,1.5905e-17
377,1.4322e-17
378,1.2996e-17
379,1.1677e-17
380,1.0504e-17
381,9.5566e-18
382,8.5868e-18
383,7.714e-18
384,6.9375e-18
385,6.269e-18
386,5.599e-18
387,5.0543e-18
388,4.5697e-18
389,4.0846e-18
390,3.6902e-18
391,3.33e-18
392,2.9903e-18
393,2.6934e-18
394,2.434e-18
395,2.1881e-18
396,1.9578e-18
397,1.7789e-18
398,1.591e-18
399,1.4308e-18
400,1.2911e-18
401,1.1583e-18
402,1.0419e-18
403,9.3698e-19
404,8.4646e-19
405,7.5511e-19
406,6.8278e-19
407,6.1524e-19
408,5.5236e-19
409,4.9652e-19
410,4.4852e-19
411,4.0294e-19
412,3.6127e-19
413,3.2553e-19
414,2.9222e-19
415,2.6201e-19
416,2.3628e-19
417,2.1236e-19
418,1.9112e-19
419,1.7153e-19
420,1.5447e-19
421,1.3841e-19
422,1.2454e-19
423,1.1189e-19
424,1.0039e-19
425,9.0205e-20
426,8.0979e-20
427,7.2702e-20
428,6.5453e-20
429,5.8606e-20
430,5.2787e-20
431,4.7186e-20
432,4.2565e-20
433,3.802e-20
434,3.414e-20
435,3.0618e-20
436,2.7485e-20
437,2.4624e-20
438,2.2083e-20
439,1.9861e-20
440,1.7805e-20
441,1.5939e-20
442,1.4301e-20
443,1.2817e-20
444,1.1499e-20
445,1.0266e-20
446,9.2324e-21
447,8.2613e-21
448,7.3978e-21
449,6.6233e-21
450,5.9451e-21
451,5.3148e-21
452,4.7624e-21
453,4.2684e-21
454,3.8236e-21
455,3.4227e-21
456,3.0695e-21
457,2.7439e-21
458,2.4569e-21
459,2.1976e-21
460,1.9661e-21
461,1.7559e-21
462,1.5714e-21
463,1.4083e-21
464,1.255e-21
465,1.1264e-21
466,1.0064e-21
467,9.0012e-22
468,8.0562e-22
469,7.2099e-22
470,6.4417e-22
471,5.7471e-22
472,5.144e-22
473,4.5843e-22
474,4.0925e-22
475,3.6579e-22
476,3.2626e-22
477,2.9117e-22
478,2.6018e-22
479,2.324e-22
480,2.0697e-22
481,1.8508e-22
482,1.6504e-22
483,1.4698e-22
484,1.3121e-22
485,1.1708e-22
486,1.041e-22
487,9.2889e-23
488,8.2693e-23
489,7.3662e-23
490,6.5488e-23
491,5.844e-23
492,5.1911e-23
493,4.6262e-23
494,4.1142e-23
495,3.6628e-23
496,3.2554e-23
497,2.8974e-23
498,2.5766e-23
499,2.2881e-23
500,2.0354e-23
501,1.8092e-23
502,1.6033e-23
503,1.4263e-23
504,1.2654e-23
505,1.1241e-23
506,9.9577e-24
507,8.8461e-24
508,7.841e-24
509,6.9601e-24
510,6.1676e-24
511,5.4688e-24
512,4.8421e-24
513,4.2928e-24
514,3.8035e-24
515,3.367e-24
516,2.9815e-24
517,2.6372e-24
518,2.3341e-24
519,2.0631e-24
520,1.8236e-24
521,1.6105e-24
522,1.4233e-24
523,1.2562e-24
524,1.1086e-24
525,9.7894e-25
526,8.6196e-25
527,7.6046e-25
528,6.7112e-25
529,5.9195e-25
530,5.2102e-25
531,4.5888e-25
532,4.0331e-25
533,3.5439e-25
534,3.119e-25
535,2.7367e-25
536,2.4033e-25
537,2.1099e-25
538,1.8514e-25
539,1.6212e-25
540,1.4275e-25
541,1.2471e-25
542,1.0912e-25
543,9.5469e-26
544,8.3695e-26
545,7.2694e-26
546,6.3779e-26
547,5.5573e-26
548,4.8484e-26
549,4.2291e-26
550,3.6936e-26
551,3.1881e-26
552,2.7799e-26
553,2.4082e-26
554,2.0859e-26
555,1.8328e-26
556,1.5764e-26
557,1.3695e-26
558,1.1851e-26
559,1.0269e-26
560,8.9912e-27
561,7.6176e-27
562,6.5585e-27
563,5.7303e-27
564,4.9608e-27
565,4.2161e-27
566,3.6302e-27
567,3.1591e-27
568,2.7725e-27
569,2.379e-27
570,2.0631e-27
571,1.6943e-27
572,1.4938e-27
573,1.2745e-27
574,1.0913e-27
575,9.6129e-28
576,8.3475e-28
577,7.1958e-28
578,6.3065e-28
579,5.8021e-28
580,4.6705e-28
581,4.3841e-28
582,3.8036e-28
583,3.3756e-28
584,3.0376e-28
585,2.6712e-28
586,2.5884e-28
587,2.2738e-28
588,2.2789e-28
589,2.1067e-28
590,1.9261e-28
591,1.987e-28
592,1.83e-28
593,1.771e-28
594,1.7708e-28
595,1.7389e-28
596,1.7209e-28
597,1.6659e-28
598,1.6483e-28
599,1.6766e-28
600,4.9833e-29


==> figs/data/bt_rdp3c-1200.csv <==
f,p
0,2812.5
1,2.1184e-05
2,0.00012447
3,0.00040508
4,0.0010369
5,0.0020633
6,0.0035803
7,0.0053552
8,0.0074708
9,0.0095397
10,0.011413
11,0.012963
12,0.014003
13,0.014245
14,0.013981
15,0.01314
16,0.011682
17,0.010383
18,0.0086495
19,0.0072248
20,0.0060982
21,0.0051681
22,0.0041972
23,0.0037793
24,0.0032786
25,0.0031133
26,0.0029535
27,0.0028567
28,0.0028045
29,0.0028582
30,0.0027313
31,0.0028853
32,0.0026522
33,0.0027579
34,0.0024844
35,0.0027819
36,0.002478
37,0.0025685
38,0.0024329
39,0.0022023
40,0.0023052
41,0.0023288
42,0.0023125
43,0.0023002
44,0.0021234
45,0.0020596
46,0.0020252
47,0.0019415
48,0.0018462
49,0.0017769
50,0.001707
51,0.0016004
52,0.0014537
53,0.0013516
54,0.0012741
55,0.0011396
56,0.00096224
57,0.00085619
58,0.00077955
59,0.00063267
60,0.00055293
61,0.00047305
62,0.00039305
63,0.00032672
64,0.0002813
65,0.00023282
66,0.00020311
67,0.0001794
68,0.00015056
69,0.00013185
70,0.0001141
71,0.0001047
72,8.8981e-05
73,8.0636e-05
74,7.3865e-05
75,6.5303e-05
76,5.9363e-05
77,5.5993e-05
78,4.6758e-05
79,4.3657e-05
80,4.3754e-05
81,3.866e-05
82,3.7517e-05
83,3.5293e-05
84,3.2107e-05
85,3.1023e-05
86,2.8008e-05
87,2.574e-05
88,2.3589e-05
89,2.2598e-05
90,2.0887e-05
91,2.0035e-05
92,1.812e-05
93,1.6865e-05
94,1.5772e-05
95,1.4845e-05
96,1.3866e-05
97,1.2865e-05
98,1.1205e-05
99,1.035e-05
100,9.4005e-06
101,8.5167e-06
102,7.7682e-06
103,7.0755e-06
104,6.3016e-06
105,5.6497e-06
106,5.0168e-06
107,4.4597e-06
108,4.1729e-06
109,3.5013e-06
110,3.0895e-06
111,2.711e-06
112,2.4492e-06
113,2.2117e-06
114,1.9226e-06
115,1.6731e-06
116,1.4749e-06
117,1.275e-06
118,1.1575e-06
119,1.0182e-06
120,9.0685e-07
121,7.9122e-07
122,7.426e-07
123,6.3908e-07
124,5.8931e-07
125,5.2626e-07
126,4.697e-07
127,4.261e-07
128,3.9144e-07
129,3.5989e-07
130,3.2434e-07
131,2.8595e-07
132,2.7534e-07
133,2.4411e-07
134,2.213e-07
135,2.0076e-07
136,1.8741e-07
137,1.7088e-07
138,1.5805e-07
139,1.4372e-07
140,1.3184e-07
141,1.2353e-07
142,1.0595e-07
143,1.0077e-07
144,9.0982e-08
145,8.1747e-08
146,7.2184e-08
147,6.5047e-08
148,5.9766e-08
149,5.4099e-08
150,4.7228e-08
151,4.2276e-08
152,3.8878e-08
153,3.511e-08
154,3.1749e-08
155,2.8022e-08
156,2.4732e-08
157,2.2617e-08
158,1.9634e-08
159,1.7569e-08
160,1.5316e-08
161,1.3768e-08
162,1.2042e-08
163,1.0778e-08
164,9.4348e-09
165,8.5658e-09
166,7.414e-09
167,6.5326e-09
168,5.9773e-09
169,5.2963e-09
170,4.8122e-09
171,4.1868e-09
172,3.7029e-09
173,3.3264e-09
174,2.9459e-09
175,2.6227e-09
176,2.4042e-09
177,2.074e-09
178,1.9209e-09
179,1.7022e-09
180,1.522e-09
181,1.3829e-09
182,1.2734e-09
183,1.1222e-09
184,1.0126e-09
185,9.0418e-10
186,8.2713e-10
187,7.3317e-10
188,6.7811e-10
189,6.1504e-10
190,5.7269e-10
191,5.185e-10
192,4.8028e-10
193,4.4822e-10
194,4.1931e-10
195,3.9601e-10
196,3.7039e-10
197,3.6985e-10
198,3.6202e-10
199,3.5072e-10
200,3.4659e-10
201,3.5453e-10
202,3.5409e-10
203,3.8228e-10
204,3.8319e-10
205,3.9929e-10
206,4.0573e-10
207,4.1999e-10
208,4.3335e-10
209,4.7393e-10
210,4.7632e-10
211,5.0905e-10
212,5.2262e-10
213,5.5897e-10
214,5.9594e-10
215,6.4549e-10
216,6.5671e-10
217,7.0898e-10
218,7.4363e-10
219,7.5475e-10
220,8.4006e-10
221,8.2052e-10
222,8.6274e-10
223,1.0115e-09
224,1.0486e-09
225,1.1297e-09
226,1.2498e-09
227,1.3322e-09
228,1.4328e-09
229,1.6433e-09
230,1.7427e-09
231,1.9581e-09
232,2.1721e-09
233,2.5112e-09
234,2.7547e-09
235,3.056e-09
236,3.5688e-09
237,4.0027e-09
238,4.6441e-09
239,5.3817e-09
240,6.0533e-09
241,6.6525e-09
242,7.862e-09
243,8.2712e-09
244,8.8923e-09
245,1.0062e-08
246,1.0725e-08
247,1.0835e-08
248,1.1074e-08
249,1.1577e-08
250,1.1704e-08
251,1.1517e-08
252,1.1321e-08
253,1.1214e-08
254,1.101e-08
255,1.0544e-08
256,1.0095e-08
257,1.0331e-08
258,9.6927e-09
259,8.9776e-09
260,8.2574e-09
261,7.4909e-09
262,7.6511e-09
263,7.1684e-09
264,6.2896e-09
265,6.7747e-09
266,5.7999e-09
267,6.1645e-09
268,6.235e-09
269,6.376e-09
270,5.1147e-09
271,3.9114e-09
272,3.3483e-09
273,3.0119e-09
274,3.0534e-09
275,3.0688e-09
276,3.687e-09
277,5.663e-09
278,6.6176e-09
279,6.7388e-09
280,4.2286e-09
281,1.8349e-09
282,4.2585e-09
283,7.7284e-09
284,4.3266e-09
285,6.099e-10
286,1.7441e-09
287,2.1609e-09
288,6.7536e-10
289,1.5984e-10
290,1.0549e-09
291,5.0585e-10
292,1.2907e-10
293,1.9345e-10
294,2.848e-11
295,1.0409e-11
296,9.9076e-12
297,6.5753e-12
298,7.7773e-12
299,1.3695e-11
300,8.4564e-09
301,5.026e-12
302,5.6354e-12
303,8.0683e-12
304,1.5041e-11
305,1.7442e-11
306,2.0451e-11
307,1.3634e-11
308,7.2731e-11
309,7.0483e-11
310,2.1168e-11
311,6.2133e-10
312,2.4231e-10
313,4.932e-11
314,9.9133e-10
315,2.2258e-09
316,1.2763e-10
317,2.8232e-10
318,2.6609e-09
319,2.0938e-09
320,8.1139e-10
321,2.1994e-09
322,1.5346e-09
323,7.8429e-10
324,1.9242e-09
325,2.8733e-09
326,1.8624e-09
327,2.8565e-09
328,3.4649e-09
329,3.3171e-09
330,4.2486e-09
331,5.153e-09
332,4.8959e-09
333,6.5888e-09
334,6.472e-09
335,7.9328e-09
336,8.734e-09
337,9.822e-09
338,1.0339e-08
339,1.1032e-08
340,1.2518e-08
341,1.4273e-08
342,1.6048e-08
343,1.7361e-08
344,1.8075e-08
345,1.934e-08
346,2.0876e-08
347,2.2261e-08
348,2.3111e-08
349,2.4439e-08
350,2.5794e-08
351,2.6284e-08
352,2.6139e-08
353,2.6424e-08
354,2.7046e-08
355,2.633e-08
356,2.4039e-08
357,2.3162e-08
358,2.2796e-08
359,1.9932e-08
360,1.879e-08
361,1.7285e-08
362,1.5439e-08
363,1.3778e-08
364,1.2722e-08
365,1.1279e-08
366,1.0524e-08
367,9.9343e-09
368,8.8988e-09
369,8.3114e-09
370,7.6657e-09
371,7.4821e-09
372,6.7624e-09
373,6.5127e-09
374,6.3313e-09
375,5.9339e-09
376,5.7182e-09
377,5.7151e-09
378,5.0491e-09
379,4.9862e-09
380,5.2809e-09
381,4.9276e-09
382,5.0445e-09
383,5.0019e-09
384,4.7943e-09
385,4.8779e-09
386,4.6352e-09
387,4.4793e-09
388,4.317e-09
389,4.3446e-09
390,4.2168e-09
391,4.2459e-09
392,4.0268e-09
393,3.9283e-09
394,3.8494e-09
395,3.7953e-09
396,3.7104e-09
397,3.6037e-09
398,3.2829e-09
399,3.1705e-09
400,3.0094e-09
401,2.8489e-09
402,2.7143e-09
403,2.5811e-09
404,2.3983e-09
405,2.2445e-09
406,2.0785e-09
407,1.9268e-09
408,1.8792e-09
409,1.6437e-09
410,1.5116e-09
411,1.3813e-09
412,1.2998e-09
413,1.2212e-09
414,1.1068e-09
415,1.002e-09
416,9.1917e-10
417,8.2623e-10
418,7.8111e-10
419,7.1506e-10
420,6.6283e-10
421,6.0053e-10
422,5.8715e-10
423,5.2473e-10
424,5.0381e-10
425,4.6677e-10
426,4.3431e-10
427,4.093e-10
428,3.9135e-10
429,3.7377e-10
430,3.5131e-10
431,3.2278e-10
432,3.239e-10
433,2.9802e-10
434,2.8159e-10
435,2.6674e-10
436,2.587e-10
437,2.4603e-10
438,2.3691e-10
439,2.2463e-10
440,2.1597e-10
441,2.1186e-10
442,1.8991e-10
443,1.9086e-10
444,1.7782e-10
445,1.7047e-10
446,1.5591e-10
447,1.4907e-10
448,1.4425e-10
449,1.3967e-10
450,1.2763e-10
451,1.2378e-10
452,1.1854e-10
453,1.1361e-10
454,1.0829e-10
455,1.0619e-10
456,9.8467e-11
457,9.9976e-11
458,9.1667e-11
459,9.1388e-11
460,8.6526e-11
461,8.3884e-11
462,8.1916e-11
463,8.1034e-11
464,7.9539e-11
465,7.9973e-11
466,7.8401e-11
467,7.8427e-11
468,8.2826e-11
469,8.0357e-11
470,8.346e-11
471,8.4064e-11
472,8.6333e-11
473,8.8127e-11
474,9.1927e-11
475,9.4979e-11
476,1.027e-10
477,1.0427e-10
478,1.1623e-10
479,1.167e-10
480,1.2874e-10
481,1.3716e-10
482,1.4846e-10
483,1.5518e-10
484,1.7232e-10
485,1.8705e-10
486,2.0718e-10
487,2.2429e-10
488,2.4048e-10
489,2.5506e-10
490,2.7946e-10
491,3.0261e-10
492,3.4422e-10
493,3.5402e-10
494,3.8166e-10
495,4.1273e-10
496,4.3854e-10
497,4.7476e-10
498,4.9927e-10
499,5.2285e-10
500,5.5124e-10
501,5.8165e-10
502,6.0122e-10
503,6.6094e-10
504,6.7735e-10
505,6.9401e-10
506,7.0271e-10
507,7.167e-10
508,7.32e-10
509,7.7356e-10
510,7.6436e-10
511,7.8816e-10
512,7.8239e-10
513,8.0984e-10
514,8.3578e-10
515,8.7606e-10
516,8.5864e-10
517,8.9321e-10
518,9.0011e-10
519,8.7792e-10
520,9.3926e-10
521,8.8298e-10
522,8.9243e-10
523,1.0061e-09
524,1.0025e-09
525,1.0387e-09
526,1.1061e-09
527,1.1338e-09
528,1.1717e-09
529,1.2916e-09
530,1.3194e-09
531,1.4245e-09
532,1.522e-09
533,1.691e-09
534,1.7871e-09
535,1.9067e-09
536,2.1436e-09
537,2.3141e-09
538,2.5839e-09
539,2.8856e-09
540,3.1239e-09
541,3.3069e-09
542,3.7708e-09
543,3.8238e-09
544,3.9614e-09
545,4.3273e-09
546,4.4443e-09
547,4.3363e-09
548,4.2857e-09
549,4.3111e-09
550,4.2269e-09
551,4.0142e-09
552,3.7959e-09
553,3.6598e-09
554,3.4485e-09
555,3.1968e-09
556,3.0203e-09
557,2.9109e-09
558,2.6852e-09
559,2.4553e-09
560,2.1611e-09
561,1.8803e-09
562,1.8104e-09
563,1.7864e-09
564,1.6161e-09
565,1.4918e-09
566,1.1995e-09
567,1.3371e-09
568,1.2241e-09
569,1.4953e-09
570,1.0993e-09
571,7.7881e-10
572,6.4086e-10
573,6.8769e-10
574,5.2893e-10
575,5.0724e-10
576,1.0339e-09
577,6.7078e-10
578,1.2927e-09
579,1.0497e-09
580,3.6265e-10
581,2.4614e-10
582,7.6174e-10
583,1.3794e-09
584,1.5564e-09
585,3.9613e-10
586,8.0045e-10
587,1.4237e-09
588,5.7822e-10
589,1.6782e-10
590,6.0355e-10
591,1.2807e-10
592,1.7658e-11
593,1.2003e-10
594,2.2949e-11
595,9.035e-12
596,1.1888e-11
597,2.1675e-12
598,2.2248e-12
599,7.8032e-12
600,3.844e-09


==> figs/data/bt_rdp4c-1200.csv <==
f,p
0,2812.5
1,2.072e-05
2,0.00012082
3,0.0004228
4,0.0010354
5,0.0020749
6,0.0036019
7,0.0054162
8,0.0075018
9,0.0096008
10,0.011803
11,0.013055
12,0.014127
13,0.014337
14,0.013979
15,0.012868
16,0.011716
17,0.010242
18,0.0086638
19,0.0073294
20,0.0061285
21,0.0050909
22,0.0042525
23,0.0036771
24,0.0031209
25,0.0032695
26,0.0028468
27,0.0030605
28,0.002752
29,0.002976
30,0.0026875
31,0.0031015
32,0.0027719
33,0.0028342
34,0.0026608
35,0.0025152
36,0.002565
37,0.0025528
38,0.0023659
39,0.0023518
40,0.0023296
41,0.0023553
42,0.0022822
43,0.0021963
44,0.0021672
45,0.0020619
46,0.0020938
47,0.0019841
48,0.0018028
49,0.0016777
50,0.0016079
51,0.0015
52,0.0014124
53,0.001235
54,0.0011194
55,0.0010225
56,0.00093845
57,0.00081344
58,0.00067814
59,0.00059373
60,0.00050676
61,0.00043857
62,0.00035963
63,0.00029784
64,0.00024882
65,0.0002105
66,0.00018722
67,0.00015777
68,0.00013844
69,0.00012816
70,0.00010293
71,9.6712e-05
72,8.558e-05
73,7.9523e-05
74,6.9512e-05
75,5.9771e-05
76,5.6919e-05
77,5.0032e-05
78,4.5539e-05
79,4.309e-05
80,3.9438e-05
81,3.6397e-05
82,3.146e-05
83,2.8812e-05
84,2.6006e-05
85,2.0419e-05
86,5.5701e-06
87,5.0784e-05
88,3.1225e-05
89,2.5936e-05
90,2.3845e-05
91,2.013e-05
92,1.9869e-05
93,1.6733e-05
94,1.6173e-05
95,1.4422e-05
96,1.306e-05
97,1.188e-05
98,1.0266e-05
99,1.0162e-05
100,8.8394e-06
101,8.1727e-06
102,7.3968e-06
103,6.4807e-06
104,5.8592e-06
105,5.1882e-06
106,4.5737e-06
107,4.144e-06
108,3.7744e-06
109,3.3334e-06
110,2.9533e-06
111,2.6155e-06
112,2.3381e-06
113,2.0597e-06
114,1.7849e-06
115,1.5889e-06
116,1.3708e-06
117,1.2213e-06
118,1.0831e-06
119,9.813e-07
120,8.5937e-07
121,7.748e-07
122,6.5479e-07
123,6.3479e-07
124,5.54e-07
125,5.0755e-07
126,4.726e-07
127,4.1243e-07
128,3.6616e-07
129,3.3978e-07
130,3.0348e-07
131,2.7728e-07
132,2.5257e-07
133,2.3111e-07
134,2.0405e-07
135,1.8972e-07
136,1.6841e-07
137,1.6029e-07
138,1.4794e-07
139,1.3205e-07
140,1.2439e-07
141,1.1094e-07
142,1.0143e-07
143,9.2117e-08
144,8.2502e-08
145,7.4998e-08
146,6.9998e-08
147,6.045e-08
148,5.4632e-08
149,4.8636e-08
150,4.4666e-08
151,4.0048e-08
152,3.8291e-08
153,6.3929e-08
154,1.1412e-07
155,3.5483e-08
156,2.8637e-08
157,2.4515e-08
158,2.1006e-08
159,1.9684e-08
160,1.7062e-08
161,1.4886e-08
162,1.4116e-08
163,1.2707e-08
164,1.1365e-08
165,1.0538e-08
166,1.0016e-08
167,8.8344e-09
168,8.5942e-09
169,8.0955e-09
170,7.2158e-09
171,7.0281e-09
172,7.0419e-09
173,6.6478e-09
174,6.5698e-09
175,6.5366e-09
176,6.814e-09
177,7.1577e-09
178,7.4109e-09
179,8.18e-09
180,8.47e-09
181,9.037e-09
182,9.5741e-09
183,1.0322e-08
184,1.0921e-08
185,1.1106e-08
186,1.1253e-08
187,1.15e-08
188,1.2149e-08
189,1.2053e-08
190,1.2035e-08
191,1.1859e-08
192,1.1607e-08
193,1.1792e-08
194,1.1714e-08
195,1.0643e-08
196,1.0233e-08
197,9.7592e-09
198,9.2779e-09
199,8.5914e-09
200,7.7494e-09
201,7.3792e-09
202,6.8682e-09
203,6.5154e-09
204,5.8256e-09
205,5.0884e-09
206,5.0152e-09
207,5.0672e-09
208,4.5876e-09
209,4.5249e-09
210,3.4024e-09
211,3.1497e-09
212,2.4956e-09
213,2.2835e-09
214,1.8069e-09
215,2.0492e-09
216,2.1431e-09
217,2.9434e-09
218,3.8418e-09
219,4.1612e-09
220,4.9626e-09
221,4.5479e-09
222,4.8239e-09
223,4.1329e-09
224,4.0126e-09
225,3.069e-09
226,2.6461e-09
227,1.7817e-09
228,1.1065e-09
229,5.9324e-10
230,2.213e-10
231,7.1904e-11
232,3.2412e-11
233,3.1906e-11
234,2.7887e-11
235,1.9039e-11
236,1.162e-11
237,7.4938e-12
238,5.9798e-12
239,5.7005e-12
240,2.3729e-11
241,7.5551e-12
242,6.9167e-12
243,9.3149e-12
244,1.1339e-11
245,1.4863e-11
246,2.3359e-11
247,2.4599e-11
248,1.4862e-10
249,2.9652e-10
250,1.0334e-10
251,1.1032e-09
252,9.5397e-10
253,1.0062e-09
254,3.5501e-09
255,5.1418e-10
256,5.9207e-09
257,7.1746e-10
258,7.336e-09
259,8.761e-10
260,8.1015e-09
261,1.3734e-09
262,7.0331e-09
263,4.0384e-09
264,3.6914e-09
265,7.703e-09
266,4.5328e-09
267,6.7819e-09
268,8.2667e-09
269,8.7874e-09
270,9.0215e-09
271,1.2929e-08
272,1.3441e-08
273,1.5331e-08
274,1.6491e-08
275,1.7928e-08
276,2.1067e-08
277,2.4198e-08
278,2.5629e-08
279,2.8995e-08
280,3.2645e-08
281,3.7383e-08
282,4.1003e-08
283,4.45e-08
284,4.9557e-08
285,5.3047e-08
286,6.0621e-08
287,6.4418e-08
288,6.559e-08
289,6.8314e-08
290,7.3176e-08
291,7.634e-08
292,8.026e-08
293,7.83e-08
294,7.9213e-08
295,8.0894e-08
296,8.3033e-08
297,8.0195e-08
298,7.4805e-08
299,7.2964e-08
300,6.9775e-08
301,6.7385e-08
302,6.1951e-08
303,5.7397e-08
304,5.3704e-08
305,5.1156e-08
306,5.1093e-08
307,4.8683e-08
308,4.863e-08
309,5.128e-08
310,4.6981e-08
311,5.0944e-08
312,5.221e-08
313,5.6963e-08
314,5.8956e-08
315,6.0892e-08
316,6.9169e-08
317,7.5555e-08
318,8.5417e-08
319,1.0285e-07
320,1.2515e-07
321,1.611e-07
322,2.0822e-07
323,3.1678e-07
324,5.8526e-07
325,1.4995e-06
326,1.8775e-05
327,1.0357e-05
328,8.8962e-07
329,2.8555e-07
330,1.3203e-07
331,6.3741e-08
332,3.9074e-08
333,2.1304e-08
334,1.4044e-08
335,8.488e-09
336,5.3554e-09
337,3.3941e-09
338,2.0374e-09
339,1.375e-09
340,8.2826e-10
341,4.9869e-10
342,2.717e-10
343,1.3903e-10
344,6.01e-11
345,2.0202e-11
346,8.3361e-12
347,1.3174e-11
348,3.1101e-11
349,5.1106e-11
350,7.3658e-11
351,9.8613e-11
352,1.204e-10
353,1.4125e-10
354,1.5184e-10
355,1.6692e-10
356,1.7338e-10
357,1.8402e-10
358,1.9278e-10
359,2.0139e-10
360,2.0485e-10
361,2.1141e-10
362,2.0648e-10
363,2.2131e-10
364,2.2209e-10
365,2.3053e-10
366,2.4338e-10
367,2.5314e-10
368,2.5932e-10
369,2.7128e-10
370,2.9547e-10
371,3.1062e-10
372,3.5322e-10
373,3.8663e-10
374,4.1564e-10
375,4.5674e-10
376,5.2805e-10
377,5.8615e-10
378,6.8385e-10
379,7.8795e-10
380,9.0237e-10
381,1.0852e-09
382,1.2168e-09
383,1.5415e-09
384,1.8658e-09
385,2.3918e-09
386,3.2356e-09
387,4.0727e-09
388,6.1902e-09
389,8.647e-09
390,1.529e-08
391,2.8562e-08
392,7.7516e-08
393,7.8222e-07
394,1.2563e-06
395,8.8086e-08
396,3.0344e-08
397,1.4513e-08
398,8.4748e-09
399,5.8258e-09
400,4.0092e-09
401,2.9341e-09
402,2.1812e-09
403,1.72e-09
404,1.3881e-09
405,1.098e-09
406,9.407e-10
407,7.9651e-10
408,6.5184e-10
409,5.5736e-10
410,4.4906e-10
411,4.2446e-10
412,3.5515e-10
413,3.1541e-10
414,2.824e-10
415,2.4381e-10
416,2.1943e-10
417,1.9942e-10
418,1.7932e-10
419,1.6317e-10
420,1.3864e-10
421,1.1802e-10
422,9.7469e-11
423,8.0929e-11
424,6.4017e-11
425,4.6807e-11
426,3.3063e-11
427,2.2514e-11
428,1.4554e-11
429,8.6516e-12
430,4.9524e-12
431,3.1831e-12
432,2.9221e-12
433,4.053e-12
434,6.072e-12
435,8.2034e-12
436,1.1423e-11
437,1.4206e-11
438,1.7193e-11
439,2.028e-11
440,2.328e-11
441,2.3393e-11
442,2.2682e-11
443,2.8207e-11
444,3.006e-11
445,2.6851e-11
446,2.623e-11
447,2.9769e-11
448,2.815e-11
449,2.6092e-11
450,2.2148e-11
451,2.6256e-11
452,2.604e-11
453,3.2351e-11
454,2.2662e-11
455,1.914e-11
456,1.7876e-11
457,8.9297e-12
458,2.2439e-11
459,9.1112e-12
460,2.104e-11
461,8.2872e-12
462,9.4609e-12
463,2.9235e-12
464,7.3219e-12
465,7.4499e-13
466,6.9525e-12
467,1.9302e-12
468,4.1043e-12
469,4.4284e-12
470,1.2911e-12
471,2.3867e-12
472,1.2445e-12
473,3.489e-13
474,2.045e-13
475,1.7701e-13
476,1.79e-13
477,2.0074e-13
478,1.5514e-13
479,1.5696e-13
480,3.006e-13
481,2.1802e-13
482,1.4398e-13
483,1.4526e-13
484,1.4357e-13
485,2.3651e-13
486,3.7542e-13
487,9.8354e-13
488,8.686e-13
489,1.3889e-12
490,8.509e-12
491,4.1629e-12
492,1.5567e-11
493,3.4456e-11
494,1.0521e-11
495,7.6771e-11
496,1.5617e-11
497,1.0316e-10
498,2.0711e-11
499,1.0894e-10
500,1.4698e-11
501,9.8431e-11
502,1.9229e-11
503,7.7479e-11
504,5.3925e-11
505,4.4933e-11
506,6.0554e-11
507,5.9064e-11
508,6.8681e-11
509,8.6694e-11
510,9.5696e-11
511,1.297e-10
512,1.2238e-10
513,1.4559e-10
514,1.65e-10
515,1.7212e-10
516,1.8948e-10
517,2.1602e-10
518,2.3336e-10
519,2.5443e-10
520,2.7353e-10
521,3.0994e-10
522,3.3635e-10
523,3.5944e-10
524,3.8755e-10
525,4.0492e-10
526,4.4782e-10
527,4.6282e-10
528,4.5871e-10
529,4.651e-10
530,4.8049e-10
531,4.802e-10
532,4.8367e-10
533,4.5328e-10
534,4.3635e-10
535,4.1937e-10
536,4.0072e-10
537,3.6468e-10
538,3.1471e-10
539,2.8468e-10
540,2.4616e-10
541,2.1768e-10
542,1.7687e-10
543,1.4691e-10
544,1.2017e-10
545,9.6721e-11
546,8.1276e-11
547,6.3873e-11
548,4.8631e-11
549,3.6577e-11
550,2.6528e-11
551,2.0858e-11
552,1.7354e-11
553,1.8168e-11
554,2.7785e-11
555,4.7624e-11
556,8.318e-11
557,1.4457e-10
558,2.4078e-10
559,4.1337e-10
560,7.1482e-10
561,1.2649e-09
562,2.2211e-09
563,4.5221e-09
564,1.1065e-08
565,3.7366e-08
566,6.1808e-07
567,4.2345e-07
568,4.8476e-08
569,2.0229e-08
570,1.2141e-08
571,7.6283e-09
572,6.1597e-09
573,4.4124e-09
574,3.8343e-09
575,3.1449e-09
576,2.7043e-09
577,2.3342e-09
578,1.9713e-09
579,1.937e-09
580,1.7032e-09
581,1.5863e-09
582,1.4592e-09
583,1.3191e-09
584,1.2074e-09
585,1.1146e-09
586,1.001e-09
587,9.3915e-10
588,8.8283e-10
589,8.4259e-10
590,7.756e-10
591,7.3666e-10
592,6.8864e-10
593,6.4269e-10
594,6.2384e-10
595,5.9354e-10
596,5.5665e-10
597,5.5056e-10
598,5.099e-10
599,5.2768e-10
600,1.2847e-10


==> figs/data/bt_sdp3c-1200.csv <==
f,p
0,2812.5
1,2.1527e-05
2,0.00012793
3,0.00041534
4,0.001038
5,0.0020414
6,0.0035766
7,0.0052341
8,0.0074445
9,0.0096147
10,0.011458
11,0.012797
12,0.013712
13,0.013854
14,0.013631
15,0.012646
16,0.011169
17,0.0097039
18,0.0083667
19,0.0068396
20,0.0055741
21,0.0044599
22,0.0037184
23,0.0029731
24,0.0027016
25,0.0023982
26,0.0022731
27,0.0021839
28,0.0020915
29,0.0021819
30,0.0018658
31,0.0018521
32,0.0016036
33,0.0015935
34,0.0013962
35,0.0013521
36,0.0011658
37,0.0011233
38,0.0010696
39,0.00095999
40,0.000919
41,0.00087342
42,0.00084444
43,0.00077592
44,0.00072745
45,0.00070451
46,0.00068617
47,0.00066272
48,0.00063035
49,0.00055502
50,0.00057555
51,0.00055411
52,0.00049286
53,0.000468
54,0.00048012
55,0.0004738
56,0.00045245
57,0.00042241
58,0.00040128
59,0.00037217
60,0.00038372
61,0.00035963
62,0.00034909
63,0.00035665
64,0.0003268
65,0.000314
66,0.00031171
67,0.0003011
68,0.00030067
69,0.00027196
70,0.00028079
71,0.00026055
72,0.00024955
73,0.00026046
74,0.00024076
75,0.00024547
76,0.00023263
77,0.00022627
78,0.00022569
79,0.00020999
80,0.00021977
81,0.00021049
82,0.00020969
83,0.00020211
84,0.0001984
85,0.00019529
86,0.00018848
87,0.00017959
88,0.00017636
89,0.00016478
90,0.00017749
91,0.00016177
92,0.0001724
93,0.00016555
94,0.00016435
95,0.00016312
96,0.00015978
97,0.00015453
98,0.00015527
99,0.00016258
100,0.00014128
101,0.00015487
102,0.00014995
103,0.00014627
104,0.0001459
105,0.00014493
106,0.00014399
107,0.00014771
108,0.00015051
109,0.00015472
110,0.0001539
111,0.00014947
112,0.00015534
113,0.00014556
114,0.00014223
115,0.00014798
116,0.00014656
117,0.00014941
118,0.0001552
119,0.00014039
120,0.00014081
121,0.00014609
122,0.00014817
123,0.00015134
124,0.00015472
125,0.00015119
126,0.00015813
127,0.00016178
128,0.00017211
129,0.00017315
130,0.0001934
131,0.00019858
132,0.00022344
133,0.00025243
134,0.00027261
135,0.0003248
136,0.00034495
137,0.00038066
138,0.00041713
139,0.00044138
140,0.00049962
141,0.00053528
142,0.00061443
143,0.00068383
144,0.00070986
145,0.00073736
146,0.00080221
147,0.00085672
148,0.00087096
149,0.00094545
150,0.00096128
151,0.00095716
152,0.0010152
153,0.00097983
154,0.0010027
155,0.0010004
156,0.00096577
157,0.0010572
158,0.00092746
159,0.00091439
160,0.00089134
161,0.0008563
162,0.00079061
163,0.0007635
164,0.00070983
165,0.00063914
166,0.00063249
167,0.00054307
168,0.00051206
169,0.00044997
170,0.00038826
171,0.00035909
172,0.00032393
173,0.00027802
174,0.00024788
175,0.00020947
176,0.00019696
177,0.00016039
178,0.00014503
179,0.00011723
180,0.0001104
181,9.3914e-05
182,7.8834e-05
183,7.0046e-05
184,5.9566e-05
185,5.1882e-05
186,4.3062e-05
187,3.8142e-05
188,3.1696e-05
189,2.7319e-05
190,2.3945e-05
191,2.0821e-05
192,1.8449e-05
193,1.484e-05
194,1.2759e-05
195,1.0715e-05
196,9.8775e-06
197,8.1639e-06
198,7.3021e-06
199,6.1652e-06
200,5.3223e-06
201,4.4785e-06
202,3.7901e-06
203,3.4782e-06
204,2.7964e-06
205,2.5209e-06
206,2.0896e-06
207,1.8838e-06
208,1.5841e-06
209,1.4288e-06
210,1.2678e-06
211,1.0707e-06
212,8.8597e-07
213,8.1614e-07
214,6.7768e-07
215,5.9079e-07
216,5.4895e-07
217,4.5667e-07
218,3.8283e-07
219,3.4969e-07
220,2.8886e-07
221,2.5384e-07
222,2.201e-07
223,2.0412e-07
224,1.7212e-07
225,1.4798e-07
226,1.2898e-07
227,1.1223e-07
228,9.4887e-08
229,8.5323e-08
230,7.5673e-08
231,6.3515e-08
232,5.5706e-08
233,4.3249e-08
234,3.8577e-08
235,3.2737e-08
236,2.7034e-08
237,2.3607e-08
238,1.9738e-08
239,1.6163e-08
240,1.3222e-08
241,1.1115e-08
242,9.2296e-09
243,7.3416e-09
244,5.9835e-09
245,4.7124e-09
246,3.7798e-09
247,2.899e-09
248,2.2429e-09
249,1.5805e-09
250,1.1709e-09
251,7.3962e-10
252,4.5978e-10
253,2.4412e-10
254,1.0908e-10
255,3.8801e-11
256,2.3261e-11
257,6.3761e-11
258,1.6519e-10
259,3.0367e-10
260,5.0802e-10
261,7.2552e-10
262,9.9186e-10
263,1.343e-09
264,1.6498e-09
265,2.0808e-09
266,2.4486e-09
267,2.943e-09
268,3.3799e-09
269,3.7517e-09
270,4.2184e-09
271,4.7926e-09
272,5.386e-09
273,5.7423e-09
274,6.5095e-09
275,6.5952e-09
276,6.9963e-09
277,7.4077e-09
278,7.9176e-09
279,8.6175e-09
280,8.5057e-09
281,8.894e-09
282,9.2133e-09
283,9.8019e-09
284,9.8402e-09
285,1.0302e-08
286,1.1372e-08
287,1.1594e-08
288,1.1488e-08
289,1.2752e-08
290,1.2817e-08
291,1.3857e-08
292,1.4672e-08
293,1.5592e-08
294,1.5995e-08
295,1.6945e-08
296,1.856e-08
297,2.0449e-08
298,2.1941e-08
299,2.5146e-08
300,1.049e-06
301,2.7293e-08
302,2.5608e-08
303,2.7181e-08
304,2.7603e-08
305,2.9432e-08
306,2.9736e-08
307,3.1284e-08
308,3.1575e-08
309,3.2709e-08
310,3.302e-08
311,3.4757e-08
312,3.4253e-08
313,3.5662e-08
314,3.4656e-08
315,3.3725e-08
316,3.4843e-08
317,3.4881e-08
318,3.3876e-08
319,3.3304e-08
320,3.3891e-08
321,3.3801e-08
322,3.1094e-08
323,3.1428e-08
324,2.9865e-08
325,2.8696e-08
326,2.8317e-08
327,2.7138e-08
328,2.4295e-08
329,2.4037e-08
330,2.2864e-08
331,2.135e-08
332,2.0339e-08
333,1.8967e-08
334,1.8606e-08
335,1.7679e-08
336,1.5477e-08
337,1.4759e-08
338,1.3135e-08
339,1.1817e-08
340,1.0934e-08
341,9.9596e-09
342,9.0746e-09
343,7.9545e-09
344,7.7616e-09
345,6.9457e-09
346,6.4132e-09
347,5.7863e-09
348,5.2411e-09
349,4.5598e-09
350,4.0521e-09
351,3.6111e-09
352,3.3341e-09
353,2.846e-09
354,2.5233e-09
355,2.2869e-09
356,2.0536e-09
357,1.8458e-09
358,1.6591e-09
359,1.4922e-09
360,1.3404e-09
361,1.233e-09
362,1.0511e-09
363,1.0297e-09
364,9.0695e-10
365,8.4585e-10
366,7.8464e-10
367,7.1295e-10
368,6.6682e-10
369,6.3673e-10
370,6.2063e-10
371,5.7835e-10
372,5.4978e-10
373,5.8863e-10
374,5.6656e-10
375,5.4795e-10
376,5.2083e-10
377,5.6839e-10
378,5.6735e-10
379,5.5059e-10
380,5.8106e-10
381,5.9485e-10
382,6.1073e-10
383,6.1141e-10
384,6.597e-10
385,6.7142e-10
386,6.9314e-10
387,6.7746e-10
388,6.8622e-10
389,7.1521e-10
390,8.1702e-10
391,8.0218e-10
392,8.374e-10
393,8.7258e-10
394,9.1129e-10
395,9.433e-10
396,9.8025e-10
397,1.0047e-09
398,1.0298e-09
399,1.1125e-09
400,1.0744e-09
401,1.2385e-09
402,1.2973e-09
403,1.2543e-09
404,1.3094e-09
405,1.3522e-09
406,1.4e-09
407,1.4661e-09
408,1.577e-09
409,1.5996e-09
410,1.6999e-09
411,1.6965e-09
412,1.8248e-09
413,1.7838e-09
414,1.7885e-09
415,1.8627e-09
416,1.9463e-09
417,2.0218e-09
418,2.1256e-09
419,1.9323e-09
420,2.0679e-09
421,2.07e-09
422,2.1157e-09
423,2.1388e-09
424,2.1679e-09
425,2.0968e-09
426,2.1084e-09
427,2.2062e-09
428,2.335e-09
429,2.337e-09
430,2.5708e-09
431,2.6548e-09
432,2.9872e-09
433,3.5672e-09
434,4.3725e-09
435,6.6738e-09
436,1.03e-08
437,1.2411e-08
438,9.3588e-09
439,7.1362e-09
440,7.0503e-09
441,7.437e-09
442,8.1735e-09
443,9.0988e-09
444,9.0245e-09
445,9.3977e-09
446,9.9844e-09
447,1.0073e-08
448,9.9507e-09
449,1.0278e-08
450,1.0147e-08
451,9.6392e-09
452,9.7298e-09
453,8.9911e-09
454,8.3579e-09
455,8.0574e-09
456,7.4013e-09
457,7.39e-09
458,6.5883e-09
459,6.5123e-09
460,7.779e-09
461,1.2727e-08
462,3.3752e-08
463,7.0672e-08
464,6.1221e-08
465,2.655e-08
466,8.8633e-09
467,4.152e-09
468,2.9882e-09
469,2.4103e-09
470,2.437e-09
471,2.673e-09
472,2.9129e-09
473,3.1223e-09
474,3.4476e-09
475,3.7421e-09
476,4.4208e-09
477,4.4235e-09
478,4.9183e-09
479,4.9786e-09
480,5.4631e-09
481,5.5821e-09
482,5.7315e-09
483,5.9107e-09
484,6.0036e-09
485,6.0341e-09
486,5.8289e-09
487,5.9838e-09
488,5.8512e-09
489,5.826e-09
490,5.8812e-09
491,5.7903e-09
492,5.9223e-09
493,5.4418e-09
494,5.3946e-09
495,5.183e-09
496,5.3997e-09
497,5.0532e-09
498,5.2654e-09
499,4.9496e-09
500,4.7648e-09
501,4.5602e-09
502,4.3555e-09
503,4.5017e-09
504,4.1531e-09
505,4.1284e-09
506,3.8734e-09
507,3.9297e-09
508,3.7123e-09
509,3.7706e-09
510,3.7881e-09
511,3.5561e-09
512,3.3091e-09
513,3.4148e-09
514,3.2453e-09
515,3.1761e-09
516,3.3109e-09
517,3.028e-09
518,2.9033e-09
519,2.9587e-09
520,2.7869e-09
521,2.7273e-09
522,2.6666e-09
523,2.8082e-09
524,2.6775e-09
525,2.619e-09
526,2.5607e-09
527,2.566e-09
528,2.4476e-09
529,2.4965e-09
530,2.511e-09
531,2.4405e-09
532,2.4877e-09
533,2.1719e-09
534,2.2797e-09
535,2.2695e-09
536,2.2042e-09
537,2.2524e-09
538,2.2386e-09
539,2.1809e-09
540,2.1578e-09
541,2.1685e-09
542,2.1774e-09
543,2.1238e-09
544,2.2022e-09
545,2.2485e-09
546,2.302e-09
547,2.4138e-09
548,2.4837e-09
549,2.4658e-09
550,2.6661e-09
551,2.7142e-09
552,2.8777e-09
553,2.8595e-09
554,2.978e-09
555,3.1747e-09
556,3.4249e-09
557,3.3944e-09
558,3.8287e-09
559,4.079e-09
560,4.3435e-09
561,4.4645e-09
562,4.7178e-09
563,5.0768e-09
564,5.3685e-09
565,5.685e-09
566,5.892e-09
567,5.8385e-09
568,6.1755e-09
569,6.3154e-09
570,6.6228e-09
571,6.8579e-09
572,6.9837e-09
573,7.2574e-09
574,7.4306e-09
575,7.6237e-09
576,7.7309e-09
577,8.1824e-09
578,8.1285e-09
579,8.6921e-09
580,8.5083e-09
581,8.3738e-09
582,8.3776e-09
583,8.5618e-09
584,8.6456e-09
585,8.5747e-09
586,8.9529e-09
587,9.062e-09
588,9.09e-09
589,9.2933e-09
590,9.1386e-09
591,9.3101e-09
592,9.0474e-09
593,9.2477e-09
594,8.8784e-09
595,9.0421e-09
596,9.3823e-09
597,9.6415e-09
598,9.6937e-09
599,1.2042e-08
600,2.2635e-07


==> figs/data/bt_sdp4c-1200.csv <==
f,p
0,2812.5
1,2.0536e-05
2,0.00011855
3,0.00038783
4,0.0010219
5,0.0020545
6,0.003551
7,0.0054363
8,0.0074213
9,0.0094788
10,0.011543
11,0.01284
12,0.014013
13,0.014262
14,0.013607
15,0.012899
16,0.011542
17,0.0099447
18,0.0082995
19,0.0068665
20,0.0055058
21,0.0044826
22,0.0036942
23,0.0030378
24,0.0027467
25,0.0024081
26,0.0022127
27,0.0021636
28,0.0019943
29,0.0019819
30,0.0018694
31,0.0019487
32,0.0016154
33,0.0015702
34,0.001412
35,0.0013321
36,0.001114
37,0.0011243
38,0.0010061
39,0.0009812
40,0.00084322
41,0.00080355
42,0.0007909
43,0.00078463
44,0.00071968
45,0.00071333
46,0.00063342
47,0.00061523
48,0.00062283
49,0.00057253
50,0.00053951
51,0.00054377
52,0.00050146
53,0.00047452
54,0.00044947
55,0.00042809
56,0.00042049
57,0.00039547
58,0.00040258
59,0.00035319
60,0.00036202
61,0.00034684
62,0.00033303
63,0.00031205
64,0.00031948
65,0.0003143
66,0.00030709
67,0.00029854
68,0.00029953
69,0.0002592
70,0.00025735
71,0.00025408
72,0.00023535
73,0.00023751
74,0.00023117
75,0.00023063
76,0.00023889
77,0.00022192
78,0.00022523
79,0.00023111
80,0.00022353
81,0.00021854
82,0.00021729
83,0.00019818
84,0.00021076
85,0.00019406
86,0.00019359
87,0.00018677
88,0.0001735
89,0.00017333
90,0.00015597
91,0.00015294
92,0.000152
93,0.00014264
94,0.00014241
95,0.00014021
96,0.0001369
97,0.00013766
98,0.00013424
99,0.00011003
100,9.6835e-05
101,0.00012529
102,0.00012826
103,0.00011984
104,0.00011772
105,0.00012122
106,0.0001139
107,0.00011383
108,0.00011496
109,0.00011055
110,0.00011316
111,0.0001129
112,0.00010699
113,0.00010892
114,0.00010217
115,9.8721e-05
116,0.00010315
117,9.6075e-05
118,9.6084e-05
119,9.6432e-05
120,9.3371e-05
121,8.7944e-05
122,8.9377e-05
123,8.998e-05
124,8.9972e-05
125,8.7252e-05
126,8.2422e-05
127,8.5651e-05
128,8.3758e-05
129,7.8246e-05
130,7.7086e-05
131,7.8717e-05
132,7.8876e-05
133,7.7239e-05
134,7.431e-05
135,7.8953e-05
136,7.4331e-05
137,7.4477e-05
138,7.3289e-05
139,7.1684e-05
140,7.0178e-05
141,7.5253e-05
142,7.4645e-05
143,7.365e-05
144,7.1289e-05
145,7.1942e-05
146,6.7795e-05
147,7.1725e-05
148,7.1325e-05
149,7.2135e-05
150,7.092e-05
151,7.0211e-05
152,7.5641e-05
153,7.3532e-05
154,7.4715e-05
155,7.8471e-05
156,8.5532e-05
157,8.2826e-05
158,8.717e-05
159,9.3613e-05
160,9.6203e-05
161,0.00010249
162,0.00010766
163,0.00011422
164,0.00011914
165,0.00012433
166,0.00013693
167,0.00013527
168,0.00013952
169,0.00014596
170,0.00014587
171,0.00014995
172,0.00015779
173,0.00015438
174,0.00015366
175,0.00015612
176,0.00015645
177,0.00016306
178,0.00016036
179,0.00016051
180,0.00015692
181,0.00014905
182,0.00015252
183,0.00016455
184,0.00016429
185,0.00016727
186,0.00017635
187,0.00018064
188,0.00019327
189,0.00020358
190,0.00022479
191,0.00023995
192,0.00025925
193,0.00031273
194,0.00031378
195,0.00035757
196,0.000398
197,0.00043206
198,0.00048536
199,0.0005039
200,0.00056973
201,0.00059167
202,0.00058102
203,0.00064619
204,0.00066987
205,0.00067738
206,0.00070256
207,0.00072673
208,0.00076918
209,0.00078963
210,0.00073756
211,0.00074867
212,0.00075603
213,0.00071206
214,0.00072368
215,0.00068762
216,0.00066634
217,0.00063473
218,0.0006278
219,0.00056899
220,0.0005086
221,0.00047458
222,0.00043784
223,0.00039511
224,0.00034364
225,0.00032113
226,0.00029319
227,0.0002552
228,0.00022412
229,0.00020686
230,0.00018233
231,0.00015641
232,0.00014602
233,0.00012522
234,0.00010565
235,8.8873e-05
236,8e-05
237,6.7477e-05
238,5.7696e-05
239,4.8277e-05
240,4.4109e-05
241,3.6814e-05
242,3.0785e-05
243,2.7644e-05
244,2.441e-05
245,2.0039e-05
246,1.8044e-05
247,1.5123e-05
248,1.2753e-05
249,1.0685e-05
250,9.1264e-06
251,8.1817e-06
252,6.6329e-06
253,5.6613e-06
254,5.0261e-06
255,4.6132e-06
256,3.6268e-06
257,3.186e-06
258,2.8695e-06
259,2.4095e-06
260,2.1557e-06
261,1.8282e-06
262,1.5737e-06
263,1.4408e-06
264,1.2235e-06
265,1.0497e-06
266,9.3922e-07
267,8.0667e-07
268,7.2713e-07
269,6.5031e-07
270,5.7676e-07
271,5.1455e-07
272,4.4287e-07
273,3.9352e-07
274,3.6647e-07
275,3.3045e-07
276,3.0117e-07
277,2.7288e-07
278,2.2945e-07
279,2.1296e-07
280,1.888e-07
281,1.7261e-07
282,1.5601e-07
283,1.3413e-07
284,1.2474e-07
285,1.1078e-07
286,1.0394e-07
287,8.9113e-08
288,7.8915e-08
289,7.2473e-08
290,6.304e-08
291,5.5976e-08
292,5.0819e-08
293,4.5165e-08
294,4.0841e-08
295,3.5902e-08
296,3.2723e-08
297,2.9187e-08
298,2.5297e-08
299,2.187e-08
300,2.0268e-08
301,1.8203e-08
302,1.7225e-08
303,1.5421e-08
304,1.3805e-08
305,1.2401e-08
306,1.1924e-08
307,1.1371e-08
308,1.0515e-08
309,9.327e-09
310,8.8395e-09
311,8.2079e-09
312,7.6233e-09
313,7.0719e-09
314,6.7369e-09
315,6.0933e-09
316,5.872e-09
317,5.0862e-09
318,4.7412e-09
319,4.6273e-09
320,4.2409e-09
321,4.1588e-09
322,3.9266e-09
323,3.8944e-09
324,4.2445e-09
325,3.974e-09
326,4.3068e-09
327,4.626e-09
328,5.3757e-09
329,6.379e-09
330,7.2925e-09
331,9.4215e-09
332,1.2487e-08
333,1.6971e-08
334,2.5136e-08
335,4.0238e-08
336,7.0971e-08
337,1.515e-07
338,4.4084e-07
339,3.0055e-06
340,4.1392e-06
341,6.3443e-07
342,2.5883e-07
343,1.3686e-07
344,9.0228e-08
345,7.0227e-08
346,5.2106e-08
347,4.3472e-08
348,3.8317e-08
349,3.3381e-08
350,3.0579e-08
351,2.9177e-08
352,2.5152e-08
353,2.4938e-08
354,2.234e-08
355,2.1168e-08
356,2.1692e-08
357,2.0488e-08
358,1.9276e-08
359,1.965e-08
360,1.9851e-08
361,1.7883e-08
362,1.7851e-08
363,1.9074e-08
364,1.9672e-08
365,1.8732e-08
366,1.8825e-08
367,1.9756e-08
368,1.9722e-08
369,2.1195e-08
370,2.0588e-08
371,2.1784e-08
372,2.2824e-08
373,2.3806e-08
374,2.6975e-08
375,3.238e-08
376,3.6193e-08
377,4.7366e-08
378,7.8731e-08
379,1.6453e-07
380,1.022e-06
381,7.5839e-07
382,1.2906e-07
383,5.5264e-08
384,3.6476e-08
385,2.8155e-08
386,2.3791e-08
387,2.3142e-08
388,2.3023e-08
389,2.2631e-08
390,2.1783e-08
391,2.2382e-08
392,2.3407e-08
393,2.2721e-08
394,2.4132e-08
395,2.577e-08
396,2.9005e-08
397,2.826e-08
398,3.0247e-08
399,3.3477e-08
400,3.4638e-08
401,3.7525e-08
402,4.0627e-08
403,4.4517e-08
404,4.7516e-08
405,5.1015e-08
406,5.6518e-08
407,5.7364e-08
408,6.0639e-08
409,6.5811e-08
410,6.7736e-08
411,7.0936e-08
412,7.625e-08
413,7.7081e-08
414,7.9255e-08
415,8.127e-08
416,8.4245e-08
417,8.9917e-08
418,9.0288e-08
419,9.1245e-08
420,9.3395e-08
421,9.0421e-08
422,9.671e-08
423,1.0505e-07
424,1.0977e-07
425,1.1262e-07
426,1.2197e-07
427,1.2867e-07
428,1.4005e-07
429,1.515e-07
430,1.7118e-07
431,1.874e-07
432,2.0679e-07
433,2.5255e-07
434,2.5961e-07
435,3.0065e-07
436,3.4373e-07
437,3.8144e-07
438,4.3621e-07
439,4.5797e-07
440,5.3167e-07
441,5.6435e-07
442,5.662e-07
443,6.43e-07
444,6.8188e-07
445,7.0032e-07
446,7.4274e-07
447,7.8106e-07
448,8.4284e-07
449,8.8316e-07
450,8.3765e-07
451,8.6683e-07
452,8.8885e-07
453,8.5345e-07
454,8.8267e-07
455,8.5277e-07
456,8.3715e-07
457,8.1288e-07
458,8.192e-07
459,7.5296e-07
460,6.8282e-07
461,6.4617e-07
462,6.0472e-07
463,5.5391e-07
464,4.8691e-07
465,4.6214e-07
466,4.275e-07
467,3.7574e-07
468,3.3432e-07
469,3.1117e-07
470,2.7828e-07
471,2.4156e-07
472,2.2689e-07
473,1.9764e-07
474,1.6821e-07
475,1.4248e-07
476,1.2958e-07
477,1.1052e-07
478,9.4188e-08
479,8.014e-08
480,7.4275e-08
481,6.2276e-08
482,5.2732e-08
483,4.8949e-08
484,4.3843e-08
485,3.6921e-08
486,3.4362e-08
487,3.0103e-08
488,2.5898e-08
489,2.2838e-08
490,2.0502e-08
491,1.8628e-08
492,1.6239e-08
493,1.4609e-08
494,1.4163e-08
495,1.307e-08
496,1.1088e-08
497,1.0808e-08
498,1.0151e-08
499,9.0175e-09
500,8.484e-09
501,7.9776e-09
502,7.4834e-09
503,6.4621e-09
504,5.6091e-09
505,5.1367e-09
506,4.6089e-09
507,3.9185e-09
508,3.5058e-09
509,3.0796e-09
510,2.5639e-09
511,2.3979e-09
512,1.9695e-09
513,1.6811e-09
514,1.4888e-09
515,1.3388e-09
516,1.3884e-09
517,1.75e-09
518,3.081e-09
519,2.9322e-09
520,1.5574e-09
521,1.0177e-09
522,9.2521e-10
523,8.6811e-10
524,8.7592e-10
525,8.851e-10
526,8.8336e-10
527,9.4541e-10
528,9.2959e-10
529,9.7543e-10
530,1.026e-09
531,1.0224e-09
532,1.0329e-09
533,1.0712e-09
534,1.0779e-09
535,1.1345e-09
536,1.1587e-09
537,1.0579e-09
538,1.0823e-09
539,1.1059e-09
540,1.1073e-09
541,1.1604e-09
542,1.1048e-09
543,1.0883e-09
544,1.0729e-09
545,1.031e-09
546,1.0337e-09
547,1.0641e-09
548,1.0253e-09
549,1.0428e-09
550,1.0343e-09
551,9.6394e-10
552,1.0361e-09
553,1.0023e-09
554,1.0044e-09
555,9.6496e-10
556,9.6336e-10
557,9.6353e-10
558,9.5923e-10
559,9.9682e-10
560,9.7706e-10
561,9.5889e-10
562,1.011e-09
563,1.0469e-09
564,1.0527e-09
565,1.0363e-09
566,1.0859e-09
567,1.1285e-09
568,1.146e-09
569,1.1599e-09
570,1.206e-09
571,1.2155e-09
572,1.2484e-09
573,1.3472e-09
574,1.4684e-09
575,1.6745e-09
576,2.0214e-09
577,3.0949e-09
578,6.5454e-09
579,3.8331e-08
580,5.3018e-08
581,9.2639e-09
582,4.5636e-09
583,3.0467e-09
584,2.3558e-09
585,2.1618e-09
586,1.9141e-09
587,1.6859e-09
588,1.7844e-09
589,1.6552e-09
590,1.6477e-09
591,1.6067e-09
592,1.4674e-09
593,1.4407e-09
594,1.4135e-09
595,1.3815e-09
596,1.3439e-09
597,1.3707e-09
598,1.351e-09
599,1.2722e-09
600,3.4986e-10


==> figs/data/bt_spec-4096.csv <==
f,p
0,50
1,4.1951e-05
2,0.00022571
3,0.00057864
4,0.0012695
5,0.0022312
6,0.003642
7,0.0049631
8,0.0066999
9,0.0077683
10,0.0087733
11,0.009201
12,0.0086978
13,0.0084962
14,0.0073441
15,0.0063293
16,0.0051289
17,0.0041616
18,0.0033745
19,0.0030035
20,0.0026106
21,0.0022384
22,0.00191
23,0.0018986
24,0.0017752
25,0.0017445
26,0.0014891
27,0.0014699
28,0.0013314
29,0.0011834
30,0.0010851
31,0.0011006
32,0.00093008
33,0.00086534
34,0.00084632
35,0.00079078
36,0.00069791
37,0.00072769
38,0.00074001
39,0.00060363
40,0.00058525
41,0.0005993
42,0.00055572
43,0.00053426
44,0.00049071
45,0.00046346
46,0.00045954
47,0.00046507
48,0.00045845
49,0.00043461
50,0.00041404
51,0.00039405
52,0.0003597
53,0.00037859
54,0.00034864
55,0.00032303
56,0.00032572
57,0.00030398
58,0.00028969
59,0.00028389
60,0.00025364
61,0.00026685
62,0.000247
63,0.00024643
64,0.00023228
65,0.00021896
66,0.00022521
67,0.00020686
68,0.00020373
69,0.00019697
70,0.00018465
71,0.00018206
72,0.00017914
73,0.00018402
74,0.00017471
75,0.00015488
76,0.00016921
77,0.00015824
78,0.00016037
79,0.00015486
80,0.00014781
81,0.00015384
82,0.00014576
83,0.0001413
84,0.00013017
85,0.00013806
86,0.00013561
87,0.00012584
88,0.00011847
89,0.00011647
90,0.00011012
91,0.00011839
92,0.0001209
93,0.00011147
94,0.00010773
95,0.00010955
96,0.00010775
97,0.00010561
98,0.00010054
99,9.0556e-05
100,0.0001014
101,9.115e-05
102,8.8155e-05
103,8.731e-05
104,8.6933e-05
105,7.6579e-05
106,8.4701e-05
107,8.5826e-05
108,7.6001e-05
109,7.4467e-05
110,7.8856e-05
111,8.3419e-05
112,7.2683e-05
113,7.4405e-05
114,7.4545e-05
115,7.2394e-05
116,7.0133e-05
117,6.7471e-05
118,7.1115e-05
119,5.9193e-05
120,6.5748e-05
121,6.305e-05
122,6.1351e-05
123,6.0116e-05
124,6.0803e-05
125,6.2638e-05
126,6.2054e-05
127,5.9945e-05
128,5.7148e-05
129,5.863e-05
130,5.6741e-05
131,5.2127e-05
132,5.4314e-05
133,4.8512e-05
134,5.2376e-05
135,5.0684e-05
136,4.9071e-05
137,5.0732e-05
138,5.0313e-05
139,4.8071e-05
140,4.6646e-05
141,4.8797e-05
142,4.6983e-05
143,4.5131e-05
144,4.6302e-05
145,4.2052e-05
146,4.2449e-05
147,4.1244e-05
148,4.4103e-05
149,4.4404e-05
150,4.0158e-05
151,4.3446e-05
152,3.9859e-05
153,4.024e-05
154,3.9059e-05
155,3.6973e-05
156,3.758e-05
157,3.951e-05
158,3.8852e-05
159,3.5548e-05
160,3.5491e-05
161,3.3539e-05
162,3.4702e-05
163,3.5301e-05
164,3.5141e-05
165,3.5791e-05
166,3.0319e-05
167,3.22e-05
168,3.6933e-05
169,3.1378e-05
170,3.25e-05
171,3.1813e-05
172,3.1102e-05
173,2.9262e-05
174,3.0655e-05
175,3.2543e-05
176,3.0797e-05
177,2.8161e-05
178,3.0088e-05
179,2.7629e-05
180,2.7641e-05
181,3.0211e-05
182,2.6005e-05
183,2.7613e-05
184,2.7033e-05
185,2.7856e-05
186,2.5116e-05
187,2.6438e-05
188,2.7338e-05
189,2.7213e-05
190,2.592e-05
191,2.4461e-05
192,2.4069e-05
193,2.5421e-05
194,2.4958e-05
195,2.4429e-05
196,2.409e-05
197,2.1873e-05
198,2.3222e-05
199,2.2313e-05
200,2.6041e-05
201,2.3478e-05
202,2.3952e-05
203,2.2406e-05
204,2.1723e-05
205,2.021e-05
206,2.2756e-05
207,2.0296e-05
208,2.2004e-05
209,2.166e-05
210,2.0537e-05
211,2.0883e-05
212,2.0471e-05
213,1.8998e-05
214,2.2092e-05
215,2.0393e-05
216,1.8612e-05
217,1.9212e-05
218,1.8963e-05
219,1.8491e-05
220,1.872e-05
221,1.8955e-05
222,2.0472e-05
223,1.8234e-05
224,1.8891e-05
225,1.7109e-05
226,1.7761e-05
227,1.9074e-05
228,1.6399e-05
229,1.7592e-05
230,1.7388e-05
231,1.7927e-05
232,1.7717e-05
233,1.5354e-05
234,1.6254e-05
235,1.8016e-05
236,1.6329e-05
237,1.7875e-05
238,1.5671e-05
239,1.5364e-05
240,1.5041e-05
241,1.6705e-05
242,1.5346e-05
243,1.5106e-05
244,1.5932e-05
245,1.5484e-05
246,1.5387e-05
247,1.5985e-05
248,1.3858e-05
249,1.4427e-05
250,1.4899e-05
251,1.4564e-05
252,1.4061e-05
253,1.4448e-05
254,1.4475e-05
255,1.3761e-05
256,1.3629e-05
257,1.3415e-05
258,1.3355e-05
259,1.3708e-05
260,1.3374e-05
261,1.4063e-05
262,1.3153e-05
263,1.384e-05
264,1.315e-05
265,1.2965e-05
266,1.289e-05
267,1.2448e-05
268,1.3106e-05
269,1.2929e-05
270,1.2781e-05
271,1.235e-05
272,1.2759e-05
273,1.2257e-05
274,1.253e-05
275,1.2118e-05
276,1.1827e-05
277,1.1641e-05
278,1.2279e-05
279,1.1419e-05
280,1.204e-05
281,1.0934e-05
282,1.196e-05
283,1.1204e-05
284,1.1328e-05
285,1.1252e-05
286,1.0708e-05
287,1.1107e-05
288,1.1145e-05
289,1.1829e-05
290,1.1426e-05
291,1.0372e-05
292,1.0121e-05
293,1.0112e-05
294,1.0537e-05
295,1.0198e-05
296,1.0638e-05
297,1.1357e-05
298,9.3526e-06
299,1.0642e-05
300,1.0928e-05
301,9.5551e-06
302,9.3256e-06
303,9.927e-06
304,9.9766e-06
305,1.0203e-05
306,8.921e-06
307,9.713e-06
308,9.5149e-06
309,8.8186e-06
310,9.9216e-06
311,9.4191e-06
312,8.9242e-06
313,9.4322e-06
314,9.3252e-06
315,1.0114e-05
316,1.0063e-05
317,8.5662e-06
318,9.2094e-06
319,8.8533e-06
320,8.7778e-06
321,8.5835e-06
322,8.4991e-06
323,8.3249e-06
324,8.9835e-06
325,8.5591e-06
326,8.9857e-06
327,8.1232e-06
328,8.0469e-06
329,8.8018e-06
330,8.5197e-06
331,7.8447e-06
332,8.3497e-06
333,8.7189e-06
334,7.8689e-06
335,8.8249e-06
336,8.4709e-06
337,7.3177e-06
338,8.2205e-06
339,8.5924e-06
340,7.5082e-06
341,7.3093e-06
342,7.2214e-06
343,7.7016e-06
344,7.5173e-06
345,7.7097e-06
346,7.2666e-06
347,7.6171e-06
348,7.6902e-06
349,8.0197e-06
350,7.2337e-06
351,7.0083e-06
352,8.0235e-06
353,7.4261e-06
354,7.3388e-06
355,7.1462e-06
356,7.6321e-06
357,7.064e-06
358,6.9281e-06
359,6.9614e-06
360,6.9106e-06
361,6.7484e-06
362,7.2837e-06
363,6.78e-06
364,6.894e-06
365,6.8144e-06
366,6.6402e-06
367,6.9193e-06
368,6.6464e-06
369,6.8897e-06
370,7.0008e-06
371,6.3323e-06
372,6.3411e-06
373,6.175e-06
374,6.4107e-06
375,5.9464e-06
376,6.9465e-06
377,6.6757e-06
378,6.3411e-06
379,5.8232e-06
380,6.4955e-06
381,5.7322e-06
382,6.8854e-06
383,6.3948e-06
384,6.4189e-06
385,5.8446e-06
386,6.7279e-06
387,6.0535e-06
388,6.0751e-06
389,5.5422e-06
390,6.0384e-06
391,5.9613e-06
392,5.864e-06
393,5.5129e-06
394,5.7202e-06
395,5.9426e-06
396,5.8755e-06
397,5.7361e-06
398,5.8379e-06
399,5.7558e-06
400,5.7342e-06
401,5.6347e-06
402,5.5421e-06
403,5.4693e-06
404,5.5879e-06
405,5.7399e-06
406,5.3508e-06
407,5.8389e-06
408,5.1937e-06
409,5.1941e-06
410,5.407e-06
411,5.2619e-06
412,5.6464e-06
413,5.4931e-06
414,5.2557e-06
415,5.2928e-06
416,5.282e-06
417,5.4799e-06
418,5.1147e-06
419,5.1378e-06
420,4.9874e-06
421,4.9478e-06
422,5.1971e-06
423,4.8045e-06
424,5.359e-06
425,5.159e-06
426,5.0665e-06
427,5.1186e-06
428,4.7236e-06
429,4.9511e-06
430,4.839e-06
431,4.7728e-06
432,5.168e-06
433,4.9401e-06
434,4.4797e-06
435,5.3471e-06
436,4.7067e-06
437,4.6874e-06
438,4.7729e-06
439,5.0891e-06
440,4.4807e-06
441,4.3744e-06
442,4.7168e-06
443,4.4674e-06
444,4.5248e-06
445,4.6248e-06
446,4.9268e-06
447,4.3829e-06
448,4.8897e-06
449,4.2731e-06
450,4.7794e-06
451,4.7512e-06
452,4.1964e-06
453,4.0802e-06
454,4.3515e-06
455,4.5054e-06
456,4.1041e-06
457,4.2431e-06
458,4.2201e-06
459,4.4168e-06
460,4.1155e-06
461,4.433e-06
462,4.5284e-06
463,4.1794e-06
464,4.3318e-06
465,3.8592e-06
466,4.3087e-06
467,3.9483e-06
468,4.2972e-06
469,4.1083e-06
470,4.1208e-06
471,4.1686e-06
472,4.1985e-06
473,4.3013e-06
474,3.9564e-06
475,3.7536e-06
476,4.1191e-06
477,3.8235e-06
478,4.2939e-06
479,3.9244e-06
480,3.8636e-06
481,3.872e-06
482,3.7918e-06
483,4.0581e-06
484,3.8739e-06
485,3.7365e-06
486,4.02e-06
487,3.6426e-06
488,3.7074e-06
489,4.1125e-06
490,3.6482e-06
491,3.6737e-06
492,3.8439e-06
493,3.8115e-06
494,3.758e-06
495,3.9913e-06
496,3.5069e-06
497,3.7696e-06
498,3.6183e-06
499,3.2589e-06
500,3.7801e-06
501,3.5558e-06
502,3.8528e-06
503,3.5087e-06
504,3.5548e-06
505,3.4451e-06
506,3.4848e-06
507,3.5702e-06
508,3.4008e-06
509,3.6675e-06
510,3.5826e-06
511,3.561e-06
512,3.547e-06
513,3.6219e-06
514,3.2368e-06
515,3.4e-06
516,3.1176e-06
517,3.4669e-06
518,3.4327e-06
519,3.2661e-06
520,3.4183e-06
521,3.314e-06
522,3.2136e-06
523,3.3984e-06
524,3.4822e-06
525,3.2071e-06
526,3.6404e-06
527,3.3201e-06
528,3.0302e-06
529,3.4152e-06
530,3.196e-06
531,3.0836e-06
532,3.4823e-06
533,3.0509e-06
534,2.957e-06
535,2.9159e-06
536,3.0401e-06
537,3.2195e-06
538,3.1756e-06
539,3.3459e-06
540,2.6994e-06
541,3.2432e-06
542,3.2927e-06
543,3.1011e-06
544,3.1459e-06
545,3.02e-06
546,3.137e-06
547,2.9622e-06
548,2.9496e-06
549,2.9494e-06
550,3.3918e-06
551,3.0086e-06
552,3.0453e-06
553,2.925e-06
554,2.9486e-06
555,3.0361e-06
556,3.0174e-06
557,2.8871e-06
558,2.7774e-06
559,2.7169e-06
560,2.8207e-06
561,2.8906e-06
562,2.989e-06
563,2.8572e-06
564,2.8637e-06
565,2.9598e-06
566,2.7627e-06
567,2.5576e-06
568,2.8565e-06
569,2.8273e-06
570,2.9295e-06
571,2.833e-06
572,2.7638e-06
573,2.6739e-06
574,2.8563e-06
575,2.6897e-06
576,2.6924e-06
577,2.8332e-06
578,2.7253e-06
579,2.638e-06
580,2.682e-06
581,2.6165e-06
582,2.7582e-06
583,2.774e-06
584,2.6676e-06
585,2.6685e-06
586,2.7065e-06
587,2.735e-06
588,2.6259e-06
589,2.6157e-06
590,2.5153e-06
591,2.6232e-06
592,2.7386e-06
593,2.4602e-06
594,2.4988e-06
595,2.6748e-06
596,2.6077e-06
597,2.6577e-06
598,2.4256e-06
599,2.4082e-06
600,2.5323e-06
601,2.4467e-06
602,2.6515e-06
603,2.5611e-06
604,2.4995e-06
605,2.5213e-06
606,2.2751e-06
607,2.4093e-06
608,2.7024e-06
609,2.4535e-06
610,2.2756e-06
611,2.5699e-06
612,2.5043e-06
613,2.3753e-06
614,2.357e-06
615,2.3541e-06
616,2.5375e-06
617,2.4278e-06
618,2.4632e-06
619,2.4822e-06
620,2.4145e-06
621,2.4723e-06
622,2.4041e-06
623,2.311e-06
624,2.2369e-06
625,2.2587e-06
626,2.3147e-06
627,2.339e-06
628,2.2603e-06
629,2.4497e-06
630,2.2243e-06
631,2.2128e-06
632,2.2635e-06
633,2.3905e-06
634,2.0574e-06
635,2.3386e-06
636,2.2303e-06
637,2.1442e-06
638,2.2356e-06
639,2.3577e-06
640,2.2946e-06
641,2.145e-06
642,2.2123e-06
643,2.2547e-06
644,2.1793e-06
645,2.148e-06
646,2.2508e-06
647,2.2863e-06
648,2.2278e-06
649,2.2694e-06
650,2.0466e-06
651,2.1402e-06
652,2.1843e-06
653,2.1522e-06
654,2.2937e-06
655,2.0627e-06
656,2.1155e-06
657,2.0418e-06
658,2.0313e-06
659,1.9617e-06
660,2.2366e-06
661,2.0835e-06
662,2.039e-06
663,1.9691e-06
664,2.1622e-06
665,2.0363e-06
666,1.9995e-06
667,2.1116e-06
668,2.1927e-06
669,1.9962e-06
670,2.1111e-06
671,1.9796e-06
672,2.0954e-06
673,2.0458e-06
674,1.9749e-06
675,1.9353e-06
676,2.1251e-06
677,1.9133e-06
678,1.974e-06
679,1.8383e-06
680,2.0817e-06
681,1.9944e-06
682,2.0942e-06
683,2.0373e-06
684,1.9714e-06
685,1.9443e-06
686,2.0129e-06
687,1.9175e-06
688,1.9037e-06
689,1.9432e-06
690,1.8477e-06
691,1.7927e-06
692,1.8958e-06
693,1.8878e-06
694,1.8082e-06
695,1.8085e-06
696,1.9977e-06
697,1.9929e-06
698,1.8839e-06
699,1.9463e-06
700,1.8996e-06
701,1.9291e-06
702,1.8369e-06
703,1.9595e-06
704,1.7263e-06
705,1.8726e-06
706,1.8532e-06
707,1.8086e-06
708,1.9867e-06
709,1.7443e-06
710,1.776e-06
711,1.7568e-06
712,1.7399e-06
713,1.7192e-06
714,1.8936e-06
715,1.7764e-06
716,1.7991e-06
717,1.925e-06
718,1.7514e-06
719,1.7735e-06
720,1.776e-06
721,1.7382e-06
722,1.7599e-06
723,1.6302e-06
724,1.8489e-06
725,1.9636e-06
726,1.7304e-06
727,1.7398e-06
728,1.7061e-06
729,1.7637e-06
730,1.6588e-06
731,1.7258e-06
732,1.6942e-06
733,1.7417e-06
734,1.5882e-06
735,1.748e-06
736,1.6914e-06
737,1.7241e-06
738,1.5983e-06
739,1.6625e-06
740,1.7264e-06
741,1.6244e-06
742,1.7534e-06
743,1.6138e-06
744,1.816e-06
745,1.5671e-06
746,1.8793e-06
747,1.7002e-06
748,1.689e-06
749,1.5629e-06
750,1.6477e-06
751,1.5027e-06
752,1.5693e-06
753,1.6673e-06
754,1.58e-06
755,1.6439e-06
756,1.6128e-06
757,1.6577e-06
758,1.6414e-06
759,1.5798e-06
760,1.6354e-06
761,1.4959e-06
762,1.7694e-06
763,1.5617e-06
764,1.5757e-06
765,1.6361e-06
766,1.5055e-06
767,1.548e-06
768,1.5469e-06
769,1.5857e-06
770,1.5851e-06
771,1.6144e-06
772,1.529e-06
773,1.6077e-06
774,1.5033e-06
775,1.5422e-06
776,1.425e-06
777,1.5697e-06
778,1.5387e-06
779,1.3785e-06
780,1.6794e-06
781,1.5379e-06
782,1.4684e-06
783,1.5832e-06
784,1.4724e-06
785,1.5632e-06
786,1.5453e-06
787,1.4017e-06
788,1.4862e-06
789,1.5164e-06
790,1.4614e-06
791,1.509e-06
792,1.5016e-06
793,1.4978e-06
794,1.4303e-06
795,1.4514e-06
796,1.4571e-06
797,1.4787e-06
798,1.5143e-06
799,1.4322e-06
800,1.4218e-06
801,1.4831e-06
802,1.4688e-06
803,1.4906e-06
804,1.3908e-06
805,1.3884e-06
806,1.4058e-06
807,1.4054e-06
808,1.4162e-06
809,1.4382e-06
810,1.4145e-06
811,1.4478e-06
812,1.455e-06
813,1.3844e-06
814,1.3836e-06
815,1.422e-06
816,1.3852e-06
817,1.3949e-06
818,1.4177e-06
819,1.2483e-06
820,1.4257e-06
821,1.3639e-06
822,1.3525e-06
823,1.4251e-06
824,1.318e-06
825,1.5038e-06
826,1.3581e-06
827,1.3534e-06
828,1.328e-06
829,1.2811e-06
830,1.3224e-06
831,1.4392e-06
832,1.2982e-06
833,1.3685e-06
834,1.3956e-06
835,1.2915e-06
836,1.4007e-06
837,1.3304e-06
838,1.3172e-06
839,1.3423e-06
840,1.3276e-06
841,1.2887e-06
842,1.2324e-06
843,1.3544e-06
844,1.3442e-06
845,1.3126e-06
846,1.3286e-06
847,1.4332e-06
848,1.3191e-06
849,1.4001e-06
850,1.26e-06
851,1.1622e-06
852,1.2775e-06
853,1.2803e-06
854,1.2695e-06
855,1.2404e-06
856,1.3387e-06
857,1.3216e-06
858,1.2628e-06
859,1.3176e-06
860,1.2707e-06
861,1.1864e-06
862,1.2186e-06
863,1.1466e-06
864,1.3268e-06
865,1.2163e-06
866,1.2158e-06
867,1.3282e-06
868,1.333e-06
869,1.3542e-06
870,1.238e-06
871,1.2538e-06
872,1.2704e-06
873,1.2423e-06
874,1.1882e-06
875,1.1025e-06
876,1.2479e-06
877,1.1842e-06
878,1.2241e-06
879,1.1946e-06
880,1.2647e-06
881,1.2579e-06
882,1.1847e-06
883,1.1654e-06
884,1.2491e-06
885,1.1916e-06
886,1.202e-06
887,1.1381e-06
888,1.2051e-06
889,1.2355e-06
890,1.2647e-06
891,1.1462e-06
892,1.2626e-06
893,1.1153e-06
894,1.1582e-06
895,1.168e-06
896,1.1531e-06
897,1.153e-06
898,1.1551e-06
899,1.1359e-06
900,1.2171e-06
901,1.1486e-06
902,1.2172e-06
903,1.216e-06
904,1.1864e-06
905,1.2304e-06
906,1.09e-06
907,1.1403e-06
908,1.0926e-06
909,1.1587e-06
910,1.1738e-06
911,1.0445e-06
912,1.1135e-06
913,1.1339e-06
914,1.0982e-06
915,1.1592e-06
916,1.1402e-06
917,1.1022e-06
918,1.1326e-06
919,1.1792e-06
920,1.168e-06
921,1.1659e-06
922,1.1101e-06
923,1.1209e-06
924,1.1515e-06
925,1.0963e-06
926,1.1109e-06
927,1.1412e-06
928,1.0318e-06
929,1.0353e-06
930,1.1353e-06
931,1.096e-06
932,1.1089e-06
933,1.0368e-06
934,1.0989e-06
935,1.0241e-06
936,1.063e-06
937,1.1818e-06
938,1.1059e-06
939,1.041e-06
940,1.0007e-06
941,1.0676e-06
942,1.1404e-06
943,1.11e-06
944,1.0536e-06
945,1.1001e-06
946,1.1347e-06
947,1.0011e-06
948,1.0437e-06
949,1.0596e-06
950,1.0357e-06
951,1.082e-06
952,1.0453e-06
953,1.1122e-06
954,9.5891e-07
955,1.1317e-06
956,1.0423e-06
957,1.0124e-06
958,1.0289e-06
959,1.1004e-06
960,1.0025e-06
961,1.0314e-06
962,1.0519e-06
963,1.011e-06
964,1.0516e-06
965,1.0187e-06
966,1.0175e-06
967,9.9996e-07
968,1.0569e-06
969,1.0151e-06
970,1.0056e-06
971,1.0725e-06
972,1.0137e-06
973,1.008e-06
974,9.9715e-07
975,9.3582e-07
976,1.0375e-06
977,1.0233e-06
978,1.0598e-06
979,9.4567e-07
980,1.0584e-06
981,9.2805e-07
982,1.0418e-06
983,9.828e-07
984,9.8496e-07
985,1.0338e-06
986,8.6343e-07
987,9.946e-07
988,9.8037e-07
989,1.0777e-06
990,9.713e-07
991,1.0075e-06
992,1.0091e-06
993,1.0006e-06
994,9.6991e-07
995,1.0012e-06
996,9.2662e-07
997,9.9611e-07
998,1.0007e-06
999,9.795e-07
1000,9.5261e-07
1001,9.3595e-07
1002,9.4317e-07
1003,9.8198e-07
1004,9.009e-07
1005,8.9694e-07
1006,9.9437e-07
1007,9.9383e-07
1008,9.3552e-07
1009,9.2208e-07
1010,1.0171e-06
1011,9.2495e-07
1012,9.3379e-07
1013,9.4377e-07
1014,8.9835e-07
1015,9.1353e-07
1016,9.9156e-07
1017,9.2081e-07
1018,9.5572e-07
1019,9.0899e-07
1020,9.1561e-07
1021,9.2885e-07
1022,9.5849e-07
1023,9.4626e-07
1024,9.404e-07
1025,9.4635e-07
1026,8.583e-07
1027,9.2663e-07
1028,8.9896e-07
1029,9.2442e-07
1030,9.5199e-07
1031,9.7555e-07
1032,9.5504e-07
1033,1.0173e-06
1034,9.8036e-07
1035,9.6137e-07
1036,8.2644e-07
1037,8.6702e-07
1038,8.4086e-07
1039,8.5967e-07
1040,8.0757e-07
1041,8.7269e-07
1042,9.3135e-07
1043,9.1284e-07
1044,9.0273e-07
1045,8.5402e-07
1046,8.9614e-07
1047,9.4034e-07
1048,9.4986e-07
1049,8.7152e-07
1050,9.0371e-07
1051,8.9951e-07
1052,8.5897e-07
1053,8.6072e-07
1054,8.5428e-07
1055,9.0111e-07
1056,8.4098e-07
1057,8.3171e-07
1058,9.7454e-07
1059,8.4238e-07
1060,8.4214e-07
1061,8.4935e-07
1062,8.9435e-07
1063,8.4637e-07
1064,9.4127e-07
1065,8.9508e-07
1066,8.7351e-07
1067,8.8545e-07
1068,8.9767e-07
1069,8.5011e-07
1070,8.4723e-07
1071,8.7321e-07
1072,8.7091e-07
1073,8.667e-07
1074,8.5854e-07
1075,7.953e-07
1076,8.8531e-07
1077,8.193e-07
1078,8.4708e-07
1079,8.6094e-07
1080,8.1529e-07
1081,8.5976e-07
1082,8.6202e-07
1083,8.2797e-07
1084,8.43e-07
1085,7.9345e-07
1086,8.3638e-07
1087,8.4398e-07
1088,7.8747e-07
1089,8.3454e-07
1090,8.3919e-07
1091,8.5845e-07
1092,8.4011e-07
1093,8.8087e-07
1094,8.0554e-07
1095,8.3884e-07
1096,8.2354e-07
1097,7.6905e-07
1098,8.1781e-07
1099,8.3525e-07
1100,8.7655e-07
1101,8.0135e-07
1102,7.8305e-07
1103,8.6403e-07
1104,8.1698e-07
1105,8.2846e-07
1106,8.1087e-07
1107,8.287e-07
1108,8.1966e-07
1109,7.7574e-07
1110,8.4789e-07
1111,8.0995e-07
1112,7.9089e-07
1113,8.6289e-07
1114,8.0409e-07
1115,8.13e-07
1116,7.6297e-07
1117,7.6334e-07
1118,7.8605e-07
1119,8.4322e-07
1120,8.4961e-07
1121,7.767e-07
1122,7.7866e-07
1123,8.005e-07
1124,7.9188e-07
1125,8.1532e-07
1126,7.9925e-07
1127,8.0004e-07
1128,7.7023e-07
1129,7.5102e-07
1130,7.8218e-07
1131,8.3081e-07
1132,8.3897e-07
1133,7.9745e-07
1134,7.8333e-07
1135,7.3572e-07
1136,7.706e-07
1137,7.6541e-07
1138,8.0597e-07
1139,7.5921e-07
1140,7.4752e-07
1141,7.4678e-07
1142,7.2325e-07
1143,7.7517e-07
1144,7.908e-07
1145,7.9101e-07
1146,7.5466e-07
1147,7.9511e-07
1148,7.8107e-07
1149,7.8754e-07
1150,7.6614e-07
1151,7.7319e-07
1152,7.8551e-07
1153,7.6498e-07
1154,7.8771e-07
1155,7.3206e-07
1156,7.6098e-07
1157,7.6019e-07
1158,7.2519e-07
1159,7.4338e-07
1160,6.9757e-07
1161,7.6463e-07
1162,7.6015e-07
1163,7.3381e-07
1164,8.02e-07
1165,7.8066e-07
1166,8.0102e-07
1167,7.4787e-07
1168,7.0654e-07
1169,7.5582e-07
1170,6.8981e-07
1171,7.2611e-07
1172,7.0891e-07
1173,7.5621e-07
1174,7.6047e-07
1175,8.08e-07
1176,7.7474e-07
1177,7.4995e-07
1178,7.2444e-07
1179,7.3151e-07
1180,7.4681e-07
1181,7.49e-07
1182,7.1744e-07
1183,7.2007e-07
1184,7.309e-07
1185,7.2621e-07
1186,7.3422e-07
1187,7.4059e-07
1188,7.1397e-07
1189,7.7299e-07
1190,7.131e-07
1191,6.9842e-07
1192,7.5501e-07
1193,7.1113e-07
1194,6.9425e-07
1195,7.5182e-07
1196,7.128e-07
1197,7.2818e-07
1198,7.1536e-07
1199,6.7941e-07
1200,7.2541e-07
1201,7.5489e-07
1202,7.4738e-07
1203,6.9419e-07
1204,6.8946e-07
1205,7.2345e-07
1206,6.9305e-07
1207,7.1044e-07
1208,6.9107e-07
1209,7.4262e-07
1210,6.9831e-07
1211,7.4723e-07
1212,7.202e-07
1213,6.9705e-07
1214,6.9715e-07
1215,7.0735e-07
1216,6.9899e-07
1217,7.0299e-07
1218,7.3201e-07
1219,6.6694e-07
1220,7.2402e-07
1221,6.7192e-07
1222,6.9182e-07
1223,6.8879e-07
1224,6.8876e-07
1225,7.6126e-07
1226,6.992e-07
1227,6.8409e-07
1228,6.7892e-07
1229,6.8697e-07
1230,6.617e-07
1231,7.0941e-07
1232,6.6209e-07
1233,7.2339e-07
1234,6.9975e-07
1235,6.9154e-07
1236,7.0417e-07
1237,6.9128e-07
1238,6.634e-07
1239,6.7379e-07
1240,6.6902e-07
1241,7.3264e-07
1242,7.1657e-07
1243,6.513e-07
1244,6.2724e-07
1245,6.7197e-07
1246,6.5851e-07
1247,6.6219e-07
1248,6.6173e-07
1249,7.0726e-07
1250,6.6662e-07
1251,7.0149e-07
1252,6.7996e-07
1253,6.4503e-07
1254,6.7978e-07
1255,6.572e-07
1256,6.8355e-07
1257,7.0987e-07
1258,7.1919e-07
1259,6.8545e-07
1260,6.7494e-07
1261,7.1913e-07
1262,6.7849e-07
1263,6.9135e-07
1264,6.2663e-07
1265,6.5518e-07
1266,6.4422e-07
1267,6.2856e-07
1268,6.6191e-07
1269,7.204e-07
1270,6.4208e-07
1271,6.2579e-07
1272,6.9775e-07
1273,6.4508e-07
1274,6.7011e-07
1275,6.3977e-07
1276,6.165e-07
1277,6.5256e-07
1278,6.5756e-07
1279,6.7712e-07
1280,6.4215e-07
1281,7.1818e-07
1282,7.0458e-07
1283,6.533e-07
1284,6.3426e-07
1285,6.3569e-07
1286,6.3366e-07
1287,6.366e-07
1288,6.3768e-07
1289,6.1158e-07
1290,6.1825e-07
1291,6.8233e-07
1292,6.1335e-07
1293,6.9222e-07
1294,6.5523e-07
1295,6.7239e-07
1296,6.86e-07
1297,6.2791e-07
1298,6.3981e-07
1299,6.4465e-07
1300,6.8699e-07
1301,6.3987e-07
1302,5.7968e-07
1303,6.5373e-07
1304,6.5406e-07
1305,6.5924e-07
1306,6.4848e-07
1307,6.3834e-07
1308,6.3136e-07
1309,5.9399e-07
1310,6.5016e-07
1311,6.0945e-07
1312,6.3009e-07
1313,6.3838e-07
1314,6.4873e-07
1315,6.885e-07
1316,5.9572e-07
1317,5.7542e-07
1318,6.761e-07
1319,6.4782e-07
1320,6.2761e-07
1321,6.1952e-07
1322,6.2787e-07
1323,6.4475e-07
1324,6.0236e-07
1325,5.8603e-07
1326,6.0275e-07
1327,6.4227e-07
1328,6.3933e-07
1329,6.8069e-07
1330,6.6296e-07
1331,5.9336e-07
1332,5.9428e-07
1333,6.4855e-07
1334,5.8033e-07
1335,6.4955e-07
1336,6.5238e-07
1337,5.8689e-07
1338,6.291e-07
1339,6.1557e-07
1340,6.595e-07
1341,6.1654e-07
1342,5.8909e-07
1343,6.2878e-07
1344,6.1708e-07
1345,6.2131e-07
1346,5.8162e-07
1347,5.7771e-07
1348,6.1537e-07
1349,6.3726e-07
1350,6.2455e-07
1351,6.0158e-07
1352,6.5223e-07
1353,5.9989e-07
1354,6.0061e-07
1355,5.7593e-07
1356,6.5313e-07
1357,6.4996e-07
1358,6.0736e-07
1359,6.4893e-07
1360,6.2098e-07
1361,6.2507e-07
1362,5.5979e-07
1363,5.904e-07
1364,5.8289e-07
1365,6.0782e-07
1366,5.7105e-07
1367,6.3624e-07
1368,5.9638e-07
1369,6.3452e-07
1370,6.3599e-07
1371,5.9015e-07
1372,5.8888e-07
1373,5.7698e-07
1374,5.7316e-07
1375,6.6117e-07
1376,6.2032e-07
1377,5.6684e-07
1378,6.1821e-07
1379,5.4809e-07
1380,6.1619e-07
1381,6.0122e-07
1382,5.9859e-07
1383,5.8209e-07
1384,6.3386e-07
1385,6.3109e-07
1386,5.8732e-07
1387,5.6684e-07
1388,5.5703e-07
1389,5.7082e-07
1390,6.1565e-07
1391,6.0992e-07
1392,5.8728e-07
1393,6.3327e-07
1394,6.1091e-07
1395,5.8741e-07
1396,6.0314e-07
1397,5.5449e-07
1398,5.9725e-07
1399,5.9925e-07
1400,6.2185e-07
1401,6.4255e-07
1402,5.8135e-07
1403,5.9186e-07
1404,5.8564e-07
1405,5.8165e-07
1406,5.4886e-07
1407,5.512e-07
1408,5.6868e-07
1409,6.4179e-07
1410,5.6271e-07
1411,5.8481e-07
1412,5.6327e-07
1413,5.7531e-07
1414,5.8604e-07
1415,5.842e-07
1416,5.916e-07
1417,5.6907e-07
1418,5.9723e-07
1419,6.0775e-07
1420,6.1719e-07
1421,6.0804e-07
1422,5.9412e-07
1423,5.8362e-07
1424,5.4192e-07
1425,5.5899e-07
1426,5.8069e-07
1427,5.636e-07
1428,5.5997e-07
1429,5.6349e-07
1430,6.1664e-07
1431,6.1186e-07
1432,5.885e-07
1433,5.4541e-07
1434,5.9171e-07
1435,5.9623e-07
1436,5.7408e-07
1437,5.3971e-07
1438,5.6446e-07
1439,5.6886e-07
1440,6.1585e-07
1441,5.8486e-07
1442,5.5533e-07
1443,5.8086e-07
1444,6.0009e-07
1445,6.0365e-07
1446,5.7715e-07
1447,5.6491e-07
1448,5.606e-07
1449,5.9614e-07
1450,5.9663e-07
1451,5.5578e-07
1452,5.7797e-07
1453,5.6062e-07
1454,5.5721e-07
1455,5.4311e-07
1456,5.5771e-07
1457,5.5914e-07
1458,5.7015e-07
1459,6.0513e-07
1460,5.5856e-07
1461,5.3686e-07
1462,5.5893e-07
1463,5.8056e-07
1464,5.3194e-07
1465,5.9911e-07
1466,5.9444e-07
1467,5.6013e-07
1468,5.898e-07
1469,5.6114e-07
1470,5.6536e-07
1471,6.3085e-07
1472,5.4841e-07
1473,5.7915e-07
1474,5.2064e-07
1475,5.5895e-07
1476,5.6411e-07
1477,5.37e-07
1478,5.8625e-07
1479,5.8021e-07
1480,5.8951e-07
1481,5.8958e-07
1482,5.4682e-07
1483,5.5163e-07
1484,5.3652e-07
1485,5.9144e-07
1486,5.7711e-07
1487,5.2127e-07
1488,5.8503e-07
1489,5.4203e-07
1490,5.6956e-07
1491,5.5506e-07
1492,5.4491e-07
1493,5.654e-07
1494,5.5698e-07
1495,5.5432e-07
1496,5.8834e-07
1497,5.4348e-07
1498,5.7459e-07
1499,5.6868e-07
1500,5.9036e-07
1501,5.883e-07
1502,5.1978e-07
1503,5.1765e-07
1504,5.5682e-07
1505,5.4361e-07
1506,5.651e-07
1507,5.559e-07
1508,5.3147e-07
1509,5.6946e-07
1510,5.7126e-07
1511,5.4966e-07
1512,5.7161e-07
1513,5.6853e-07
1514,5.8453e-07
1515,6.0164e-07
1516,5.3279e-07
1517,5.653e-07
1518,5.5163e-07
1519,6.1398e-07
1520,5.2464e-07
1521,5.3049e-07
1522,5.2262e-07
1523,5.4621e-07
1524,5.9353e-07
1525,5.0429e-07
1526,5.4696e-07
1527,5.5672e-07
1528,5.5685e-07
1529,5.7962e-07
1530,5.4055e-07
1531,5.4256e-07
1532,5.1429e-07
1533,5.7924e-07
1534,5.783e-07
1535,5.3851e-07
1536,5.8426e-07
1537,5.9995e-07
1538,5.4137e-07
1539,5.737e-07
1540,5.4557e-07
1541,5.5362e-07
1542,5.1341e-07
1543,5.3102e-07
1544,5.7055e-07
1545,5.4094e-07
1546,5.5113e-07
1547,5.6214e-07
1548,5.4299e-07
1549,5.3708e-07
1550,5.6844e-07
1551,5.7709e-07
1552,5.8899e-07
1553,5.6497e-07
1554,5.6693e-07
1555,5.2634e-07
1556,5.1205e-07
1557,5.9317e-07
1558,5.4441e-07
1559,5.1897e-07
1560,5.5328e-07
1561,5.8805e-07
1562,5.5728e-07
1563,5.308e-07
1564,5.3286e-07
1565,5.1654e-07
1566,5.5123e-07
1567,5.3467e-07
1568,5.3755e-07
1569,5.7915e-07
1570,5.4616e-07
1571,5.6109e-07
1572,5.8863e-07
1573,5.4973e-07
1574,5.7856e-07
1575,5.2138e-07
1576,5.5403e-07
1577,5.6816e-07
1578,5.0486e-07
1579,5.461e-07
1580,5.3818e-07
1581,5.2416e-07
1582,5.705e-07
1583,5.2487e-07
1584,5.5912e-07
1585,5.5354e-07
1586,5.4336e-07
1587,5.6813e-07
1588,5.963e-07
1589,5.2489e-07
1590,5.1691e-07
1591,5.685e-07
1592,5.4373e-07
1593,5.5896e-07
1594,5.4302e-07
1595,6.0025e-07
1596,5.2111e-07
1597,5.7664e-07
1598,5.4527e-07
1599,5.3152e-07
1600,5.789e-07
1601,5.4485e-07
1602,5.2478e-07
1603,5.5164e-07
1604,5.5905e-07
1605,5.4159e-07
1606,5.8098e-07
1607,5.624e-07
1608,5.5516e-07
1609,5.4801e-07
1610,5.4807e-07
1611,5.6738e-07
1612,5.2529e-07
1613,5.4959e-07
1614,5.3769e-07
1615,5.4138e-07
1616,5.0016e-07
1617,5.5825e-07
1618,5.5632e-07
1619,5.9435e-07
1620,5.4507e-07
1621,5.6577e-07
1622,5.1845e-07
1623,5.9403e-07
1624,5.4877e-07
1625,5.2938e-07
1626,6.1287e-07
1627,5.972e-07
1628,5.3102e-07
1629,5.3187e-07
1630,5.6528e-07
1631,5.2288e-07
1632,5.1489e-07
1633,4.9254e-07
1634,5.2603e-07
1635,5.9138e-07
1636,5.499e-07
1637,5.7177e-07
1638,5.9712e-07
1639,5.846e-07
1640,5.4727e-07
1641,5.4923e-07
1642,5.7346e-07
1643,5.6365e-07
1644,5.5308e-07
1645,6.0727e-07
1646,5.2093e-07
1647,5.1568e-07
1648,5.3537e-07
1649,5.8315e-07
1650,5.3969e-07
1651,5.2787e-07
1652,5.7883e-07
1653,5.9443e-07
1654,4.9981e-07
1655,5.4243e-07
1656,5.7488e-07
1657,5.7444e-07
1658,5.53e-07
1659,5.3977e-07
1660,5.6555e-07
1661,5.8317e-07
1662,5.5832e-07
1663,5.0353e-07
1664,5.3913e-07
1665,5.602e-07
1666,5.4435e-07
1667,5.6886e-07
1668,6.1315e-07
1669,5.6452e-07
1670,5.6584e-07
1671,5.7918e-07
1672,5.6343e-07
1673,5.4281e-07
1674,5.5544e-07
1675,5.5962e-07
1676,5.6193e-07
1677,5.5162e-07
1678,5.7194e-07
1679,5.3302e-07
1680,5.9623e-07
1681,5.4364e-07
1682,5.7991e-07
1683,5.8934e-07
1684,5.4494e-07
1685,5.2622e-07
1686,5.7489e-07
1687,5.5688e-07
1688,5.4418e-07
1689,5.7767e-07
1690,6.2743e-07
1691,5.6429e-07
1692,5.2229e-07
1693,5.4645e-07
1694,5.4116e-07
1695,5.7317e-07
1696,5.9116e-07
1697,5.8221e-07
1698,5.245e-07
1699,5.6263e-07
1700,5.8997e-07
1701,5.6081e-07
1702,6.131e-07
1703,5.8233e-07
1704,5.8646e-07
1705,6.0428e-07
1706,5.4302e-07
1707,5.5327e-07
1708,5.3093e-07
1709,6.144e-07
1710,5.5862e-07
1711,5.7941e-07
1712,5.503e-07
1713,5.7516e-07
1714,5.5725e-07
1715,5.6985e-07
1716,5.9781e-07
1717,5.544e-07
1718,5.9894e-07
1719,5.7375e-07
1720,6.148e-07
1721,5.5648e-07
1722,5.6029e-07
1723,5.4566e-07
1724,5.8211e-07
1725,5.5858e-07
1726,5.7134e-07
1727,6.0087e-07
1728,5.716e-07
1729,6.1422e-07
1730,6.189e-07
1731,6.1622e-07
1732,5.8674e-07
1733,5.8209e-07
1734,6.1249e-07
1735,5.9156e-07
1736,5.6438e-07
1737,5.1279e-07
1738,5.7083e-07
1739,5.8795e-07
1740,6.3734e-07
1741,5.6871e-07
1742,6.1361e-07
1743,5.8062e-07
1744,5.9188e-07
1745,5.9247e-07
1746,5.7943e-07
1747,5.8418e-07
1748,5.9871e-07
1749,6.142e-07
1750,5.6696e-07
1751,6.0967e-07
1752,5.9764e-07
1753,5.7567e-07
1754,5.9384e-07
1755,5.8016e-07
1756,5.8622e-07
1757,6.3376e-07
1758,6.1563e-07
1759,5.8574e-07
1760,5.8374e-07
1761,6.0633e-07
1762,6.2407e-07
1763,6.1552e-07
1764,5.9742e-07
1765,5.8042e-07
1766,6.5673e-07
1767,6.2854e-07
1768,6.5221e-07
1769,5.785e-07
1770,5.4327e-07
1771,5.9065e-07
1772,6.4559e-07
1773,6.0254e-07
1774,5.9393e-07
1775,6.0136e-07
1776,6.5351e-07
1777,6.421e-07
1778,5.9565e-07
1779,5.7547e-07
1780,6.2366e-07
1781,6.3704e-07
1782,6.3237e-07
1783,6.3976e-07
1784,6.3207e-07
1785,6.2313e-07
1786,6.0503e-07
1787,5.5096e-07
1788,6.9715e-07
1789,6.0726e-07
1790,6.1302e-07
1791,6.5418e-07
1792,6.0256e-07
1793,6.3393e-07
1794,6.1222e-07
1795,6.8044e-07
1796,6.3134e-07
1797,5.9811e-07
1798,6.4989e-07
1799,6.0427e-07
1800,6.6054e-07
1801,6.8468e-07
1802,6.0596e-07
1803,6.6593e-07
1804,6.4398e-07
1805,6.6398e-07
1806,6.672e-07
1807,6.6164e-07
1808,6.6179e-07
1809,6.3691e-07
1810,6.2059e-07
1811,6.4227e-07
1812,6.6285e-07
1813,6.2566e-07
1814,6.6134e-07
1815,6.5409e-07
1816,6.4992e-07
1817,6.8288e-07
1818,6.5042e-07
1819,6.6384e-07
1820,5.9666e-07
1821,6.5248e-07
1822,6.8026e-07
1823,6.746e-07
1824,6.725e-07
1825,6.9051e-07
1826,6.8746e-07
1827,6.8203e-07
1828,7.0713e-07
1829,6.7663e-07
1830,6.4255e-07
1831,6.7217e-07
1832,6.8598e-07
1833,7.1659e-07
1834,6.4532e-07
1835,6.9818e-07
1836,7.2883e-07
1837,6.869e-07
1838,6.7506e-07
1839,6.8145e-07
1840,6.7506e-07
1841,6.9179e-07
1842,7.3667e-07
1843,7.4977e-07
1844,7.4314e-07
1845,6.8455e-07
1846,6.3235e-07
1847,7.1771e-07
1848,6.9378e-07
1849,7.0545e-07
1850,7.4385e-07
1851,6.924e-07
1852,6.8652e-07
1853,7.5244e-07
1854,7.0049e-07
1855,6.8883e-07
1856,6.9093e-07
1857,6.6756e-07
1858,7.8711e-07
1859,7.5038e-07
1860,7.3063e-07
1861,7.4892e-07
1862,7.5053e-07
1863,7.1647e-07
1864,7.8021e-07
1865,7.3749e-07
1866,7.763e-07
1867,6.7812e-07
1868,7.6146e-07
1869,8.1914e-07
1870,8.0699e-07
1871,7.3498e-07
1872,7.1344e-07
1873,7.4916e-07
1874,8.0704e-07
1875,7.329e-07
1876,7.8341e-07
1877,8.0125e-07
1878,7.5243e-07
1879,7.9898e-07
1880,7.9431e-07
1881,7.9121e-07
1882,7.7698e-07
1883,7.9045e-07
1884,7.6378e-07
1885,8.1019e-07
1886,7.8271e-07
1887,7.6856e-07
1888,7.9761e-07
1889,8.4319e-07
1890,8.0868e-07
1891,8.1311e-07
1892,7.8273e-07
1893,8.391e-07
1894,7.812e-07
1895,9.4677e-07
1896,8.5645e-07
1897,8.3961e-07
1898,8.6813e-07
1899,9.1079e-07
1900,8.016e-07
1901,8.493e-07
1902,7.8751e-07
1903,8.075e-07
1904,8.5869e-07
1905,8.7396e-07
1906,8.9559e-07
1907,9.1711e-07
1908,8.8485e-07
1909,8.7771e-07
1910,9.0051e-07
1911,8.7986e-07
1912,9.0668e-07
1913,9.6682e-07
1914,8.3253e-07
1915,9.1425e-07
1916,8.8158e-07
1917,9.2245e-07
1918,9.1274e-07
1919,9.5204e-07
1920,8.952e-07
1921,1.0344e-06
1922,9.3493e-07
1923,1.0365e-06
1924,9.2972e-07
1925,9.7709e-07
1926,9.4897e-07
1927,9.9332e-07
1928,1.0002e-06
1929,9.7757e-07
1930,1.0515e-06
1931,1.0613e-06
1932,1.0262e-06
1933,1.0329e-06
1934,1.0838e-06
1935,1.1122e-06
1936,1.039e-06
1937,1.1347e-06
1938,1.0426e-06
1939,1.1808e-06
1940,1.0947e-06
1941,1.0735e-06
1942,1.0849e-06
1943,1.0407e-06
1944,1.1722e-06
1945,1.1019e-06
1946,1.1119e-06
1947,1.1847e-06
1948,1.1919e-06
1949,1.1676e-06
1950,1.1647e-06
1951,1.2736e-06
1952,1.1928e-06
1953,1.0878e-06
1954,1.2814e-06
1955,1.281e-06
1956,1.2912e-06
1957,1.2914e-06
1958,1.3661e-06
1959,1.446e-06
1960,1.5545e-06
1961,1.4357e-06
1962,1.4485e-06
1963,1.4945e-06
1964,1.5e-06
1965,1.6048e-06
1966,1.5875e-06
1967,1.6255e-06
1968,1.5519e-06
1969,1.5643e-06
1970,1.5971e-06
1971,1.6546e-06
1972,1.6674e-06
1973,1.864e-06
1974,1.8474e-06
1975,1.6568e-06
1976,1.8515e-06
1977,1.6686e-06
1978,1.8735e-06
1979,1.7203e-06
1980,1.8409e-06
1981,2.0256e-06
1982,2.022e-06
1983,1.8185e-06
1984,1.8552e-06
1985,2.0421e-06
1986,2.1092e-06
1987,2.1446e-06
1988,2.2335e-06
1989,2.1983e-06
1990,2.3406e-06
1991,2.3753e-06
1992,2.3549e-06
1993,2.6482e-06
1994,2.7984e-06
1995,2.756e-06
1996,3.2716e-06
1997,3.2636e-06
1998,3.4496e-06
1999,3.3965e-06
2000,4.0879e-06
2001,4.2984e-06
2002,4.7857e-06
2003,4.6897e-06
2004,4.8386e-06
2005,5.3696e-06
2006,5.8111e-06
2007,5.8083e-06
2008,5.9078e-06
2009,6.2859e-06
2010,5.9682e-06
2011,6.048e-06
2012,5.6421e-06
2013,6.3314e-06
2014,5.6632e-06
2015,5.7402e-06
2016,5.3181e-06
2017,4.7912e-06
2018,4.8406e-06
2019,4.5552e-06
2020,4.1271e-06
2021,4.2993e-06
2022,4.1079e-06
2023,4.3857e-06
2024,4.7987e-06
2025,5.4188e-06
2026,6.1181e-06
2027,7.295e-06
2028,8.574e-06
2029,1.0059e-05
2030,1.2226e-05
2031,1.3823e-05
2032,1.768e-05
2033,2.1352e-05
2034,2.1695e-05
2035,2.5209e-05
2036,3.0984e-05
2037,3.1862e-05
2038,3.8702e-05
2039,4.0646e-05
2040,4.0829e-05
2041,4.5543e-05
2042,4.3784e-05
2043,4.3733e-05
2044,4.5344e-05
2045,4.7938e-05
2046,5.1267e-05
2047,4.9895e-05
2048,2.1418e-31


==> figs/data/convex_set_example.csv <==
rho,e0,e1,e2,e3,e4,e5
0,0,0,0,0,0,0
0.01001001,0,0.198190949,0.396381898,0.594572848,0.792763797,0.990954746
0.02002002,0,0.261514525,0.523029051,0.784543576,1.046058101,1.307572627
0.03003003,0,0.307561747,0.615123495,0.922685242,1.230246989,1.537808737
0.04004004,0,0.345070485,0.69014097,1.035211455,1.38028194,1.725352425
0.05005005,0,0.377286981,0.754573962,1.131860943,1.509147925,1.886434906
0.06006006,0,0.405830159,0.811660317,1.217490476,1.623320635,2.029150793
0.07007007,0,0.431641342,0.863282683,1.294924025,1.726565366,2.158206708
0.08008008,0,0.455323235,0.910646469,1.365969704,1.821292939,2.276616174
0.09009009,0,0.477288336,0.954576673,1.431865009,1.909153345,2.386441682
0.1001001,0,0.497833156,0.995666312,1.493499469,1.991332625,2.489165781
0.11011011,0,0.517179012,1.034358023,1.551537035,2.068716046,2.585895058
0.12012012,0,0.535496105,1.07099221,1.606488314,2.141984419,2.677480524
0.13013013,0,0.552918548,1.105837095,1.658755643,2.211674191,2.764592739
0.14014014,0,0.569554165,1.13910833,1.708662495,2.278216659,2.847770824
0.15015015,0,0.585491132,1.170982264,1.756473395,2.341964527,2.927455659
0.16016016,0,0.60080261,1.20160522,1.802407831,2.403210441,3.004013051
0.17017017,0,0.615550072,1.231100144,1.846650215,2.462200287,3.077750359
0.18018018,0,0.629785736,1.259571471,1.889357207,2.519142942,3.148928678
0.19019019,0,0.643554391,1.287108783,1.930663174,2.574217565,3.217771957
0.2002002,0,0.656894788,1.313789576,1.970684364,2.627579152,3.284473939
0.21021021,0,0.669840705,1.339681411,2.009522116,2.679362822,3.349203527
0.22022022,0,0.682421797,1.364843594,2.047265391,2.729687188,3.412108985
0.23023023,0,0.694664255,1.38932851,2.083992765,2.77865702,3.473321275
0.24024024,0,0.706591346,1.413182693,2.119774039,2.826365386,3.532956732
0.25025025,0,0.718223848,1.436447695,2.154671543,2.872895391,3.591119238
0.26026026,0,0.729580398,1.459160795,2.188741193,2.918321591,3.647901989
0.27027027,0,0.740677792,1.481355584,2.222033377,2.962711169,3.703388961
0.28028028,0,0.751531226,1.503062452,2.254593678,3.006124905,3.757656131
0.29029029,0,0.762154498,1.524308995,2.286463493,3.048617991,3.810772489
0.3003003,0,0.77256018,1.54512036,2.31768054,3.09024072,3.8628009
0.31031031,0,0.782759767,1.565519534,2.348279301,3.131039068,3.913798835
0.32032032,0,0.792763797,1.585527594,2.378291391,3.171055188,3.963818985
0.33033033,0,0.80258196,1.60516392,2.40774588,3.21032784,4.0129098
0.34034034,0,0.812223189,1.624446378,2.436669567,3.248892757,4.061115946
0.35035035,0,0.82169574,1.64339148,2.46508722,3.28678296,4.1084787
0.36036036,0,0.83100726,1.66201452,2.49302178,3.32402904,4.155036301
0.37037037,0,0.840164849,1.680329697,2.520494546,3.360659395,4.200824244
0.38038038,0,0.84917511,1.698350221,2.547525331,3.396700442,4.245875552
0.39039039,0,0.858044201,1.716088402,2.574132603,3.432176804,4.290221005
0.4004004,0,0.866777869,1.733555738,2.600333607,3.467111477,4.333889346
0.41041041,0,0.875381492,1.750762985,2.626144477,3.50152597,4.376907462
0.42042042,0,0.88386011,1.76772022,2.65158033,3.535440439,4.419300549
0.43043043,0,0.892218451,1.784436901,2.676655352,3.568873802,4.461092253
0.44044044,0,0.90046096,1.800921919,2.701382879,3.601843839,4.502304798
0.45045045,0,0.908591821,1.817183643,2.725775464,3.634367286,4.542959107
0.46046046,0,0.91661498,1.833229959,2.749844939,3.666459919,4.583074899
0.47047047,0,0.924534157,1.849068314,2.773602471,3.698136628,4.622670786
0.48048048,0,0.932352871,1.864705743,2.797058614,3.729411486,4.661764357
0.49049049,0,0.940074451,1.880148902,2.820223353,3.760297804,4.700372255
0.500500501,0,0.947702049,1.895404097,2.843106146,3.790808195,4.738510243
0.510510511,0,0.955238654,1.910477309,2.865715963,3.820954617,4.776193272
0.520520521,0,0.962687106,1.925374213,2.888061319,3.850748425,4.813435532
0.530530531,0,0.970050102,1.940100204,2.910150305,3.880200407,4.850250509
0.540540541,0,0.977330206,1.954660412,2.931990619,3.909320825,4.886651031
0.550550551,0,0.984529862,1.969059725,2.953589587,3.938119449,4.922649312
0.560560561,0,0.991651398,1.983302796,2.974954194,3.966605592,4.958256991
0.570570571,0,0.998697034,1.997394068,2.996091101,3.994788135,4.993485169
0.580580581,0,1.005668889,2.011337778,3.017006667,4.022675556,5.028344445
0.590590591,0,1.012568989,2.025137977,3.037706966,4.050275955,5.062844943
0.600600601,0,1.019399269,2.038798538,3.058197807,4.077597076,5.096996346
0.610610611,0,1.026161583,2.052323166,3.078484749,4.104646332,5.130807915
0.620620621,0,1.032857705,2.065715409,3.098573114,4.131430819,5.164288523
0.630630631,0,1.039489334,2.078978668,3.118468002,4.157957336,5.19744667
0.640640641,0,1.046058101,2.092116203,3.138174304,4.184232406,5.230290507
0.650650651,0,1.052565571,2.105131142,3.157696713,4.210262285,5.262827856
0.660660661,0,1.059013245,2.118026491,3.177039736,4.236052981,5.295066226
0.670670671,0,1.065402567,2.130805134,3.196207701,4.261610268,5.327012834
0.680680681,0,1.071734923,2.143469847,3.21520477,4.286939694,5.358674617
0.690690691,0,1.078011649,2.156023299,3.234034948,4.312046597,5.390058247
0.700700701,0,1.084234029,2.168468059,3.252702088,4.336936117,5.421170146
0.710710711,0,1.0904033,2.1808066,3.2712099,4.3616132,5.4520165
0.720720721,0,1.096520654,2.193041307,3.289561961,4.386082615,5.482603268
0.730730731,0,1.102587239,2.205174478,3.307761717,4.410348956,5.512936195
0.740740741,0,1.108604164,2.217208329,3.325812493,4.434416657,5.543020821
0.750750751,0,1.114572499,2.229144998,3.343717497,4.458289996,5.572862495
0.760760761,0,1.120493276,2.240986552,3.361479827,4.481973103,5.602466379
0.770770771,0,1.126367492,2.252734984,3.379102476,4.505469967,5.631837459
0.780780781,0,1.132196111,2.264392222,3.396588333,4.528784444,5.660980555
0.790790791,0,1.137980065,2.27596013,3.413940195,4.55192026,5.689900325
0.800800801,0,1.143720255,2.28744051,3.431160766,4.574881021,5.718601276
0.810810811,0,1.149417554,2.298835107,3.448252661,4.597670214,5.747087768
0.820820821,0,1.155072804,2.310145608,3.465218413,4.620291217,5.775364021
0.830830831,0,1.160686825,2.321373649,3.482060474,4.642747299,5.803434124
0.840840841,0,1.166260407,2.332520814,3.498781221,4.665041628,5.831302035
0.850850851,0,1.171794319,2.343588637,3.515382956,4.687177274,5.858971593
0.860860861,0,1.177289304,2.354578607,3.531867911,4.709157215,5.886446518
0.870870871,0,1.182746084,2.365492168,3.548238252,4.730984336,5.91373042
0.880880881,0,1.18816536,2.376330719,3.564496079,4.752661438,5.940826798
0.890890891,0,1.19354781,2.387095621,3.580643431,4.774191241,5.967739052
0.900900901,0,1.198894096,2.397788192,3.596682288,4.795576384,5.99447048
0.910910911,0,1.204204857,2.408409715,3.612614572,4.816819429,6.021024286
0.920920921,0,1.209480717,2.418961434,3.628442151,4.837922867,6.047403584
0.930930931,0,1.21472228,2.429444559,3.644166839,4.858889119,6.073611399
0.940940941,0,1.219930134,2.439860268,3.659790402,4.879720536,6.09965067
0.950950951,0,1.225104852,2.450209704,3.675314556,4.900419407,6.125524259
0.960960961,0,1.230246989,2.460493979,3.690740968,4.920987958,6.151234947
0.970970971,0,1.235357088,2.470714176,3.706071264,4.941428352,6.176785441
0.980980981,0,1.240435675,2.48087135,3.721307024,4.961742699,6.202178374
0.990990991,0,1.245483262,2.490966525,3.736449787,4.981933049,6.227416312
1.001001001,0,1.25050035,2.501000701,3.751501051,5.002001401,6.252501751
1.011011011,0,1.255487425,2.51097485,3.766462276,5.021949701,6.277437126
1.021021021,0,1.260444961,2.520889922,3.781334883,5.041779844,6.302224806
1.031031031,0,1.26537342,2.53074684,3.79612026,5.06149368,6.3268671
1.041041041,0,1.270273252,2.540546505,3.810819757,5.08109301,6.351366262
1.051051051,0,1.275144897,2.550289795,3.825434692,5.100579589,6.375724487
1.061061061,0,1.279988783,2.559977566,3.839966349,5.119955132,6.399943916
1.071071071,0,1.284805328,2.569610655,3.854415983,5.13922131,6.424026638
1.081081081,0,1.289594938,2.579189877,3.868784815,5.158379754,6.447974692
1.091091091,0,1.294358014,2.588716027,3.883074041,5.177432055,6.471790069
1.101101101,0,1.299094942,2.598189884,3.897284825,5.196379767,6.495474709
1.111111111,0,1.303806102,2.607612204,3.911418306,5.215224408,6.519030509
1.121121121,0,1.308491865,2.616983729,3.925475594,5.233967458,6.542459323
1.131131131,0,1.313152592,2.626305183,3.939457775,5.252610366,6.565762958
1.141141141,0,1.317788637,2.635577273,3.95336591,5.271154546,6.588943183
1.151151151,0,1.322400345,2.64480069,3.967201035,5.28960138,6.612001725
1.161161161,0,1.326988055,2.653976109,3.980964164,5.307952218,6.634940273
1.171171171,0,1.331552096,2.663104191,3.994656287,5.326208382,6.657760478
1.181181181,0,1.336092791,2.672185581,4.008278372,5.344371163,6.680463954
1.191191191,0,1.340610456,2.681220912,4.021831368,5.362441823,6.703052279
1.201201201,0,1.3451054,2.6902108,4.035316199,5.380421599,6.725526999
1.211211211,0,1.349577925,2.69915585,4.048733774,5.398311699,6.747889624
1.221221221,0,1.354028327,2.708056653,4.06208498,5.416113306,6.770141633
1.231231231,0,1.358456895,2.716913789,4.075370684,5.433827578,6.792284473
1.241241241,0,1.362863912,2.725727824,4.088591736,5.451455648,6.81431956
1.251251251,0,1.367249656,2.734499313,4.101748969,5.468998626,6.836248282
1.261261261,0,1.371614399,2.743228799,4.114843198,5.486457598,6.858071997
1.271271271,0,1.375958407,2.751916814,4.127875221,5.503833628,6.879792035
1.281281281,0,1.38028194,2.76056388,4.14084582,5.52112776,6.9014097
1.291291291,0,1.384585253,2.769170507,4.15375576,5.538341014,6.922926267
1.301301301,0,1.388868598,2.777737195,4.166605793,5.555474391,6.944342989
1.311311311,0,1.393132218,2.786264436,4.179396654,5.572528872,6.96566109
1.321321321,0,1.397376355,2.794752709,4.192129064,5.589505419,6.986881774
1.331331331,0,1.401601243,2.803202487,4.20480373,5.606404974,7.008006217
1.341341341,0,1.405807115,2.81161423,4.217421345,5.623228461,7.029035576
1.351351351,0,1.409994197,2.819988393,4.22998259,5.639976786,7.049970983
1.361361361,0,1.41416271,2.828325419,4.242488129,5.656650839,7.070813548
1.371371371,0,1.418312873,2.836625745,4.254938618,5.673251491,7.091564363
1.381381381,0,1.422444899,2.844889798,4.267334698,5.689779597,7.112224496
1.391391391,0,1.426558999,2.853117999,4.279676998,5.706235997,7.132794997
1.401401401,0,1.430655379,2.861310757,4.291966136,5.722621515,7.153276894
1.411411411,0,1.43473424,2.869468479,4.304202719,5.738936959,7.173671198
1.421421421,0,1.43879578,2.877591561,4.316387341,5.755183121,7.193978902
1.431431431,0,1.442840196,2.885680391,4.328520587,5.771360783,7.214200978
1.441441441,0,1.446867677,2.893735354,4.34060303,5.787470707,7.234338384
1.451451451,0,1.450878411,2.901756823,4.352635234,5.803513646,7.254392057
1.461461461,0,1.454872584,2.909745168,4.364617752,5.819490336,7.274362921
1.471471471,0,1.458850376,2.917700752,4.376551128,5.835401504,7.294251879
1.481481481,0,1.462811965,2.925623929,4.388435894,5.851247859,7.314059823
1.491491491,0,1.466757525,2.933515051,4.400272576,5.867030101,7.333787627
1.501501502,0,1.47068723,2.941374459,4.412061689,5.882748918,7.353436148
1.511511512,0,1.474601246,2.949202493,4.423803739,5.898404985,7.373006232
1.521521522,0,1.478499741,2.956999483,4.435499224,5.913998966,7.392498707
1.531531532,0,1.482382878,2.964765756,4.447148633,5.929531511,7.411914389
1.541541542,0,1.486250816,2.972501632,4.458752448,5.945003264,7.43125408
1.551551552,0,1.490103713,2.980207427,4.47031114,5.960414853,7.450518567
1.561561562,0,1.493941725,2.98788345,4.481825175,5.9757669,7.469708625
1.571571572,0,1.497765003,2.995530007,4.49329501,5.991060013,7.488825017
1.581581582,0,1.501573698,3.003147396,4.504721094,6.006294793,7.507868491
1.591591592,0,1.505367957,3.010735914,4.516103871,6.021471828,7.526839784
1.601601602,0,1.509147925,3.018295849,4.527443774,6.036591698,7.545739623
1.611611612,0,1.512913744,3.025827487,4.538741231,6.051654975,7.564568718
1.621621622,0,1.516665555,3.033331109,4.549996664,6.066662219,7.583327774
1.631631632,0,1.520403496,3.040806992,4.561210487,6.081613983,7.602017479
1.641641642,0,1.524127703,3.048255405,4.572383108,6.096510811,7.620638514
1.651651652,0,1.527838309,3.055676619,4.583514928,6.111353237,7.639191546
1.661661662,0,1.531535447,3.063070894,4.594606341,6.126141789,7.657677236
1.671671672,0,1.535219246,3.070438492,4.605657738,6.140876983,7.676096229
1.681681682,0,1.538889833,3.077779666,4.616669499,6.155559332,7.694449165
1.691691692,0,1.542547334,3.085094668,4.627642003,6.170189337,7.712736671
1.701701702,0,1.546191873,3.092383746,4.638575619,6.184767493,7.730959366
1.711711712,0,1.549823572,3.099647143,4.649470715,6.199294286,7.749117858
1.721721722,0,1.553442549,3.106885099,4.660327648,6.213770198,7.767212747
1.731731732,0,1.557048925,3.11409785,4.671146774,6.228195699,7.785244624
1.741741742,0,1.560642814,3.121285628,4.681928442,6.242571257,7.803214071
1.751751752,0,1.564224332,3.128448664,4.692672996,6.256897328,7.82112166
1.761761762,0,1.567793591,3.135587183,4.703380774,6.271174365,7.838967957
1.771771772,0,1.571350703,3.142701407,4.71405211,6.285402813,7.856753517
1.781781782,0,1.574895778,3.149791555,4.724687333,6.299583111,7.874478888
1.791791792,0,1.578428922,3.156857845,4.735286767,6.313715689,7.892144612
1.801801802,0,1.581950244,3.163900488,4.745850731,6.327800975,7.909751219
1.811811812,0,1.585459847,3.170919694,4.756379541,6.341839388,7.927299235
1.821821822,0,1.588957835,3.177915671,4.766873506,6.355831342,7.944789177
1.831831832,0,1.592444311,3.184888622,4.777332932,6.369777243,7.962221554
1.841841842,0,1.595919374,3.191838748,4.787758121,6.383677495,7.979596869
1.851851852,0,1.599383123,3.198766247,4.79814937,6.397532494,7.996915617
1.861861862,0,1.602835658,3.205671315,4.808506973,6.41134263,8.014178288
1.871871872,0,1.606277072,3.212554144,4.818831217,6.425108289,8.031385361
1.881881882,0,1.609707463,3.219414925,4.829122388,6.43882985,8.048537313
1.891891892,0,1.613126922,3.226253844,4.839380767,6.452507689,8.065634611
1.901901902,0,1.616535544,3.233071087,4.849606631,6.466142174,8.082677718
1.911911912,0,1.619933418,3.239866836,4.859800253,6.479733671,8.099667089
1.921921922,0,1.623320635,3.24664127,4.869961904,6.493282539,8.116603174
1.931931932,0,1.626697283,3.253394566,4.880091849,6.506789133,8.133486416
1.941941942,0,1.63006345,3.260126901,4.890190351,6.520253802,8.150317252
1.951951952,0,1.633419223,3.266838446,4.900257669,6.533676891,8.167096114
1.961961962,0,1.636764686,3.273529371,4.910294057,6.547058743,8.183823428
1.971971972,0,1.640099923,3.280199846,4.920299769,6.560399691,8.200499614
1.981981982,0,1.643425017,3.286850035,4.930275052,6.573700069,8.217125087
1.991991992,0,1.646740051,3.293480102,4.940220153,6.586960204,8.233700255
2.002002002,0,1.650045105,3.300090209,4.950135314,6.600180418,8.250225523
2.012012012,0,1.653340258,3.306680516,4.960020774,6.613361031,8.266701289
2.022022022,0,1.656625589,3.313251179,4.969876768,6.626502358,8.283127947
2.032032032,0,1.659901177,3.319802354,4.979703531,6.639604708,8.299505885
2.042042042,0,1.663167097,3.326334195,4.989501292,6.652668389,8.315835486
2.052052052,0,1.666423426,3.332846852,4.999270278,6.665693704,8.33211713
2.062062062,0,1.669670238,3.339340476,5.009010714,6.678680951,8.348351189
2.072072072,0,1.672907607,3.345815213,5.01872282,6.691630427,8.364538033
2.082082082,0,1.676135605,3.352271211,5.028406816,6.704542422,8.380678027
2.092092092,0,1.679354306,3.358708612,5.038062918,6.717417224,8.39677153
2.102102102,0,1.682563779,3.365127559,5.047691338,6.730255118,8.412818897
2.112112112,0,1.685764096,3.371528192,5.057292288,6.743056384,8.42882048
2.122122122,0,1.688955325,3.37791065,5.066865975,6.7558213,8.444776625
2.132132132,0,1.692137535,3.38427507,5.076412605,6.76855014,8.460687675
2.142142142,0,1.695310794,3.390621587,5.085932381,6.781243174,8.476553968
2.152152152,0,1.698475168,3.396950335,5.095425503,6.79390067,8.492375838
2.162162162,0,1.701630723,3.403261446,5.104892169,6.806522892,8.508153615
2.172172172,0,1.704777525,3.40955505,5.114332576,6.819110101,8.523887626
2.182182182,0,1.707915639,3.415831277,5.123746916,6.831662554,8.539578193
2.192192192,0,1.711045127,3.422090253,5.13313538,6.844180507,8.555225633
2.202202202,0,1.714166053,3.428332105,5.142498158,6.85666421,8.570830263
2.212212212,0,1.717278478,3.434556957,5.151835435,6.869113913,8.586392392
2.222222222,0,1.720382466,3.440764931,5.161147397,6.881529862,8.601912328
2.232232232,0,1.723478075,3.44695615,5.170434225,6.8939123,8.617390375
2.242242242,0,1.726565366,3.453130733,5.179696099,6.906261466,8.632826832
2.252252252,0,1.729644399,3.459288799,5.188933198,6.918577598,8.648221997
2.262262262,0,1.732715233,3.465430465,5.198145698,6.930860931,8.663576163
2.272272272,0,1.735777924,3.471555848,5.207333772,6.943111696,8.67888962
2.282282282,0,1.738832531,3.477665061,5.216497592,6.955330123,8.694162653
2.292292292,0,1.741879109,3.483758219,5.225637328,6.967516438,8.709395547
2.302302302,0,1.744917716,3.489835433,5.234753149,6.979670866,8.724588582
2.312312312,0,1.747948407,3.495896814,5.243845221,6.991793627,8.739742034
2.322322322,0,1.750971236,3.501942471,5.252913707,7.003884942,8.754856178
2.332332332,0,1.753986257,3.507972513,5.26195877,7.015945027,8.769931283
2.342342342,0,1.756993524,3.513987047,5.270980571,7.027974095,8.784967618
2.352352352,0,1.75999309,3.519986179,5.279979269,7.039972359,8.799965448
2.362362362,0,1.762985007,3.525970014,5.288955021,7.051940028,8.814925034
2.372372372,0,1.765969327,3.531938654,5.297907982,7.063877309,8.829846636
2.382382382,0,1.768946102,3.537892204,5.306838305,7.075784407,8.844730509
2.392392392,0,1.771915381,3.543830763,5.315746144,7.087661525,8.859576906
2.402402402,0,1.774877216,3.549754432,5.324631648,7.099508864,8.874386079
2.412412412,0,1.777831655,3.55566331,5.333494965,7.11132662,8.889158276
2.422422422,0,1.780778748,3.561557496,5.342336244,7.123114992,8.90389374
2.432432432,0,1.783718543,3.567437086,5.351155629,7.134874172,8.918592715
2.442442442,0,1.786651088,3.573302177,5.359953265,7.146604353,8.933255442
2.452452452,0,1.789576431,3.579152863,5.368729294,7.158305725,8.947882156
2.462462462,0,1.792494619,3.584989238,5.377483856,7.169978475,8.962473094
2.472472472,0,1.795405697,3.590811395,5.386217092,7.18162279,8.977028487
2.482482482,0,1.798309713,3.596619426,5.39492914,7.193238853,8.991548566
2.492492492,0,1.801206712,3.602413423,5.403620135,7.204826847,9.006033558
2.502502503,0,1.804096738,3.608193475,5.412290213,7.216386951,9.020483688
2.512512513,0,1.806979836,3.613959672,5.420939508,7.227919344,9.03489918
2.522522523,0,1.809856051,3.619712101,5.429568152,7.239424202,9.049280253
2.532532533,0,1.812725425,3.62545085,5.438176276,7.250901701,9.063627126
2.542542543,0,1.815588003,3.631176006,5.446764009,7.262352012,9.077940015
2.552552553,0,1.818443827,3.636887654,5.45533148,7.273775307,9.092219134
2.562562563,0,1.821292939,3.642585878,5.463878817,7.285171755,9.106464694
2.572572573,0,1.824135381,3.648270762,5.472406143,7.296541525,9.120676906
2.582582583,0,1.826971195,3.65394239,5.480913585,7.30788478,9.134855975
2.592592593,0,1.829800422,3.659600843,5.489401265,7.319201687,9.149002109
2.602602603,0,1.832623102,3.665246203,5.497869305,7.330492407,9.163115509
2.612612613,0,1.835439275,3.670878551,5.506317826,7.341757101,9.177196377
2.622622623,0,1.838248982,3.676497965,5.514746947,7.35299593,9.191244912
2.632632633,0,1.841052262,3.682104525,5.523156787,7.36420905,9.205261312
2.642642643,0,1.843849154,3.687698309,5.531547463,7.375396618,9.219245772
2.652652653,0,1.846639697,3.693279394,5.539919091,7.386558788,9.233198485
2.662662663,0,1.849423928,3.698847857,5.548271785,7.397695714,9.247119642
2.672672673,0,1.852201887,3.704403774,5.55660566,7.408807547,9.261009434
2.682682683,0,1.854973609,3.709947219,5.564920828,7.419894438,9.274868047
2.692692693,0,1.857739134,3.715478268,5.573217401,7.430956535,9.288695669
2.702702703,0,1.860498496,3.720996993,5.581495489,7.441993986,9.302492482
2.712712713,0,1.863251734,3.726503468,5.589755202,7.453006936,9.31625867
2.722722723,0,1.865998883,3.731997765,5.597996648,7.46399553,9.329994413
2.732732733,0,1.868739978,3.737479956,5.606219934,7.474959911,9.343699889
2.742742743,0,1.871475055,3.742950111,5.614425166,7.485900222,9.357375277
2.752752753,0,1.87420415,3.748408301,5.622612451,7.496816601,9.371020751
2.762762763,0,1.876927297,3.753854594,5.630781892,7.507709189,9.384636486
2.772772773,0,1.879644531,3.759289061,5.638933592,7.518578123,9.398222653
2.782782783,0,1.882355885,3.76471177,5.647067654,7.529423539,9.411779424
2.792792793,0,1.885061393,3.770122787,5.65518418,7.540245573,9.425306967
2.802802803,0,1.88776109,3.77552218,5.66328327,7.551044359,9.438805449
2.812812813,0,1.890455007,3.780910015,5.671365022,7.56182003,9.452275037
2.822822823,0,1.893143179,3.786286358,5.679429537,7.572572716,9.465715895
2.832832833,0,1.895825637,3.791651274,5.687476912,7.583302549,9.479128186
2.842842843,0,1.898502414,3.797004828,5.695507243,7.594009657,9.492512071
2.852852853,0,1.901173542,3.802347084,5.703520626,7.604694168,9.50586771
2.862862863,0,1.903839052,3.807678104,5.711517157,7.615356209,9.519195261
2.872872873,0,1.906498976,3.812997953,5.719496929,7.625995905,9.532494881
2.882882883,0,1.909153345,3.818306691,5.727460036,7.636613381,9.545766727
2.892892893,0,1.91180219,3.823604381,5.735406571,7.647208761,9.559010951
2.902902903,0,1.914445541,3.828891083,5.743336624,7.657782166,9.572227707
2.912912913,0,1.917083429,3.834166859,5.751250288,7.668333718,9.585417147
2.922922923,0,1.919715884,3.839431768,5.759147652,7.678863536,9.59857942
2.932932933,0,1.922342935,3.84468587,5.767028804,7.689371739,9.611714674
2.942942943,0,1.924964612,3.849929223,5.774893835,7.699858446,9.624823058
2.952952953,0,1.927580943,3.855161887,5.78274283,7.710323774,9.637904717
2.962962963,0,1.930191959,3.860383919,5.790575878,7.720767837,9.650959797
2.972972973,0,1.932797688,3.865595376,5.798393064,7.731190752,9.66398844
2.982982983,0,1.935398158,3.870796316,5.806194474,7.741592631,9.676990789
2.992992993,0,1.937993397,3.875986794,5.813980191,7.751973589,9.689966986
3.003003003,0,1.940583434,3.881166868,5.821750301,7.762333735,9.702917169
3.013013013,0,1.943168295,3.886336591,5.829504886,7.772673182,9.715841477
3.023023023,0,1.94574801,3.89149602,5.837244029,7.782992039,9.728740049
3.033033033,0,1.948322604,3.896645208,5.844967812,7.793290416,9.741613019
3.043043043,0,1.950892105,3.90178421,5.852676314,7.803568419,9.754460524
3.053053053,0,1.953456539,3.906913079,5.860369618,7.813826157,9.767282697
3.063063063,0,1.956015934,3.912031868,5.868047802,7.824063736,9.78007967
3.073073073,0,1.958570315,3.917140631,5.875710946,7.834281261,9.792851576
3.083083083,0,1.961119709,3.922239418,5.883359127,7.844478836,9.805598545
3.093093093,0,1.963664141,3.927328283,5.890992424,7.854656565,9.818320706
3.103103103,0,1.966203638,3.932407275,5.898610913,7.864814551,9.831018188
3.113113113,0,1.968738224,3.937476447,5.906214671,7.874952895,9.843691118
3.123123123,0,1.971267924,3.942535849,5.913803773,7.885071698,9.856339622
3.133133133,0,1.973792765,3.94758553,5.921378295,7.89517106,9.868963825
3.143143143,0,1.97631277,3.952625541,5.928938311,7.905251082,9.881563852
3.153153153,0,1.978827965,3.95765593,5.936483895,7.91531186,9.894139825
3.163163163,0,1.981338373,3.962676747,5.94401512,7.925353493,9.906691867
3.173173173,0,1.98384402,3.967688039,5.951532059,7.935376078,9.919220098
3.183183183,0,1.986344928,3.972689855,5.959034783,7.945379711,9.931724639
3.193193193,0,1.988841122,3.977682243,5.966523365,7.955364487,9.944205608
3.203203203,0,1.991332625,3.98266525,5.973997875,7.9653305,9.956663125
3.213213213,0,1.993819461,3.987638922,5.981458383,7.975277844,9.969097305
3.223223223,0,1.996301653,3.992603306,5.988904959,7.985206612,9.981508265
3.233233233,0,1.998779224,3.997558449,5.996337673,7.995116897,9.993896121
3.243243243,0,2.001252197,4.002504395,6.003756592,8.00500879,10.00626099
3.253253253,0,2.003720595,4.007441191,6.011161786,8.014882381,10.01860298
3.263263263,0,2.00618444,4.01236888,6.018553321,8.024737761,10.0309222
3.273273273,0,2.008643755,4.017287509,6.025931264,8.034575019,10.04321877
3.283283283,0,2.011098561,4.022197122,6.033295682,8.044394243,10.0554928
3.293293293,0,2.01354888,4.027097761,6.040646641,8.054195522,10.0677444
3.303303303,0,2.015994735,4.031989471,6.047984206,8.063978942,10.07997368
3.313313313,0,2.018436148,4.036872295,6.055308443,8.07374459,10.09218074
3.323323323,0,2.020873138,4.041746276,6.062619414,8.083492553,10.10436569
3.333333333,0,2.023305728,4.046611457,6.069917185,8.093222914,10.11652864
3.343343343,0,2.02573394,4.051467879,6.077201819,8.102935759,10.1286697
3.353353353,0,2.028157793,4.056315586,6.084473378,8.112631171,10.14078896
3.363363363,0,2.030577308,4.061154617,6.091731925,8.122309234,10.15288654
3.373373373,0,2.032992507,4.065985015,6.098977522,8.13197003,10.16496254
3.383383383,0,2.03540341,4.070806821,6.106210231,8.141613641,10.17701705
3.393393393,0,2.037810037,4.075620074,6.113430111,8.151240148,10.18905019
3.403403403,0,2.040212408,4.080424816,6.120637225,8.160849633,10.20106204
3.413413413,0,2.042610544,4.085221087,6.127831631,8.170442174,10.21305272
3.423423423,0,2.045004463,4.090008926,6.135013389,8.180017852,10.22502231
3.433433433,0,2.047394186,4.094788372,6.142182559,8.189576745,10.23697093
3.443443443,0,2.049779733,4.099559466,6.149339199,8.199118932,10.24889866
3.453453453,0,2.052161122,4.104322245,6.156483367,8.208644489,10.26080561
3.463463463,0,2.054538374,4.109076748,6.163615121,8.218153495,10.27269187
3.473473473,0,2.056911506,4.113823013,6.170734519,8.227646026,10.28455753
3.483483483,0,2.059280539,4.118561078,6.177841617,8.237122157,10.2964027
3.493493493,0,2.061645491,4.123290982,6.184936473,8.246581964,10.30822745
3.503503504,0,2.06400638,4.128012761,6.192019141,8.256025521,10.3200319
3.513513514,0,2.066363226,4.132726452,6.199089678,8.265452904,10.33181613
3.523523524,0,2.068716046,4.137432092,6.206148139,8.274864185,10.34358023
3.533533534,0,2.071064859,4.142129719,6.213194578,8.284259438,10.3553243
3.543543544,0,2.073409684,4.146819367,6.220229051,8.293638735,10.36704842
3.553553554,0,2.075750537,4.151501074,6.227251611,8.303002148,10.37875268
3.563563564,0,2.078087437,4.156174875,6.234262312,8.312349749,10.39043719
3.573573574,0,2.080420402,4.160840805,6.241261207,8.321681609,10.40210201
3.583583584,0,2.08274945,4.165498899,6.248248349,8.330997798,10.41374725
3.593593594,0,2.085074597,4.170149194,6.25522379,8.340298387,10.42537298
3.603603604,0,2.087395861,4.174791722,6.262187584,8.349583445,10.43697931
3.613613614,0,2.08971326,4.17942652,6.26913978,8.35885304,10.4485663
3.623623624,0,2.09202681,4.184053621,6.276080431,8.368107241,10.46013405
3.633633634,0,2.094336529,4.188673059,6.283009588,8.377346117,10.47168265
3.643643644,0,2.096642434,4.193284867,6.289927301,8.386569735,10.48321217
3.653653654,0,2.09894454,4.19788908,6.296833621,8.395778161,10.4947227
3.663663664,0,2.101242866,4.202485731,6.303728597,8.404971462,10.50621433
3.673673674,0,2.103537426,4.207074853,6.310612279,8.414149705,10.51768713
3.683683684,0,2.105828239,4.211656477,6.317484716,8.423312955,10.52914119
3.693693694,0,2.108115319,4.216230638,6.324345957,8.432461277,10.5405766
3.703703704,0,2.110398684,4.220797368,6.331196051,8.441594735,10.55199342
3.713713714,0,2.112678349,4.225356697,6.338035046,8.450713395,10.56339174
3.723723724,0,2.11495433,4.229908659,6.344862989,8.459817319,10.57477165
3.733733734,0,2.117226643,4.234453286,6.351679928,8.468906571,10.58613321
3.743743744,0,2.119495304,4.238990607,6.358485911,8.477981215,10.59747652
3.753753754,0,2.121760328,4.243520656,6.365280983,8.487041311,10.60880164
3.763763764,0,2.124021731,4.248043462,6.372065192,8.496086923,10.62010865
3.773773774,0,2.126279528,4.252559056,6.378838584,8.505118112,10.63139764
3.783783784,0,2.128533735,4.25706747,6.385601205,8.51413494,10.64266867
3.793793794,0,2.130784366,4.261568733,6.392353099,8.523137466,10.65392183
3.803803804,0,2.133031438,4.266062876,6.399094313,8.532125751,10.66515719
3.813813814,0,2.135274964,4.270549928,6.405824892,8.541099856,10.67637482
3.823823824,0,2.13751496,4.275029919,6.412544879,8.550059839,10.6875748
3.833833834,0,2.13975144,4.27950288,6.41925432,8.55900576,10.6987572
3.843843844,0,2.141984419,4.283968839,6.425953258,8.567937677,10.7099221
3.853853854,0,2.144213912,4.288427825,6.432641737,8.576855649,10.72106956
3.863863864,0,2.146439934,4.292879867,6.439319801,8.585759734,10.73219967
3.873873874,0,2.148662497,4.297324995,6.445987492,8.594649989,10.74331249
3.883883884,0,2.150881618,4.301763236,6.452644854,8.603526471,10.75440809
3.893893894,0,2.153097309,4.306194619,6.459291928,8.612389238,10.76548655
3.903903904,0,2.155309586,4.310619172,6.465928758,8.621238345,10.77654793
3.913913914,0,2.157518462,4.315036924,6.472555386,8.630073848,10.78759231
3.923923924,0,2.159723951,4.319447902,6.479171852,8.638895803,10.79861975
3.933933934,0,2.161926066,4.323852133,6.485778199,8.647704266,10.80963033
3.943943944,0,2.164124823,4.328249645,6.492374468,8.656499291,10.82062411
3.953953954,0,2.166320233,4.332640466,6.498960699,8.665280932,10.83160117
3.963963964,0,2.168512311,4.337024622,6.505536934,8.674049245,10.84256156
3.973973974,0,2.17070107,4.341402141,6.512103211,8.682804282,10.85350535
3.983983984,0,2.172886524,4.345773049,6.518659573,8.691546097,10.86443262
3.993993994,0,2.175068686,4.350137372,6.525206058,8.700274744,10.87534343
4.004004004,0,2.177247569,4.354495137,6.531742706,8.708990275,10.88623784
4.014014014,0,2.179423185,4.358846371,6.538269556,8.717692742,10.89711593
4.024024024,0,2.181595549,4.363191099,6.544786648,8.726382198,10.90797775
4.034034034,0,2.183764673,4.367529347,6.55129402,8.735058694,10.91882337
4.044044044,0,2.18593057,4.371861141,6.557791711,8.743722282,10.92965285
4.054054054,0,2.188093253,4.376186506,6.564279759,8.752373012,10.94046627
4.064064064,0,2.190252734,4.380505468,6.570758202,8.761010937,10.95126367
4.074074074,0,2.192409026,4.384818052,6.577227079,8.769636105,10.96204513
4.084084084,0,2.194562142,4.389124284,6.583686425,8.778248567,10.97281071
4.094094094,0,2.196712093,4.393424187,6.59013628,8.786848374,10.98356047
4.104104104,0,2.198858893,4.397717787,6.59657668,8.795435573,10.99429447
4.114114114,0,2.201002554,4.402005108,6.603007662,8.804010215,11.00501277
4.124124124,0,2.203143087,4.406286174,6.609429262,8.812572349,11.01571544
4.134134134,0,2.205280506,4.410561011,6.615841517,8.821122022,11.02640253
4.144144144,0,2.207414821,4.414829642,6.622244463,8.829659284,11.03707411
4.154154154,0,2.209546045,4.419092091,6.628638136,8.838184182,11.04773023
4.164164164,0,2.211674191,4.423348382,6.635022573,8.846696763,11.05837095
4.174174174,0,2.213799269,4.427598538,6.641397807,8.855197076,11.06899635
4.184184184,0,2.215921292,4.431842583,6.647763875,8.863685167,11.07960646
4.194194194,0,2.218040271,4.436080541,6.654120812,8.872161082,11.09020135
4.204204204,0,2.220156217,4.440312435,6.660468652,8.880624869,11.10078109
4.214214214,0,2.222269143,4.444538287,6.66680743,8.889076574,11.11134572
4.224224224,0,2.22437906,4.448758121,6.673137181,8.897516241,11.1218953
4.234234234,0,2.22648598,4.452971959,6.679457939,8.905943918,11.1324299
4.244244244,0,2.228589912,4.457179825,6.685769737,8.914359649,11.14294956
4.254254254,0,2.23069087,4.46138174,6.69207261,8.92276348,11.15345435
4.264264264,0,2.232788864,4.465577727,6.698366591,8.931155454,11.16394432
4.274274274,0,2.234883904,4.469767809,6.704651713,8.939535617,11.17441952
4.284284284,0,2.236976003,4.473952007,6.71092801,8.947904013,11.18488002
4.294294294,0,2.239065172,4.478130343,6.717195515,8.956260686,11.19532586
4.304304304,0,2.24115142,4.48230284,6.72345426,8.964605679,11.2057571
4.314314314,0,2.243234759,4.486469518,6.729704278,8.972939037,11.2161738
4.324324324,0,2.2453152,4.490630401,6.735945601,8.981260801,11.226576
4.334334334,0,2.247392754,4.494785508,6.742178262,8.989571015,11.23696377
4.344344344,0,2.249467431,4.498934861,6.748402292,8.997869722,11.24733715
4.354354354,0,2.251539241,4.503078482,6.754617723,9.006156964,11.25769621
4.364364364,0,2.253608196,4.507216392,6.760824588,9.014432784,11.26804098
4.374374374,0,2.255674306,4.511348611,6.767022917,9.022697222,11.27837153
4.384384384,0,2.25773758,4.515475161,6.773212741,9.030950321,11.2886879
4.394394394,0,2.259798031,4.519596061,6.779394092,9.039192122,11.29899015
4.404404404,0,2.261855667,4.523711333,6.785567,9.047422667,11.30927833
4.414414414,0,2.263910499,4.527820998,6.791731496,9.055641995,11.31955249
4.424424424,0,2.265962537,4.531925074,6.797887611,9.063850149,11.32981269
4.434434434,0,2.268011792,4.536023584,6.804035375,9.072047167,11.34005896
4.444444444,0,2.270058273,4.540116546,6.810174819,9.080233091,11.35029136
4.454454454,0,2.27210199,4.54420398,6.816305971,9.088407961,11.36050995
4.464464464,0,2.274142954,4.548285908,6.822428862,9.096571816,11.37071477
4.474474474,0,2.276181174,4.552362347,6.828543521,9.104724695,11.38090587
4.484484484,0,2.278216659,4.556433319,6.834649978,9.112866638,11.3910833
4.494494494,0,2.280249421,4.560498842,6.840748263,9.120997684,11.4012471
4.504504505,0,2.282279468,4.564558936,6.846838404,9.129117872,11.41139734
4.514514515,0,2.28430681,4.56861362,6.85292043,9.13722724,11.42153405
4.524524525,0,2.286331457,4.572662913,6.85899437,9.145325826,11.43165728
4.534534535,0,2.288353417,4.576706835,6.865060252,9.15341367,11.44176709
4.544544545,0,2.290372702,4.580745404,6.871118106,9.161490808,11.45186351
4.554554555,0,2.29238932,4.584778639,6.877167959,9.169557278,11.4619466
4.564564565,0,2.29440328,4.588806559,6.883209839,9.177613119,11.4720164
4.574574575,0,2.296414592,4.592829183,6.889243775,9.185658366,11.48207296
4.584584585,0,2.298423265,4.596846529,6.895269794,9.193693058,11.49211632
4.594594595,0,2.300429308,4.600858616,6.901287923,9.201717231,11.50214654
4.604604605,0,2.30243273,4.604865461,6.907298191,9.209730922,11.51216365
4.614614615,0,2.304433542,4.608867083,6.913300625,9.217734167,11.52216771
4.624624625,0,2.30643175,4.612863501,6.919295251,9.225727002,11.53215875
4.634634635,0,2.308427366,4.616854732,6.925282098,9.233709463,11.54213683
4.644644645,0,2.310420397,4.620840794,6.93126119,9.241681587,11.55210198
4.654654655,0,2.312410852,4.624821705,6.937232557,9.249643409,11.56205426
4.664664665,0,2.314398741,4.628797482,6.943196223,9.257594964,11.57199371
4.674674675,0,2.316384072,4.632768144,6.949152216,9.265536288,11.58192036
4.684684685,0,2.318366854,4.636733707,6.955100561,9.273467415,11.59183427
4.694694695,0,2.320347095,4.64069419,6.961041285,9.28138838,11.60173548
4.704704705,0,2.322324805,4.644649609,6.966974414,9.289299219,11.61162402
4.714714715,0,2.324299991,4.648599982,6.972899974,9.297199965,11.62149996
4.724724725,0,2.326272663,4.652545326,6.978817989,9.305090653,11.63136332
4.734734735,0,2.328242829,4.656485658,6.984728487,9.312971316,11.64121415
4.744744745,0,2.330210497,4.660420995,6.990631492,9.32084199,11.65105249
4.754754755,0,2.332175677,4.664351353,6.99652703,9.328702706,11.66087838
4.764764765,0,2.334138375,4.66827675,7.002415125,9.3365535,11.67069188
4.774774775,0,2.336098601,4.672197202,7.008295803,9.344394404,11.68049301
4.784784785,0,2.338056363,4.676112726,7.014169089,9.352225451,11.69028181
4.794794795,0,2.340011669,4.680023338,7.020035006,9.360046675,11.70005834
4.804804805,0,2.341964527,4.683929054,7.025893581,9.367858108,11.70982264
4.814814815,0,2.343914946,4.687829891,7.031744837,9.375659783,11.71957473
4.824824825,0,2.345862933,4.691725866,7.037588799,9.383451732,11.72931466
4.834834835,0,2.347808497,4.695616994,7.04342549,9.391233987,11.73904248
4.844844845,0,2.349751645,4.699503291,7.049254936,9.399006581,11.74875823
4.854854855,0,2.351692386,4.703384773,7.055077159,9.406769546,11.75846193
4.864864865,0,2.353630728,4.707261456,7.060892185,9.414522913,11.76815364
4.874874875,0,2.355566678,4.711133357,7.066700035,9.422266714,11.77783339
4.884884885,0,2.357500245,4.71500049,7.072500735,9.430000979,11.78750122
4.894894895,0,2.359431435,4.718862871,7.078294306,9.437725742,11.79715718
4.904904905,0,2.361360258,4.722720516,7.084080774,9.445441032,11.80680129
4.914914915,0,2.36328672,4.72657344,7.08986016,9.45314688,11.8164336
4.924924925,0,2.36521083,4.730421659,7.095632489,9.460843318,11.82605415
4.934934935,0,2.367132594,4.734265188,7.101397782,9.468530376,11.83566297
4.944944945,0,2.369052021,4.738104042,7.107156063,9.476208083,11.8452601
4.954954955,0,2.370969118,4.741938236,7.112907354,9.483876472,11.85484559
4.964964965,0,2.372883893,4.745767785,7.118651678,9.491535571,11.86441946
4.974974975,0,2.374796352,4.749592705,7.124389057,9.49918541,11.87398176
4.984984985,0,2.376706505,4.75341301,7.130119515,9.50682602,11.88353252
4.994994995,0,2.378614357,4.757228715,7.135843072,9.514457429,11.89307179
5.005005005,0,2.380519917,4.761039834,7.141559752,9.522079669,11.90259959
5.015015015,0,2.382423192,4.764846383,7.147269575,9.529692767,11.91211596
5.025025025,0,2.384324188,4.768648376,7.152972565,9.537296753,11.92162094
5.035035035,0,2.386222914,4.772445828,7.158668742,9.544891656,11.93111457
5.045045045,0,2.388119376,4.776238752,7.164358128,9.552477504,11.94059688
5.055055055,0,2.390013582,4.780027164,7.170040746,9.560054328,11.95006791
5.065065065,0,2.391905539,4.783811077,7.175716616,9.567622155,11.95952769
5.075075075,0,2.393795253,4.787590506,7.18138576,9.575181013,11.96897627
5.085085085,0,2.395682733,4.791365465,7.187048198,9.582730931,11.97841366
5.095095095,0,2.397567984,4.795135968,7.192703953,9.590271937,11.98783992
5.105105105,0,2.399451015,4.79890203,7.198353044,9.597804059,11.99725507
5.115115115,0,2.401331831,4.802663663,7.203995494,9.605327325,12.00665916
5.125125125,0,2.403210441,4.806420881,7.209631322,9.612841763,12.0160522
5.135135135,0,2.40508685,4.8101737,7.21526055,9.6203474,12.02543425
5.145145145,0,2.406961066,4.813922131,7.220883197,9.627844263,12.03480533
5.155155155,0,2.408833095,4.81766619,7.226499285,9.63533238,12.04416548
5.165165165,0,2.410702945,4.821405889,7.232108834,9.642811779,12.05351472
5.175175175,0,2.412570621,4.825141242,7.237711864,9.650282485,12.06285311
5.185185185,0,2.414436132,4.828872263,7.243308395,9.657744526,12.07218066
5.195195195,0,2.416299482,4.832598965,7.248898447,9.665197929,12.08149741
5.205205205,0,2.41816068,4.83632136,7.254482041,9.672642721,12.0908034
5.215215215,0,2.420019732,4.840039464,7.260059195,9.680078927,12.10009866
5.225225225,0,2.421876644,4.843753287,7.265629931,9.687506574,12.10938322
5.235235235,0,2.423731422,4.847462845,7.271194267,9.694925689,12.11865711
5.245245245,0,2.425584074,4.851168149,7.276752223,9.702336297,12.12792037
5.255255255,0,2.427434606,4.854869212,7.282303819,9.709738425,12.13717303
5.265265265,0,2.429283024,4.858566049,7.287849073,9.717132098,12.14641512
5.275275275,0,2.431129335,4.862258671,7.293388006,9.724517342,12.15564668
5.285285285,0,2.432973545,4.865947091,7.298920636,9.731894182,12.16486773
5.295295295,0,2.434815661,4.869631322,7.304446983,9.739262644,12.17407831
5.305305305,0,2.436655688,4.873311377,7.309967065,9.746622754,12.18327844
5.315315315,0,2.438493634,4.876987268,7.315480902,9.753974536,12.19246817
5.325325325,0,2.440329504,4.880659008,7.320988512,9.761318016,12.20164752
5.335335335,0,2.442163305,4.884326609,7.326489914,9.768653218,12.21081652
5.345345345,0,2.443995042,4.887990084,7.331985126,9.775980168,12.21997521
5.355355355,0,2.445824722,4.891649445,7.337474167,9.783298889,12.22912361
5.365365365,0,2.447652352,4.895304704,7.342957056,9.790609408,12.23826176
5.375375375,0,2.449477937,4.898955874,7.348433811,9.797911747,12.24738968
5.385385385,0,2.451301483,4.902602966,7.353904449,9.805205933,12.25650742
5.395395395,0,2.453122997,4.906245994,7.359368991,9.812491987,12.26561498
5.405405405,0,2.454942484,4.909884968,7.364827452,9.819769936,12.27471242
5.415415415,0,2.456759951,4.913519901,7.370279852,9.827039803,12.28379975
5.425425425,0,2.458575403,4.917150806,7.375726208,9.834301611,12.29287701
5.435435435,0,2.460388846,4.920777692,7.381166539,9.841555385,12.30194423
5.445445445,0,2.462200287,4.924400574,7.386600861,9.848801148,12.31100144
5.455455455,0,2.464009731,4.928019462,7.392029193,9.856038924,12.32004865
5.465465465,0,2.465817184,4.931634368,7.397451552,9.863268736,12.32908592
5.475475475,0,2.467622652,4.935245304,7.402867956,9.870490607,12.33811326
5.485485485,0,2.46942614,4.938852281,7.408278421,9.877704562,12.3471307
5.495495495,0,2.471227655,4.942455311,7.413682966,9.884910622,12.35613828
5.505505506,0,2.473027203,4.946054405,7.419081608,9.892108811,12.36513601
5.515515516,0,2.474824788,4.949649576,7.424474363,9.899299151,12.37412394
5.525525526,0,2.476620417,4.953240833,7.42986125,9.906481666,12.38310208
5.535535536,0,2.478414095,4.956828189,7.435242284,9.913656379,12.39207047
5.545545546,0,2.480205828,4.960411655,7.440617483,9.920823311,12.40102914
5.555555556,0,2.481995621,4.963991242,7.445986864,9.927982485,12.40997811
5.565565566,0,2.483783481,4.967566962,7.451350443,9.935133923,12.4189174
5.575575576,0,2.485569412,4.971138824,7.456708237,9.942277649,12.42784706
5.585585586,0,2.487353421,4.974706842,7.462060262,9.949413683,12.4367671
5.595595596,0,2.489135512,4.978271024,7.467406536,9.956542049,12.44567756
5.605605606,0,2.490915692,4.981831383,7.472747075,9.963662767,12.45457846
5.615615616,0,2.492693965,4.98538793,7.478081895,9.97077586,12.46346982
5.625625626,0,2.494470337,4.988940675,7.483411012,9.977881349,12.47235169
5.635635636,0,2.496244814,4.992489628,7.488734443,9.984979257,12.48122407
5.645645646,0,2.498017401,4.996034802,7.494052203,9.992069604,12.490087
5.655655656,0,2.499788103,4.999576206,7.499364309,9.999152412,12.49894052
5.665665666,0,2.501556926,5.003113852,7.504670777,10.0062277,12.50778463
5.675675676,0,2.503323874,5.006647749,7.509971623,10.0132955,12.51661937
5.685685686,0,2.505088954,5.010177908,7.515266862,10.02035582,12.52544477
5.695695696,0,2.50685217,5.013704341,7.520556511,10.02740868,12.53426085
5.705705706,0,2.508613528,5.017227057,7.525840585,10.03445411,12.54306764
5.715715716,0,2.510373033,5.020746066,7.5311191,10.04149213,12.55186517
5.725725726,0,2.51213069,5.02426138,7.536392071,10.04852276,12.56065345
5.735735736,0,2.513886504,5.027773009,7.541659513,10.05554602,12.56943252
5.745745746,0,2.515640481,5.031280962,7.546921443,10.06256192,12.57820241
5.755755756,0,2.517392625,5.034785251,7.552177876,10.0695705,12.58696313
5.765765766,0,2.519142942,5.038285884,7.557428826,10.07657177,12.59571471
5.775775776,0,2.520891437,5.041782873,7.56267431,10.08356575,12.60445718
5.785785786,0,2.522638114,5.045276228,7.567914342,10.09055246,12.61319057
5.795795796,0,2.524382979,5.048765958,7.573148937,10.09753192,12.62191489
5.805805806,0,2.526126037,5.052252074,7.57837811,10.10450415,12.63063018
5.815815816,0,2.527867292,5.055734585,7.583601877,10.11146917,12.63933646
5.825825826,0,2.529606751,5.059213501,7.588820252,10.118427,12.64803375
5.835835836,0,2.531344417,5.062688833,7.59403325,10.12537767,12.65672208
5.845845846,0,2.533080295,5.066160591,7.599240886,10.13232118,12.66540148
5.855855856,0,2.534814391,5.069628783,7.604443174,10.13925757,12.67407196
5.865865866,0,2.53654671,5.073093419,7.609640129,10.14618684,12.68273355
5.875875876,0,2.538277255,5.076554511,7.614831766,10.15310902,12.69138628
5.885885886,0,2.540006033,5.080012066,7.620018099,10.16002413,12.70003016
5.895895896,0,2.541733047,5.083466095,7.625199142,10.16693219,12.70866524
5.905905906,0,2.543458304,5.086916607,7.630374911,10.17383321,12.71729152
5.915915916,0,2.545181806,5.090363612,7.635545418,10.18072722,12.72590903
5.925925926,0,2.54690356,5.093807119,7.640710679,10.18761424,12.7345178
5.935935936,0,2.548623569,5.097247138,7.645870708,10.19449428,12.74311785
5.945945946,0,2.550341839,5.100683679,7.651025518,10.20136736,12.7517092
5.955955956,0,2.552058375,5.104116749,7.656175124,10.2082335,12.76029187
5.965965966,0,2.55377318,5.10754636,7.661319539,10.21509272,12.7688659
5.975975976,0,2.55548626,5.110972519,7.666458779,10.22194504,12.7774313
5.985985986,0,2.557197619,5.114395237,7.671592856,10.22879047,12.78598809
5.995995996,0,2.558907261,5.117814523,7.676721784,10.23562905,12.79453631
6.006006006,0,2.560615192,5.121230385,7.681845577,10.24246077,12.80307596
6.016016016,0,2.562321416,5.124642833,7.686964249,10.24928567,12.81160708
6.026026026,0,2.564025938,5.128051876,7.692077814,10.25610375,12.82012969
6.036036036,0,2.565728761,5.131457523,7.697186284,10.26291505,12.82864381
6.046046046,0,2.567429891,5.134859783,7.702289674,10.26971957,12.83714946
6.056056056,0,2.569129332,5.138258664,7.707387997,10.27651733,12.84564666
6.066066066,0,2.570827089,5.141654177,7.712481266,10.28330835,12.85413544
6.076076076,0,2.572523165,5.14504633,7.717569494,10.29009266,12.86261582
6.086086086,0,2.574217565,5.148435131,7.722652696,10.29687026,12.87108783
6.096096096,0,2.575910295,5.151820589,7.727730884,10.30364118,12.87955147
6.106106106,0,2.577601357,5.155202714,7.732804071,10.31040543,12.88800679
6.116116116,0,2.579290757,5.158581514,7.737872271,10.31716303,12.89645378
6.126126126,0,2.580978499,5.161956997,7.742935496,10.32391399,12.90489249
6.136136136,0,2.582664586,5.165329173,7.747993759,10.33065835,12.91332293
6.146146146,0,2.584349025,5.16869805,7.753047074,10.3373961,12.92174512
6.156156156,0,2.586031818,5.172063636,7.758095454,10.34412727,12.93015909
6.166166166,0,2.58771297,5.17542594,7.76313891,10.35085188,12.93856485
6.176176176,0,2.589392485,5.178784971,7.768177456,10.35756994,12.94696243
6.186186186,0,2.591070369,5.182140737,7.773211106,10.36428147,12.95535184
6.196196196,0,2.592746623,5.185493247,7.77823987,10.37098649,12.96373312
6.206206206,0,2.594421254,5.188842508,7.783263762,10.37768502,12.97210627
6.216216216,0,2.596094265,5.19218853,7.788282795,10.38437706,12.98047133
6.226226226,0,2.59776566,5.195531321,7.793296981,10.39106264,12.9888283
6.236236236,0,2.599435444,5.198870888,7.798306332,10.39774178,12.99717722
6.246246246,0,2.601103621,5.202207241,7.803310862,10.40441448,13.0055181
6.256256256,0,2.602770194,5.205540387,7.808310581,10.41108077,13.01385097
6.266266266,0,2.604435168,5.208870335,7.813305503,10.41774067,13.02217584
6.276276276,0,2.606098547,5.212197093,7.81829564,10.42439419,13.03049273
6.286286286,0,2.607760335,5.215520669,7.823281004,10.43104134,13.03880167
6.296296296,0,2.609420536,5.218841072,7.828261607,10.43768214,13.04710268
6.306306306,0,2.611079154,5.222158308,7.833237462,10.44431662,13.05539577
6.316316316,0,2.612736193,5.225472386,7.838208579,10.45094477,13.06368097
6.326326326,0,2.614391658,5.228783315,7.843174973,10.45756663,13.07195829
6.336336336,0,2.616045551,5.232091102,7.848136653,10.4641822,13.08022776
6.346346346,0,2.617697878,5.235395755,7.853093633,10.47079151,13.08848939
6.356356356,0,2.619348641,5.238697282,7.858045923,10.47739456,13.09674321
6.366366366,0,2.620997846,5.241995691,7.862993537,10.48399138,13.10498923
6.376376376,0,2.622645495,5.24529099,7.867936485,10.49058198,13.11322748
6.386386386,0,2.624291593,5.248583187,7.87287478,10.49716637,13.12145797
6.396396396,0,2.625936144,5.251872288,7.877808432,10.50374458,13.12968072
6.406406406,0,2.627579152,5.255158303,7.882737455,10.51031661,13.13789576
6.416416416,0,2.629220619,5.258441239,7.887661858,10.51688248,13.1461031
6.426426426,0,2.630860551,5.261721103,7.892581654,10.52344221,13.15430276
6.436436436,0,2.632498952,5.264997903,7.897496855,10.52999581,13.16249476
6.446446446,0,2.634135824,5.268271647,7.902407471,10.53654329,13.17067912
6.456456456,0,2.635771171,5.271542342,7.907313514,10.54308468,13.17885586
6.466466466,0,2.637404998,5.274809997,7.912214995,10.54961999,13.18702499
6.476476476,0,2.639037309,5.278074617,7.917111926,10.55614923,13.19518654
6.486486486,0,2.640668106,5.281336212,7.922004318,10.56267242,13.20334053
6.496496496,0,2.642297394,5.284594788,7.926892182,10.56918958,13.21148697
6.506506507,0,2.643925176,5.287850353,7.931775529,10.57570071,13.21962588
6.516516517,0,2.645551457,5.291102914,7.936654371,10.58220583,13.22775728
6.526526527,0,2.647176239,5.294352479,7.941528718,10.58870496,13.2358812
6.536536537,0,2.648799527,5.297599054,7.946398582,10.59519811,13.24399764
6.546546547,0,2.650421324,5.300842648,7.951263973,10.6016853,13.25210662
6.556556557,0,2.652041634,5.304083268,7.956124902,10.60816654,13.26020817
6.566566567,0,2.65366046,5.307320921,7.960981381,10.61464184,13.2683023
6.576576577,0,2.655277807,5.310555613,7.96583342,10.62111123,13.27638903
6.586586587,0,2.656893676,5.313787353,7.970681029,10.62757471,13.28446838
6.596596597,0,2.658508074,5.317016147,7.975524221,10.63403229,13.29254037
6.606606607,0,2.660121002,5.320242003,7.980363005,10.64048401,13.30060501
6.616616617,0,2.661732464,5.323464928,7.985197392,10.64692986,13.30866232
6.626626627,0,2.663342464,5.326684928,7.990027392,10.65336986,13.31671232
6.636636637,0,2.664951006,5.329902012,7.994853017,10.65980402,13.32475503
6.646646647,0,2.666558092,5.333116185,7.999674277,10.66623237,13.33279046
6.656656657,0,2.668163728,5.336327455,8.004491183,10.67265491,13.34081864
6.666666667,0,2.669767915,5.339535829,8.009303744,10.67907166,13.34883957
6.676676677,0,2.671370657,5.342741314,8.014111971,10.68548263,13.35685329
6.686686687,0,2.672971959,5.345943917,8.018915876,10.69188783,13.36485979
6.696696697,0,2.674571822,5.349143645,8.023715467,10.69828729,13.37285911
6.706706707,0,2.676170252,5.352340504,8.028510756,10.70468101,13.38085126
6.716716717,0,2.677767251,5.355534501,8.033301752,10.711069,13.38883625
6.726726727,0,2.679362822,5.358725644,8.038088466,10.71745129,13.39681411
6.736736737,0,2.680956969,5.361913939,8.042870908,10.72382788,13.40478485
6.746746747,0,2.682549696,5.365099392,8.047649089,10.73019878,13.41274848
6.756756757,0,2.684141006,5.368282011,8.052423017,10.73656402,13.42070503
6.766766767,0,2.685730901,5.371461803,8.057192704,10.74292361,13.42865451
6.776776777,0,2.687319387,5.374638773,8.06195816,10.74927755,13.43659693
6.786786787,0,2.688906465,5.377812929,8.066719394,10.75562586,13.44453232
6.796796797,0,2.690492139,5.380984277,8.071476416,10.76196855,13.45246069
6.806806807,0,2.692076412,5.384152825,8.076229237,10.76830565,13.46038206
6.816816817,0,2.693659289,5.387318577,8.080977866,10.77463715,13.46829644
6.826826827,0,2.695240771,5.390481542,8.085722312,10.78096308,13.47620385
6.836836837,0,2.696820862,5.393641725,8.090462587,10.78728345,13.48410431
6.846846847,0,2.698399566,5.396799133,8.095198699,10.79359827,13.49199783
6.856856857,0,2.699976886,5.399953773,8.099930659,10.79990755,13.49988443
6.866866867,0,2.701552825,5.40310565,8.104658476,10.8062113,13.50776413
6.876876877,0,2.703127386,5.406254773,8.109382159,10.81250955,13.51563693
6.886886887,0,2.704700573,5.409401146,8.114101719,10.81880229,13.52350286
6.896896897,0,2.706272388,5.412544776,8.118817164,10.82508955,13.53136194
6.906906907,0,2.707842835,5.41568567,8.123528505,10.83137134,13.53921418
6.916916917,0,2.709411917,5.418823834,8.128235751,10.83764767,13.54705959
6.926926927,0,2.710979637,5.421959274,8.132938912,10.84391855,13.55489819
6.936936937,0,2.712545999,5.425091997,8.137637996,10.85018399,13.56272999
6.946946947,0,2.714111004,5.428222009,8.142333013,10.85644402,13.57055502
6.956956957,0,2.715674658,5.431349316,8.147023974,10.86269863,13.57837329
6.966966967,0,2.717236962,5.434473924,8.151710886,10.86894785,13.58618481
6.976976977,0,2.71879792,5.43759584,8.156393759,10.87519168,13.5939896
6.986986987,0,2.720357534,5.440715069,8.161072603,10.88143014,13.60178767
6.996996997,0,2.721915809,5.443831618,8.165747427,10.88766324,13.60957905
7.007007007,0,2.723472747,5.446945493,8.17041824,10.89389099,13.61736373
7.017017017,0,2.72502835,5.450056701,8.175085051,10.9001134,13.62514175
7.027027027,0,2.726582623,5.453165246,8.179747869,10.90633049,13.63291312
7.037037037,0,2.728135568,5.456271136,8.184406704,10.91254227,13.64067784
7.047047047,0,2.729687188,5.459374376,8.189061564,10.91874875,13.64843594
7.057057057,0,2.731237486,5.462474973,8.193712459,10.92494995,13.65618743
7.067067067,0,2.732786466,5.465572931,8.198359397,10.93114586,13.66393233
7.077077077,0,2.734334129,5.468668258,8.203002388,10.93733652,13.67167065
7.087087087,0,2.73588048,5.47176096,8.207641439,10.94352192,13.6794024
7.097097097,0,2.737425521,5.474851041,8.212276562,10.94970208,13.6871276
7.107107107,0,2.738969254,5.477938509,8.216907763,10.95587702,13.69484627
7.117117117,0,2.740511684,5.481023368,8.221535052,10.96204674,13.70255842
7.127127127,0,2.742052813,5.484105625,8.226158438,10.96821125,13.71026406
7.137137137,0,2.743592643,5.487185287,8.23077793,10.97437057,13.71796322
7.147147147,0,2.745131179,5.490262357,8.235393536,10.98052471,13.72565589
7.157157157,0,2.746668421,5.493336843,8.240005264,10.98667369,13.73334211
7.167167167,0,2.748204375,5.49640875,8.244613125,10.9928175,13.74102187
7.177177177,0,2.749739042,5.499478084,8.249217125,10.99895617,13.74869521
7.187187187,0,2.751272425,5.50254485,8.253817275,11.0050897,13.75636213
7.197197197,0,2.752804527,5.505609055,8.258413582,11.01121811,13.76402264
7.207207207,0,2.754335352,5.508670703,8.263006055,11.01734141,13.77167676
7.217217217,0,2.755864901,5.511729802,8.267594703,11.0234596,13.7793245
7.227227227,0,2.757393178,5.514786356,8.272179533,11.02957271,13.78696589
7.237237237,0,2.758920185,5.51784037,8.276760555,11.03568074,13.79460093
7.247247247,0,2.760445926,5.520891852,8.281337777,11.0417837,13.80222963
7.257257257,0,2.761970403,5.523940805,8.285911208,11.04788161,13.80985201
7.267267267,0,2.763493618,5.526987236,8.290480855,11.05397447,13.81746809
7.277277277,0,2.765015576,5.530031151,8.295046727,11.0600623,13.82507788
7.287287287,0,2.766536277,5.533072555,8.299608832,11.06614511,13.83268139
7.297297297,0,2.768055726,5.536111452,8.304167179,11.0722229,13.84027863
7.307307307,0,2.769573925,5.53914785,8.308721775,11.0782957,13.84786963
7.317317317,0,2.771090877,5.542181753,8.31327263,11.08436351,13.85545438
7.327327327,0,2.772606584,5.545213167,8.317819751,11.09042633,13.86303292
7.337337337,0,2.774121049,5.548242097,8.322363146,11.09648419,13.87060524
7.347347347,0,2.775634275,5.551268549,8.326902824,11.1025371,13.87817137
7.357357357,0,2.777146264,5.554292528,8.331438792,11.10858506,13.88573132
7.367367367,0,2.77865702,5.557314039,8.335971059,11.11462808,13.8932851
7.377377377,0,2.780166544,5.560333089,8.340499633,11.12066618,13.90083272
7.387387387,0,2.78167484,5.563349681,8.345024521,11.12669936,13.9083742
7.397397397,0,2.783181911,5.566363822,8.349545733,11.13272764,13.91590955
7.407407407,0,2.784687758,5.569375516,8.354063274,11.13875103,13.92343879
7.417417417,0,2.786192385,5.57238477,8.358577155,11.14476954,13.93096192
7.427427427,0,2.787695794,5.575391588,8.363087382,11.15078318,13.93847897
7.437437437,0,2.789197988,5.578395976,8.367593963,11.15679195,13.94598994
7.447447447,0,2.790698969,5.581397938,8.372096907,11.16279588,13.95349485
7.457457457,0,2.79219874,5.58439748,8.376596221,11.16879496,13.9609937
7.467467467,0,2.793697304,5.587394608,8.381091912,11.17478922,13.96848652
7.477477477,0,2.795194663,5.590389326,8.385583989,11.18077865,13.97597332
7.487487487,0,2.79669082,5.59338164,8.39007246,11.18676328,13.9834541
7.497497497,0,2.798185777,5.596371554,8.394557332,11.19274311,13.99092889
7.507507508,0,2.799679537,5.599359075,8.399038612,11.19871815,13.99839769
7.517517518,0,2.801172103,5.602344206,8.403516309,11.20468841,14.00586051
7.527527528,0,2.802663476,5.605326953,8.407990429,11.21065391,14.01331738
7.537537538,0,2.804153661,5.608307321,8.412460982,11.21661464,14.0207683
7.547547548,0,2.805642658,5.611285316,8.416927973,11.22257063,14.02821329
7.557557558,0,2.807130471,5.614260941,8.421391412,11.22852188,14.03565235
7.567567568,0,2.808617102,5.617234203,8.425851305,11.23446841,14.04308551
7.577577578,0,2.810102553,5.620205106,8.430307659,11.24041021,14.05051277
7.587587588,0,2.811586828,5.623173655,8.434760483,11.24634731,14.05793414
7.597597598,0,2.813069928,5.626139856,8.439209784,11.25227971,14.06534964
7.607607608,0,2.814551856,5.629103712,8.443655568,11.25820742,14.07275928
7.617617618,0,2.816032615,5.63206523,8.448097844,11.26413046,14.08016307
7.627627628,0,2.817512207,5.635024413,8.45253662,11.27004883,14.08756103
7.637637638,0,2.818990634,5.637981267,8.456971901,11.27596253,14.09495317
7.647647648,0,2.820467899,5.640935797,8.461403696,11.28187159,14.10233949
7.657657658,0,2.821944004,5.643888008,8.465832012,11.28777602,14.10972002
7.667667668,0,2.823418952,5.646837904,8.470256856,11.29367581,14.11709476
7.677677678,0,2.824892745,5.649785491,8.474678236,11.29957098,14.12446373
7.687687688,0,2.826365386,5.652730772,8.479096158,11.30546154,14.13182693
7.697697698,0,2.827836877,5.655673753,8.48351063,11.31134751,14.13918438
7.707707708,0,2.82930722,5.658614439,8.487921659,11.31722888,14.1465361
7.717717718,0,2.830776417,5.661552835,8.492329252,11.32310567,14.15388209
7.727727728,0,2.832244472,5.664488945,8.496733417,11.32897789,14.16122236
7.737737738,0,2.833711387,5.667422773,8.50113416,11.33484555,14.16855693
7.747747748,0,2.835177163,5.670354325,8.505531488,11.34070865,14.17588581
7.757757758,0,2.836641803,5.673283606,8.509925409,11.34656721,14.18320902
7.767767768,0,2.83810531,5.67621062,8.51431593,11.35242124,14.19052655
7.777777778,0,2.839567686,5.679135371,8.518703057,11.35827074,14.19783843
7.787787788,0,2.841028932,5.682057865,8.523086797,11.36411573,14.20514466
7.797797798,0,2.842489053,5.684978106,8.527467159,11.36995621,14.21244526
7.807807808,0,2.843948049,5.687896098,8.531844147,11.3757922,14.21974025
7.817817818,0,2.845405923,5.690811847,8.53621777,11.38162369,14.22702962
7.827827828,0,2.846862678,5.693725356,8.540588035,11.38745071,14.23431339
7.837837838,0,2.848318316,5.696636631,8.544954947,11.39327326,14.24159158
7.847847848,0,2.849772838,5.699545676,8.549318514,11.39909135,14.24886419
7.857857858,0,2.851226248,5.702452496,8.553678744,11.40490499,14.25613124
7.867867868,0,2.852678547,5.705357094,8.558035642,11.41071419,14.26339274
7.877877878,0,2.854129738,5.708259477,8.562389215,11.41651895,14.27064869
7.887887888,0,2.855579823,5.711159647,8.56673947,11.42231929,14.27789912
7.897897898,0,2.857028805,5.71405761,8.571086414,11.42811522,14.28514402
7.907907908,0,2.858476685,5.71695337,8.575430054,11.43390674,14.29238342
7.917917918,0,2.859923466,5.719846931,8.579770397,11.43969386,14.29961733
7.927927928,0,2.861369149,5.722738298,8.584107448,11.4454766,14.30684575
7.937937938,0,2.862813738,5.725627476,8.588441214,11.45125495,14.31406869
7.947947948,0,2.864257234,5.728514469,8.592771703,11.45702894,14.32128617
7.957957958,0,2.86569964,5.731399281,8.597098921,11.46279856,14.3284982
7.967967968,0,2.867140958,5.734281916,8.601422874,11.46856383,14.33570479
7.977977978,0,2.86858119,5.73716238,8.605743569,11.47432476,14.34290595
7.987987988,0,2.870020338,5.740040675,8.610061013,11.48008135,14.35010169
7.997997998,0,2.871458404,5.742916808,8.614375212,11.48583362,14.35729202
8.008008008,0,2.872895391,5.745790781,8.618686172,11.49158156,14.36447695
8.018018018,0,2.8743313,5.7486626,8.6229939,11.4973252,14.3716565
8.028028028,0,2.875766134,5.751532268,8.627298403,11.50306454,14.37883067
8.038038038,0,2.877199895,5.754399791,8.631599686,11.50879958,14.38599948
8.048048048,0,2.878632586,5.757265171,8.635897757,11.51453034,14.39316293
8.058058058,0,2.880064207,5.760128414,8.640192621,11.52025683,14.40032104
8.068068068,0,2.881494762,5.762989524,8.644484286,11.52597905,14.40747381
8.078078078,0,2.882924252,5.765848504,8.648772757,11.53169701,14.41462126
8.088088088,0,2.88435268,5.76870536,8.65305804,11.53741072,14.4217634
8.098098098,0,2.885780048,5.771560095,8.657340143,11.54312019,14.42890024
8.108108108,0,2.887206357,5.774412714,8.661619071,11.54882543,14.43603178
8.118118118,0,2.88863161,5.77726322,8.66589483,11.55452644,14.44315805
8.128128128,0,2.890055809,5.780111619,8.670167428,11.56022324,14.45027905
8.138138138,0,2.891478956,5.782957913,8.674436869,11.56591583,14.45739478
8.148148148,0,2.892901054,5.785802107,8.678703161,11.57160421,14.46450527
8.158158158,0,2.894322103,5.788644206,8.682966309,11.57728841,14.47161052
8.168168168,0,2.895742107,5.791484214,8.68722632,11.58296843,14.47871053
8.178178178,0,2.897161067,5.794322133,8.6914832,11.58864427,14.48580533
8.188188188,0,2.898578985,5.79715797,8.695736955,11.59431594,14.49289492
8.198198198,0,2.899995863,5.799991727,8.69998759,11.59998345,14.49997932
8.208208208,0,2.901411704,5.802823409,8.704235113,11.60564682,14.50705852
8.218218218,0,2.90282651,5.805653019,8.708479529,11.61130604,14.51413255
8.228228228,0,2.904240281,5.808480563,8.712720844,11.61696113,14.52120141
8.238238238,0,2.905653022,5.811306043,8.716959065,11.62261209,14.52826511
8.248248248,0,2.907064732,5.814129464,8.721194197,11.62825893,14.53532366
8.258258258,0,2.908475415,5.81695083,8.725426246,11.63390166,14.54237708
8.268268268,0,2.909885073,5.819770145,8.729655218,11.63954029,14.54942536
8.278278278,0,2.911293706,5.822587413,8.733881119,11.64517483,14.55646853
8.288288288,0,2.912701319,5.825402637,8.738103956,11.65080527,14.56350659
8.298298298,0,2.914107911,5.828215823,8.742323734,11.65643165,14.57053956
8.308308308,0,2.915513486,5.831026972,8.746540459,11.66205394,14.57756743
8.318318318,0,2.916918045,5.833836091,8.750754136,11.66767218,14.58459023
8.328328328,0,2.918321591,5.836643182,8.754964773,11.67328636,14.59160795
8.338338338,0,2.919724125,5.839448249,8.759172374,11.6788965,14.59862062
8.348348348,0,2.921125648,5.842251297,8.763376945,11.68450259,14.60562824
8.358358358,0,2.922526164,5.845052328,8.767578493,11.69010466,14.61263082
8.368368368,0,2.923925674,5.847851348,8.771777022,11.6957027,14.61962837
8.378378378,0,2.92532418,5.85064836,8.775972539,11.70129672,14.6266209
8.388388388,0,2.926721683,5.853443367,8.78016505,11.70688673,14.63360842
8.398398398,0,2.928118187,5.856236374,8.78435456,11.71247275,14.64059093
8.408408408,0,2.929513692,5.859027384,8.788541076,11.71805477,14.64756846
8.418418418,0,2.930908201,5.861816401,8.792724602,11.7236328,14.654541
8.428428428,0,2.932301715,5.864603429,8.796905144,11.72920686,14.66150857
8.438438438,0,2.933694236,5.867388472,8.801082708,11.73477694,14.66847118
8.448448448,0,2.935085767,5.870171533,8.8052573,11.74034307,14.67542883
8.458458458,0,2.936476308,5.872952617,8.809428925,11.74590523,14.68238154
8.468468468,0,2.937865863,5.875731726,8.81359759,11.75146345,14.68932932
8.478478478,0,2.939254433,5.878508866,8.817763298,11.75701773,14.69627216
8.488488488,0,2.940642019,5.881284038,8.821926057,11.76256808,14.7032101
8.498498498,0,2.942028624,5.884057248,8.826085872,11.7681145,14.71014312
8.508508509,0,2.943414249,5.886828499,8.830242748,11.773657,14.71707125
8.518518519,0,2.944798897,5.889597794,8.834396691,11.77919559,14.72399448
8.528528529,0,2.946182569,5.892365137,8.838547706,11.78473027,14.73091284
8.538538539,0,2.947565266,5.895130532,8.842695798,11.79026106,14.73782633
8.548548549,0,2.948946991,5.897893983,8.846840974,11.79578797,14.74473496
8.558558559,0,2.950327746,5.900655493,8.850983239,11.80131099,14.75163873
8.568568569,0,2.951707533,5.903415065,8.855122598,11.80683013,14.75853766
8.578578579,0,2.953086352,5.906172704,8.859259056,11.81234541,14.76543176
8.588588589,0,2.954464207,5.908928413,8.86339262,11.81785683,14.77232103
8.598598599,0,2.955841098,5.911682196,8.867523294,11.82336439,14.77920549
8.608608609,0,2.957217028,5.914434056,8.871651083,11.82886811,14.78608514
8.618618619,0,2.958591998,5.917183996,8.875775994,11.83436799,14.79295999
8.628628629,0,2.95996601,5.919932021,8.879898031,11.83986404,14.79983005
8.638638639,0,2.961339067,5.922678134,8.884017201,11.84535627,14.80669533
8.648648649,0,2.962711169,5.925422338,8.888133507,11.85084468,14.81355584
8.658658659,0,2.964082319,5.928164637,8.892246956,11.85632927,14.82041159
8.668668669,0,2.965452517,5.930905035,8.896357552,11.86181007,14.82726259
8.678678679,0,2.966821767,5.933643534,8.900465301,11.86728707,14.83410884
8.688688689,0,2.96819007,5.936380139,8.904570209,11.87276028,14.84095035
8.698698699,0,2.969557427,5.939114854,8.90867228,11.87822971,14.84778713
8.708708709,0,2.97092384,5.94184768,8.91277152,11.88369536,14.8546192
8.718718719,0,2.972289311,5.944578623,8.916867934,11.88915725,14.86144656
8.728728729,0,2.973653842,5.947307685,8.920961527,11.89461537,14.86826921
8.738738739,0,2.975017435,5.950034869,8.925052304,11.90006974,14.87508717
8.748748749,0,2.97638009,5.952760181,8.929140271,11.90552036,14.88190045
8.758758759,0,2.977741811,5.955483621,8.933225432,11.91096724,14.88870905
8.768768769,0,2.979102598,5.958205195,8.937307793,11.91641039,14.89551299
8.778778779,0,2.980462453,5.960924906,8.941387359,11.92184981,14.90231226
8.788788789,0,2.981821378,5.963642756,8.945464134,11.92728551,14.90910689
8.798798799,0,2.983179375,5.96635875,8.949538125,11.9327175,14.91589687
8.808808809,0,2.984536445,5.96907289,8.953609336,11.93814578,14.92268223
8.818818819,0,2.98589259,5.971785181,8.957677771,11.94357036,14.92946295
8.828828829,0,2.987247812,5.974495625,8.961743437,11.94899125,14.93623906
8.838838839,0,2.988602113,5.977204226,8.965806339,11.95440845,14.94301056
8.848848849,0,2.989955493,5.979910987,8.96986648,11.95982197,14.94977747
8.858858859,0,2.991307955,5.982615911,8.973923866,11.96523182,14.95653978
8.868868869,0,2.992659501,5.985319002,8.977978503,11.970638,14.96329751
8.878878879,0,2.994010132,5.988020263,8.982030395,11.97604053,14.97005066
8.888888889,0,2.995359849,5.990719698,8.986079547,11.9814394,14.97679924
8.898898899,0,2.996708655,5.993417309,8.990125964,11.98683462,14.98354327
8.908908909,0,2.99805655,5.9961131,8.994169651,11.9922262,14.99028275
8.918918919,0,2.999403537,5.998807075,8.998210612,11.99761415,14.99701769
8.928928929,0,3.000749618,6.001499236,9.002248854,12.00299847,15.00374809
8.938938939,0,3.002094793,6.004189586,9.00628438,12.00837917,15.01047397
8.948948949,0,3.003439065,6.00687813,9.010317195,12.01375626,15.01719533
8.958958959,0,3.004782435,6.00956487,9.014347305,12.01912974,15.02391217
8.968968969,0,3.006124905,6.012249809,9.018374714,12.02449962,15.03062452
8.978978979,0,3.007466476,6.014932951,9.022399427,12.0298659,15.03733238
8.988988989,0,3.00880715,6.017614299,9.026421449,12.0352286,15.04403575
8.998998999,0,3.010146928,6.020293856,9.030440784,12.04058771,15.05073464
9.009009009,0,3.011485812,6.022971625,9.034457437,12.04594325,15.05742906
9.019019019,0,3.012823805,6.02564761,9.038471414,12.05129522,15.06411902
9.029029029,0,3.014160906,6.028321813,9.042482719,12.05664363,15.07080453
9.039039039,0,3.015497119,6.030994237,9.046491356,12.06198847,15.07748559
9.049049049,0,3.016832444,6.033664887,9.050497331,12.06732977,15.08416222
9.059059059,0,3.018166882,6.036333765,9.054500647,12.07266753,15.09083441
9.069069069,0,3.019500437,6.039000874,9.058501311,12.07800175,15.09750218
9.079079079,0,3.020833109,6.041666217,9.062499326,12.08333243,15.10416554
9.089089089,0,3.022164899,6.044329798,9.066494697,12.0886596,15.11082449
9.099099099,0,3.023495809,6.046991619,9.070487428,12.09398324,15.11747905
9.109109109,0,3.024825842,6.049651684,9.074477525,12.09930337,15.12412921
9.119119119,0,3.026154997,6.052309995,9.078464992,12.10461999,15.13077499
9.129129129,0,3.027483278,6.054966556,9.082449834,12.10993311,15.13741639
9.139139139,0,3.028810685,6.05762137,9.086432055,12.11524274,15.14405343
9.149149149,0,3.03013722,6.06027444,9.09041166,12.12054888,15.1506861
9.159159159,0,3.031462884,6.062925769,9.094388653,12.12585154,15.15731442
9.169169169,0,3.03278768,6.06557536,9.09836304,12.13115072,15.1639384
9.179179179,0,3.034111608,6.068223216,9.102334823,12.13644643,15.17055804
9.189189189,0,3.03543467,6.07086934,9.106304009,12.14173868,15.17717335
9.199199199,0,3.036756867,6.073513735,9.110270602,12.14702747,15.18378434
9.209209209,0,3.038078202,6.076156404,9.114234606,12.15231281,15.19039101
9.219219219,0,3.039398675,6.07879735,9.118196025,12.1575947,15.19699337
9.229229229,0,3.040718288,6.081436576,9.122154864,12.16287315,15.20359144
9.239239239,0,3.042037043,6.084074085,9.126111128,12.16814817,15.21018521
9.249249249,0,3.04335494,6.086709881,9.130064821,12.17341976,15.2167747
9.259259259,0,3.044671983,6.089343965,9.134015948,12.17868793,15.22335991
9.269269269,0,3.045988171,6.091976341,9.137964512,12.18395268,15.22994085
9.279279279,0,3.047303506,6.094607013,9.141910519,12.18921403,15.23651753
9.289289289,0,3.048617991,6.097235982,9.145853972,12.19447196,15.24308995
9.299299299,0,3.049931626,6.099863251,9.149794877,12.1997265,15.24965813
9.309309309,0,3.051244413,6.102488825,9.153733238,12.20497765,15.25622206
9.319319319,0,3.052556353,6.105112705,9.157669058,12.21022541,15.26278176
9.329329329,0,3.053867447,6.107734895,9.161602342,12.21546979,15.26933724
9.339339339,0,3.055177699,6.110355397,9.165533096,12.22071079,15.27588849
9.349349349,0,3.056487107,6.112974215,9.169461322,12.22594843,15.28243554
9.359359359,0,3.057795675,6.11559135,9.173387025,12.2311827,15.28897838
9.369369369,0,3.059103404,6.118206807,9.177310211,12.23641361,15.29551702
9.379379379,0,3.060410294,6.120820588,9.181230882,12.24164118,15.30205147
9.389389389,0,3.061716348,6.123432695,9.185149043,12.24686539,15.30858174
9.399399399,0,3.063021566,6.126043133,9.189064699,12.25208627,15.31510783
9.409409409,0,3.064325951,6.128651902,9.192977854,12.2573038,15.32162976
9.419419419,0,3.065629504,6.131259008,9.196888511,12.26251802,15.32814752
9.429429429,0,3.066932225,6.133864451,9.200796676,12.2677289,15.33466113
9.439439439,0,3.068234118,6.136468235,9.204702353,12.27293647,15.34117059
9.449449449,0,3.069535182,6.139070363,9.208605545,12.27814073,15.34767591
9.459459459,0,3.070835419,6.141670838,9.212506257,12.28334168,15.3541771
9.469469469,0,3.072134831,6.144269662,9.216404493,12.28853932,15.36067416
9.479479479,0,3.073433419,6.146866839,9.220300258,12.29373368,15.3671671
9.489489489,0,3.074731185,6.14946237,9.224193555,12.29892474,15.37365593
9.499499499,0,3.07602813,6.152056259,9.228084389,12.30411252,15.38014065
9.50950951,0,3.077324255,6.154648509,9.231972764,12.30929702,15.38662127
9.51951952,0,3.078619561,6.157239122,9.235858683,12.31447824,15.39309781
9.52952953,0,3.079914051,6.159828101,9.239742152,12.3196562,15.39957025
9.53953954,0,3.081207725,6.162415449,9.243623174,12.3248309,15.40603862
9.54954955,0,3.082500584,6.165001169,9.247501753,12.33000234,15.41250292
9.55955956,0,3.083792631,6.167585262,9.251377894,12.33517052,15.41896316
9.56956957,0,3.085083867,6.170167733,9.2552516,12.34033547,15.42541933
9.57957958,0,3.086374292,6.172748584,9.259122875,12.34549717,15.43187146
9.58958959,0,3.087663908,6.175327817,9.262991725,12.35065563,15.43831954
9.5995996,0,3.088952717,6.177905435,9.266858152,12.35581087,15.44476359
9.60960961,0,3.09024072,6.18048144,9.27072216,12.36096288,15.4512036
9.61961962,0,3.091527918,6.183055837,9.274583755,12.36611167,15.45763959
9.62962963,0,3.092814313,6.185628626,9.278442939,12.37125725,15.46407157
9.63963964,0,3.094099906,6.188199811,9.282299717,12.37639962,15.47049953
9.64964965,0,3.095384698,6.190769395,9.286154093,12.38153879,15.47692349
9.65965966,0,3.09666869,6.19333738,9.29000607,12.38667476,15.48334345
9.66966967,0,3.097951885,6.195903769,9.293855654,12.39180754,15.48975942
9.67967968,0,3.099234282,6.198468564,9.297702847,12.39693713,15.49617141
9.68968969,0,3.100515884,6.201031769,9.301547653,12.40206354,15.50257942
9.6996997,0,3.101796692,6.203593385,9.305390077,12.40718677,15.50898346
9.70970971,0,3.103076708,6.206153415,9.309230123,12.41230683,15.51538354
9.71971972,0,3.104355931,6.208711863,9.313067794,12.41742373,15.52177966
9.72972973,0,3.105634365,6.21126873,9.316903095,12.42253746,15.52817182
9.73973974,0,3.10691201,6.213824019,9.320736029,12.42764804,15.53456005
9.74974975,0,3.108188866,6.216377733,9.324566599,12.43275547,15.54094433
9.75975976,0,3.109464937,6.218929874,9.328394811,12.43785975,15.54732469
9.76976977,0,3.110740223,6.221480446,9.332220668,12.44296089,15.55370111
9.77977978,0,3.112014725,6.224029449,9.336044174,12.4480589,15.56007362
9.78978979,0,3.113288444,6.226576888,9.339865332,12.45315378,15.56644222
9.7997998,0,3.114561382,6.229122765,9.343684147,12.45824553,15.57280691
9.80980981,0,3.115833541,6.231667081,9.347500622,12.46333416,15.5791677
9.81981982,0,3.11710492,6.234209841,9.351314761,12.46841968,15.5855246
9.82982983,0,3.118375523,6.236751045,9.355126568,12.47350209,15.59187761
9.83983984,0,3.119645349,6.239290698,9.358936046,12.4785814,15.59822674
9.84984985,0,3.1209144,6.2418288,9.362743201,12.4836576,15.604572
9.85985986,0,3.122182678,6.244365356,9.366548034,12.48873071,15.61091339
9.86986987,0,3.123450184,6.246900367,9.370350551,12.49380073,15.61725092
9.87987988,0,3.124716918,6.249433836,9.374150754,12.49886767,15.62358459
9.88988989,0,3.125982883,6.251965765,9.377948648,12.50393153,15.62991441
9.8998999,0,3.127248079,6.254496157,9.381744236,12.50899231,15.63624039
9.90990991,0,3.128512507,6.257025015,9.385537522,12.51405003,15.64256254
9.91991992,0,3.12977617,6.25955234,9.38932851,12.51910468,15.64888085
9.92992993,0,3.131039068,6.262078135,9.393117203,12.52415627,15.65519534
9.93993994,0,3.132301202,6.264602404,9.396903605,12.52920481,15.66150601
9.94994995,0,3.133562574,6.267125147,9.400687721,12.53425029,15.66781287
9.95995996,0,3.134823184,6.269646368,9.404469553,12.53929274,15.67411592
9.96996997,0,3.136083035,6.27216607,9.408249105,12.54433214,15.68041517
9.97997998,0,3.137342127,6.274684254,9.41202638,12.54936851,15.68671063
9.98998999,0,3.138600461,6.277200922,9.415801384,12.55440184,15.69300231
10,0,3.139858039,6.279716079,9.419574118,12.55943216,15.6992902


==> figs/data/frp3_1200.csv <==
f,P
0,2812.4
1,1.9786e-05
2,0.00011782
3,0.00039882
4,0.00098834
5,0.0019806
6,0.0035778
7,0.0052716
8,0.0074962
9,0.0095335
10,0.011785
11,0.013183
12,0.01413
13,0.014302
14,0.013698
15,0.012825
16,0.011462
17,0.0098892
18,0.0081834
19,0.0068061
20,0.0055595
21,0.0044821
22,0.0037837
23,0.0031195
24,0.0025456
25,0.0024775
26,0.0022074
27,0.0021431
28,0.001967
29,0.0019661
30,0.0018202
31,0.0017493
32,0.0016237
33,0.0015701
34,0.0014164
35,0.0012765
36,0.0011697
37,0.0011019
38,0.0010293
39,0.00094182
40,0.00086807
41,0.00084675
42,0.00080199
43,0.00075563
44,0.0007428
45,0.00069446
46,0.00067462
47,0.00061893
48,0.0006014
49,0.00059123
50,0.00055385
51,0.00052638
52,0.00053013
53,0.00047193
54,0.00045332
55,0.00044028
56,0.00042856
57,0.00040426
58,0.00038524
59,0.00037198
60,0.00036744
61,0.00035024
62,0.00035709
63,0.00033028
64,0.00032474
65,0.00031373
66,0.00032169
67,0.00029867
68,0.00029381
69,0.00025233
70,0.00026824
71,0.00027301
72,0.00026726
73,0.00025151
74,0.00023983
75,0.00023088
76,0.00022923
77,0.00021776
78,0.00021903
79,0.00021398
80,0.00019568
81,0.00019536
82,0.00020598
83,0.00019831
84,0.00020016
85,0.00018712
86,0.0001861
87,0.00017937
88,0.00018235
89,0.00016763
90,0.00017466
91,0.00017529
92,0.00016594
93,0.00016786
94,0.00016106
95,0.00015836
96,0.0001619
97,0.00015776
98,0.00015185
99,0.00015049
100,0.00014617
101,0.00014485
102,0.00014554
103,0.00014767
104,0.00013461
105,0.0001403
106,0.00014377
107,0.00013868
108,0.00014151
109,0.00013408
110,0.00013321
111,0.00013247
112,0.0001405
113,0.00013353
114,0.00013302
115,0.0001274
116,0.00013551
117,0.00012787
118,0.00013475
119,0.00012422
120,0.0001275
121,0.00012612
122,0.00012851
123,0.0001215
124,0.00012102
125,0.00012741
126,0.00013296
127,0.00013167
128,0.00012184
129,0.00012931
130,0.00012427
131,0.00011679
132,0.00011834
133,0.00012316
134,0.00012496
135,0.00012236
136,0.00012532
137,0.00011556
138,0.00011587
139,0.00012657
140,0.0001206
141,0.00012041
142,0.00011292
143,0.00010602
144,0.00011726
145,0.00010874
146,0.00011107
147,0.00011072
148,0.00010486
149,0.00010919
150,9.7688e-05
151,9.6126e-05
152,9.7094e-05
153,9.3222e-05
154,9.4199e-05
155,9.1211e-05
156,9.166e-05
157,8.4244e-05
158,8.8974e-05
159,7.914e-05
160,7.8577e-05
161,7.2781e-05
162,7.4365e-05
163,6.9997e-05
164,6.3672e-05
165,6.2604e-05
166,6.4843e-05
167,6.2798e-05
168,5.6716e-05
169,5.509e-05
170,5.161e-05
171,5.0734e-05
172,4.7094e-05
173,4.6702e-05
174,4.1682e-05
175,4.1491e-05
176,3.8181e-05
177,3.7015e-05
178,3.5119e-05
179,3.354e-05
180,3.1467e-05
181,3.0009e-05
182,2.8798e-05
183,2.5649e-05
184,2.4459e-05
185,2.4123e-05
186,2.161e-05
187,2.084e-05
188,1.9835e-05
189,1.8609e-05
190,1.7493e-05
191,1.6414e-05
192,1.5391e-05
193,1.4355e-05
194,1.3471e-05
195,1.3015e-05
196,1.2204e-05
197,1.1432e-05
198,1.0643e-05
199,1.0211e-05
200,9.2171e-06
201,8.4993e-06
202,7.9835e-06
203,7.6697e-06
204,6.9938e-06
205,6.4941e-06
206,6.2594e-06
207,5.9003e-06
208,5.7976e-06
209,5.3582e-06
210,4.8606e-06
211,4.5427e-06
212,4.2854e-06
213,4.0401e-06
214,3.7206e-06
215,3.4291e-06
216,3.2669e-06
217,3.0954e-06
218,3.0733e-06
219,2.6124e-06
220,2.5455e-06
221,2.3063e-06
222,2.2149e-06
223,2.1626e-06
224,1.9937e-06
225,1.8153e-06
226,1.765e-06
227,1.5828e-06
228,1.6097e-06
229,1.4101e-06
230,1.3817e-06
231,1.2913e-06
232,1.1322e-06
233,1.0984e-06
234,1.0627e-06
235,9.6355e-07
236,9.7123e-07
237,8.8614e-07
238,8.5666e-07
239,7.5505e-07
240,7.1076e-07
241,6.8114e-07
242,6.4324e-07
243,6.3651e-07
244,5.7379e-07
245,5.5653e-07
246,5.0543e-07
247,4.8643e-07
248,4.5669e-07
249,4.1482e-07
250,3.932e-07
251,3.7845e-07
252,3.7061e-07
253,3.3731e-07
254,3.151e-07
255,2.8984e-07
256,2.8842e-07
257,2.7276e-07
258,2.5968e-07
259,2.4813e-07
260,2.2456e-07
261,2.0706e-07
262,2.0628e-07
263,1.9938e-07
264,1.7845e-07
265,1.7208e-07
266,1.7106e-07
267,1.5354e-07
268,1.4468e-07
269,1.3493e-07
270,1.2422e-07
271,1.2878e-07
272,1.2168e-07
273,1.1213e-07
274,1.0283e-07
275,1.0186e-07
276,9.1643e-08
277,8.7585e-08
278,8.0925e-08
279,7.9511e-08
280,7.4232e-08
281,7.5277e-08
282,6.7023e-08
283,6.7569e-08
284,6.4803e-08
285,5.7604e-08
286,5.6974e-08
287,5.1548e-08
288,4.9331e-08
289,4.6701e-08
290,4.3888e-08
291,3.8988e-08
292,4.0638e-08
293,3.8234e-08
294,3.5454e-08
295,3.5016e-08
296,3.2068e-08
297,3.0287e-08
298,2.932e-08
299,2.7545e-08
300,2.6026e-08
301,2.4251e-08
302,2.3767e-08
303,2.1901e-08
304,2.1479e-08
305,1.969e-08
306,1.8293e-08
307,1.7103e-08
308,1.7186e-08
309,1.5275e-08
310,1.5053e-08
311,1.4257e-08
312,1.3293e-08
313,1.2439e-08
314,1.1625e-08
315,1.1404e-08
316,1.0639e-08
317,9.9219e-09
318,9.3334e-09
319,8.9532e-09
320,8.3083e-09
321,7.7964e-09
322,7.8162e-09
323,7.1566e-09
324,6.3862e-09
325,6.238e-09
326,5.9827e-09
327,5.6132e-09
328,5.2086e-09
329,4.9504e-09
330,4.6594e-09
331,4.2982e-09
332,3.9182e-09
333,3.7425e-09
334,3.4347e-09
335,3.579e-09
336,3.149e-09
337,3.0693e-09
338,2.7836e-09
339,2.6909e-09
340,2.4894e-09
341,2.3462e-09
342,2.1363e-09
343,2.0555e-09
344,1.9856e-09
345,1.7823e-09
346,1.6545e-09
347,1.5246e-09
348,1.5028e-09
349,1.3883e-09
350,1.3081e-09
351,1.2645e-09
352,1.1851e-09
353,1.0838e-09
354,1.0221e-09
355,1.0004e-09
356,9.719e-10
357,9.1966e-10
358,8.5615e-10
359,7.9054e-10
360,7.4836e-10
361,7.2832e-10
362,6.9499e-10
363,6.6145e-10
364,6.414e-10
365,6.0458e-10
366,6.2969e-10
367,6.3049e-10
368,6.0663e-10
369,5.9826e-10
370,6.1605e-10
371,6.2519e-10
372,6.5125e-10
373,6.2755e-10
374,6.3284e-10
375,6.2475e-10
376,6.7536e-10
377,6.7453e-10
378,7.532e-10
379,7.3464e-10
380,7.6883e-10
381,8.3651e-10
382,9.2703e-10
383,9.9088e-10
384,1.0603e-09
385,1.0844e-09
386,1.158e-09
387,1.2461e-09
388,1.3723e-09
389,1.3614e-09
390,1.5485e-09
391,1.7017e-09
392,1.7591e-09
393,1.892e-09
394,2.0108e-09
395,2.1329e-09
396,2.4332e-09
397,2.4991e-09
398,2.6263e-09
399,2.8831e-09
400,3.0163e-09
401,3.3651e-09
402,3.6414e-09
403,3.8555e-09
404,3.8982e-09
405,4.3293e-09
406,4.8974e-09
407,5.1716e-09
408,5.4443e-09
409,5.6182e-09
410,6.1515e-09
411,6.6018e-09
412,7.3361e-09
413,7.4855e-09
414,8.1251e-09
415,8.2931e-09
416,9.3471e-09
417,9.6706e-09
418,1.1088e-08
419,1.0992e-08
420,1.1791e-08
421,1.2972e-08
422,1.3614e-08
423,1.3785e-08
424,1.4848e-08
425,1.6606e-08
426,1.8225e-08
427,1.9167e-08
428,1.892e-08
429,2.1223e-08
430,2.1194e-08
431,2.1592e-08
432,2.3702e-08
433,2.5676e-08
434,2.8196e-08
435,2.896e-08
436,3.1954e-08
437,3.1012e-08
438,3.2621e-08
439,3.8044e-08
440,3.7202e-08
441,3.9946e-08
442,3.8634e-08
443,3.8992e-08
444,4.5486e-08
445,4.4366e-08
446,4.713e-08
447,4.9703e-08
448,5.1256e-08
449,5.4635e-08
450,5.1374e-08
451,5.3591e-08
452,5.7897e-08
453,5.6812e-08
454,5.9824e-08
455,6.1368e-08
456,6.4957e-08
457,6.2396e-08
458,6.7994e-08
459,6.5183e-08
460,6.6656e-08
461,6.6555e-08
462,6.971e-08
463,6.9132e-08
464,6.6699e-08
465,6.7438e-08
466,7.3112e-08
467,7.3005e-08
468,6.9701e-08
469,6.9621e-08
470,6.7685e-08
471,7.0247e-08
472,6.8095e-08
473,7.0672e-08
474,6.5995e-08
475,6.8518e-08
476,6.565e-08
477,6.5793e-08
478,6.5153e-08
479,6.5664e-08
480,6.2976e-08
481,6.305e-08
482,6.3025e-08
483,5.8024e-08
484,5.6955e-08
485,5.8355e-08
486,5.4747e-08
487,5.4307e-08
488,5.3964e-08
489,5.2789e-08
490,5.1271e-08
491,4.9707e-08
492,4.8432e-08
493,4.7279e-08
494,4.6053e-08
495,4.5359e-08
496,4.4168e-08
497,4.2811e-08
498,4.1326e-08
499,4.1196e-08
500,3.828e-08
501,3.6497e-08
502,3.5232e-08
503,3.5161e-08
504,3.3274e-08
505,3.1698e-08
506,3.169e-08
507,3.0815e-08
508,3.1225e-08
509,2.9598e-08
510,2.7988e-08
511,2.6888e-08
512,2.6167e-08
513,2.5329e-08
514,2.4016e-08
515,2.2865e-08
516,2.2364e-08
517,2.1927e-08
518,2.2295e-08
519,1.9654e-08
520,1.9587e-08
521,1.8198e-08
522,1.8013e-08
523,1.8208e-08
524,1.7162e-08
525,1.613e-08
526,1.6077e-08
527,1.4812e-08
528,1.552e-08
529,1.3968e-08
530,1.4015e-08
531,1.3457e-08
532,1.2062e-08
533,1.2027e-08
534,1.2078e-08
535,1.1159e-08
536,1.1475e-08
537,1.0792e-08
538,1.0722e-08
539,9.6617e-09
540,9.3139e-09
541,9.2401e-09
542,8.8669e-09
543,9.0028e-09
544,8.2734e-09
545,8.2195e-09
546,7.6426e-09
547,7.5436e-09
548,7.2772e-09
549,6.8045e-09
550,6.6378e-09
551,6.5476e-09
552,6.5663e-09
553,6.1383e-09
554,5.8356e-09
555,5.4654e-09
556,5.5625e-09
557,5.3813e-09
558,5.2655e-09
559,5.1373e-09
560,4.8002e-09
561,4.478e-09
562,4.6086e-09
563,4.6171e-09
564,4.1996e-09
565,4.1045e-09
566,4.2744e-09
567,3.9557e-09
568,3.7576e-09
569,3.5804e-09
570,3.4029e-09
571,3.6407e-09
572,3.5072e-09
573,3.3339e-09
574,3.1803e-09
575,3.2543e-09
576,2.9654e-09
577,2.9733e-09
578,2.7832e-09
579,2.8963e-09
580,2.7531e-09
581,2.8247e-09
582,2.5643e-09
583,2.689e-09
584,2.7198e-09
585,2.492e-09
586,2.4664e-09
587,2.4637e-09
588,2.3854e-09
589,2.382e-09
590,2.3877e-09
591,2.2184e-09
592,2.375e-09
593,2.2818e-09
594,2.2549e-09
595,2.318e-09
596,2.2426e-09
597,2.2102e-09
598,2.2636e-09
599,2.183e-09
600,5.3966e-10


==> figs/data/frp4_1200.csv <==
f,P
0,2812.5
1,2.041e-05
2,0.00011849
3,0.000404
4,0.0010001
5,0.0020303
6,0.0036083
7,0.0053628
8,0.0073775
9,0.0098263
10,0.011661
11,0.013245
12,0.014007
13,0.014039
14,0.013729
15,0.012762
16,0.011368
17,0.010047
18,0.0082882
19,0.0067546
20,0.0056882
21,0.004484
22,0.0037249
23,0.0031561
24,0.0026798
25,0.0025248
26,0.0021478
27,0.0021626
28,0.0020061
29,0.0018374
30,0.0018318
31,0.0017227
32,0.0016992
33,0.0015055
34,0.0013251
35,0.0013456
36,0.0011736
37,0.0011657
38,0.0010156
39,0.00089963
40,0.00090404
41,0.00081853
42,0.00079756
43,0.00076001
44,0.00073758
45,0.00067658
46,0.00065892
47,0.00062321
48,0.00061203
49,0.00054044
50,0.00053596
51,0.00054924
52,0.00053447
53,0.00047641
54,0.00045537
55,0.00041457
56,0.00039231
57,0.0004
58,0.00039198
59,0.00037609
60,0.00037021
61,0.00033978
62,0.00032671
63,0.00032218
64,0.00032003
65,0.00029622
66,0.00029666
67,0.00028674
68,0.00027205
69,0.00028058
70,0.00024086
71,0.00024836
72,0.00024658
73,0.00022856
74,0.000238
75,0.00022201
76,0.00022395
77,0.00020738
78,0.00020631
79,0.00020128
80,0.00019616
81,0.00018511
82,0.00019003
83,0.00017802
84,0.00017249
85,0.00017249
86,0.00017419
87,0.00016357
88,0.00016024
89,0.00015681
90,0.00015006
91,0.0001586
92,0.00014871
93,0.00015136
94,0.0001377
95,0.00014794
96,0.00013851
97,0.00013223
98,0.0001319
99,0.00012876
100,0.00012175
101,0.00012668
102,0.00012947
103,0.00011748
104,0.0001214
105,0.00011658
106,0.0001149
107,0.00011577
108,0.00011603
109,0.00011145
110,0.00010948
111,0.00010848
112,0.00010953
113,0.00010392
114,9.8553e-05
115,0.00010158
116,0.00010476
117,9.7108e-05
118,9.7324e-05
119,9.7822e-05
120,9.78e-05
121,0.00010344
122,9.0325e-05
123,9.5652e-05
124,9.3453e-05
125,9.4131e-05
126,9.5591e-05
127,8.6753e-05
128,8.7503e-05
129,9.1075e-05
130,9.2433e-05
131,8.7068e-05
132,8.6314e-05
133,8.8507e-05
134,8.4049e-05
135,8.4372e-05
136,8.3797e-05
137,8.9521e-05
138,8.2901e-05
139,8.5664e-05
140,8.116e-05
141,8.4037e-05
142,8.6176e-05
143,8.7249e-05
144,8.3242e-05
145,8.5232e-05
146,8.13e-05
147,7.6923e-05
148,8.5553e-05
149,8.5195e-05
150,8.1672e-05
151,7.9664e-05
152,7.822e-05
153,8.1786e-05
154,8.5175e-05
155,8.1482e-05
156,8.3012e-05
157,8.3405e-05
158,8.1165e-05
159,7.9584e-05
160,8.1658e-05
161,8.4698e-05
162,8.2182e-05
163,8.0393e-05
164,8.6193e-05
165,8.4402e-05
166,8.2047e-05
167,8.0669e-05
168,7.7908e-05
169,8.1472e-05
170,7.8428e-05
171,8.3328e-05
172,8.2074e-05
173,8.4029e-05
174,7.5962e-05
175,8.2415e-05
176,8.0269e-05
177,7.7063e-05
178,7.911e-05
179,7.4892e-05
180,7.5696e-05
181,7.5722e-05
182,7.024e-05
183,7.1383e-05
184,7.0999e-05
185,6.8275e-05
186,6.5656e-05
187,6.6811e-05
188,6.6275e-05
189,6.6696e-05
190,6.6481e-05
191,5.9393e-05
192,6.0394e-05
193,5.6662e-05
194,5.4844e-05
195,5.4615e-05
196,5.4372e-05
197,5.2228e-05
198,4.853e-05
199,4.5345e-05
200,4.7095e-05
201,4.5488e-05
202,4.3659e-05
203,3.923e-05
204,3.8889e-05
205,3.8015e-05
206,3.6088e-05
207,3.3293e-05
208,3.334e-05
209,3.2395e-05
210,2.8776e-05
211,2.8727e-05
212,2.7601e-05
213,2.6345e-05
214,2.4304e-05
215,2.3929e-05
216,2.3128e-05
217,2.2121e-05
218,1.8551e-05
219,1.9036e-05
220,1.7904e-05
221,1.684e-05
222,1.5786e-05
223,1.4701e-05
224,1.4933e-05
225,1.3054e-05
226,1.2416e-05
227,1.1699e-05
228,1.1119e-05
229,1.1052e-05
230,1.0348e-05
231,9.4877e-06
232,9.0699e-06
233,8.3337e-06
234,7.9648e-06
235,7.1584e-06
236,6.7813e-06
237,6.4169e-06
238,6.0765e-06
239,5.8193e-06
240,5.4242e-06
241,5.1352e-06
242,4.911e-06
243,4.6756e-06
244,4.2843e-06
245,3.8978e-06
246,3.6845e-06
247,3.5313e-06
248,3.2322e-06
249,3.1204e-06
250,2.7888e-06
251,2.705e-06
252,2.5544e-06
253,2.4263e-06
254,2.1616e-06
255,2.1916e-06
256,1.9086e-06
257,1.8166e-06
258,1.8419e-06
259,1.6539e-06
260,1.6209e-06
261,1.4295e-06
262,1.4169e-06
263,1.2746e-06
264,1.2353e-06
265,1.1784e-06
266,1.0487e-06
267,1.0222e-06
268,9.1037e-07
269,8.8127e-07
270,8.6413e-07
271,7.595e-07
272,7.8011e-07
273,7.0357e-07
274,6.5828e-07
275,6.4969e-07
276,5.8028e-07
277,5.5498e-07
278,5.4491e-07
279,5.013e-07
280,4.5652e-07
281,4.6734e-07
282,4.2686e-07
283,3.9692e-07
284,3.706e-07
285,3.7079e-07
286,3.3364e-07
287,3.1195e-07
288,3.0163e-07
289,2.8147e-07
290,2.755e-07
291,2.4786e-07
292,2.3676e-07
293,2.2402e-07
294,2.2111e-07
295,2.0377e-07
296,2.027e-07
297,1.8435e-07
298,1.7191e-07
299,1.675e-07
300,1.5177e-07
301,1.5321e-07
302,1.4395e-07
303,1.3476e-07
304,1.3058e-07
305,1.2146e-07
306,1.1023e-07
307,1.1279e-07
308,9.6525e-08
309,9.6175e-08
310,9.2232e-08
311,8.4528e-08
312,8.1972e-08
313,7.9309e-08
314,7.5498e-08
315,7.0032e-08
316,6.9108e-08
317,6.3375e-08
318,6.2275e-08
319,6.1605e-08
320,5.6376e-08
321,5.1353e-08
322,4.7786e-08
323,4.7605e-08
324,4.3301e-08
325,4.1212e-08
326,4.049e-08
327,3.7351e-08
328,3.6453e-08
329,3.5048e-08
330,3.1642e-08
331,3.2236e-08
332,2.8945e-08
333,2.7553e-08
334,2.6403e-08
335,2.5529e-08
336,2.327e-08
337,2.418e-08
338,2.2347e-08
339,2.0426e-08
340,1.998e-08
341,1.8907e-08
342,1.8435e-08
343,1.7182e-08
344,1.6201e-08
345,1.5872e-08
346,1.4463e-08
347,1.439e-08
348,1.3581e-08
349,1.2734e-08
350,1.2058e-08
351,1.2276e-08
352,1.0649e-08
353,1.0657e-08
354,1.0394e-08
355,1.0206e-08
356,9.8768e-09
357,9.5128e-09
358,9.0956e-09
359,8.7539e-09
360,8.2148e-09
361,8.241e-09
362,7.842e-09
363,7.6866e-09
364,8.0942e-09
365,7.8435e-09
366,7.3144e-09
367,7.1188e-09
368,6.9435e-09
369,7.276e-09
370,7.2823e-09
371,7.4827e-09
372,6.9586e-09
373,7.4105e-09
374,7.3158e-09
375,7.3287e-09
376,7.454e-09
377,8.2977e-09
378,8.1945e-09
379,8.2782e-09
380,8.3196e-09
381,9.1005e-09
382,9.377e-09
383,1.0203e-08
384,9.983e-09
385,1.0598e-08
386,1.0921e-08
387,1.0747e-08
388,1.2465e-08
389,1.3091e-08
390,1.3153e-08
391,1.374e-08
392,1.4483e-08
393,1.5539e-08
394,1.749e-08
395,1.7382e-08
396,1.8461e-08
397,2.002e-08
398,2.047e-08
399,2.1439e-08
400,2.3252e-08
401,2.538e-08
402,2.5822e-08
403,2.6551e-08
404,3.0283e-08
405,3.1539e-08
406,3.2072e-08
407,3.3386e-08
408,3.4621e-08
409,3.7597e-08
410,3.823e-08
411,4.3016e-08
412,4.4726e-08
413,4.8017e-08
414,4.5789e-08
415,5.269e-08
416,5.3379e-08
417,5.3747e-08
418,5.8081e-08
419,5.8312e-08
420,6.1398e-08
421,6.4869e-08
422,6.3414e-08
423,6.7826e-08
424,7.0682e-08
425,7.1087e-08
426,7.2244e-08
427,7.6606e-08
428,7.9466e-08
429,8.3726e-08
430,8.7213e-08
431,8.1752e-08
432,8.6676e-08
433,8.4679e-08
434,8.5871e-08
435,8.9283e-08
436,9.333e-08
437,9.3494e-08
438,9.113e-08
439,8.9064e-08
440,9.5954e-08
441,9.6816e-08
442,9.6284e-08
443,9.0307e-08
444,9.3348e-08
445,9.435e-08
446,9.3896e-08
447,8.9729e-08
448,9.415e-08
449,9.4698e-08
450,8.7746e-08
451,9.0512e-08
452,9.0723e-08
453,8.9598e-08
454,8.5873e-08
455,8.7787e-08
456,8.8093e-08
457,8.7367e-08
458,7.591e-08
459,8.1151e-08
460,7.8683e-08
461,7.6591e-08
462,7.4631e-08
463,7.1599e-08
464,7.6013e-08
465,6.8431e-08
466,6.6987e-08
467,6.5424e-08
468,6.4698e-08
469,6.6165e-08
470,6.3995e-08
471,6.0332e-08
472,5.9844e-08
473,5.6734e-08
474,5.5822e-08
475,5.185e-08
476,5.1067e-08
477,4.9552e-08
478,4.8429e-08
479,4.7974e-08
480,4.6163e-08
481,4.4965e-08
482,4.414e-08
483,4.3212e-08
484,4.1013e-08
485,3.8178e-08
486,3.7127e-08
487,3.6719e-08
488,3.4622e-08
489,3.4218e-08
490,3.1654e-08
491,3.1535e-08
492,3.0651e-08
493,2.9765e-08
494,2.7187e-08
495,2.8396e-08
496,2.5592e-08
497,2.4756e-08
498,2.5887e-08
499,2.3782e-08
500,2.3863e-08
501,2.1742e-08
502,2.1947e-08
503,2.0319e-08
504,2.0176e-08
505,1.9678e-08
506,1.7956e-08
507,1.7934e-08
508,1.6352e-08
509,1.6141e-08
510,1.6211e-08
511,1.4539e-08
512,1.5298e-08
513,1.4181e-08
514,1.3498e-08
515,1.3674e-08
516,1.2439e-08
517,1.2211e-08
518,1.2205e-08
519,1.1394e-08
520,1.0667e-08
521,1.1089e-08
522,1.0376e-08
523,9.8643e-09
524,9.3746e-09
525,9.7131e-09
526,8.8941e-09
527,8.4932e-09
528,8.3112e-09
529,7.8769e-09
530,7.9129e-09
531,7.2387e-09
532,7.0354e-09
533,6.7733e-09
534,6.7578e-09
535,6.4908e-09
536,6.5277e-09
537,6.0382e-09
538,5.8488e-09
539,5.7761e-09
540,5.3744e-09
541,5.4281e-09
542,5.3434e-09
543,5.125e-09
544,5.0574e-09
545,4.6437e-09
546,4.3649e-09
547,4.5876e-09
548,3.9887e-09
549,4.0473e-09
550,3.9595e-09
551,3.7695e-09
552,3.636e-09
553,3.6725e-09
554,3.6346e-09
555,3.4126e-09
556,3.3816e-09
557,3.1163e-09
558,3.1416e-09
559,3.2492e-09
560,3.0225e-09
561,2.8363e-09
562,2.617e-09
563,2.7197e-09
564,2.5616e-09
565,2.5171e-09
566,2.4441e-09
567,2.2932e-09
568,2.2962e-09
569,2.218e-09
570,2.196e-09
571,2.2366e-09
572,2.0893e-09
573,2.0298e-09
574,1.967e-09
575,1.8729e-09
576,1.8494e-09
577,1.8655e-09
578,1.8213e-09
579,1.7191e-09
580,1.6901e-09
581,1.6694e-09
582,1.7319e-09
583,1.5972e-09
584,1.5747e-09
585,1.5786e-09
586,1.4935e-09
587,1.5406e-09
588,1.4846e-09
589,1.3895e-09
590,1.4344e-09
591,1.469e-09
592,1.3725e-09
593,1.3141e-09
594,1.4023e-09
595,1.3706e-09
596,1.3708e-09
597,1.345e-09
598,1.3918e-09
599,1.3483e-09
600,3.4929e-10


==> figs/data/icv_errors.csv <==
hbar,p0,p1,p2,p3,p4,p5
0.005,0.013368116,0.010798553,0.011460022,0.01195339,0.012433815,0.012900405
0.0025,0.008234606,0.006350756,0.0069367,0.007266485,0.007612503,0.007904345
0.00125,0.004513608,0.003261505,0.003693811,0.003906063,0.00413621,0.004329266
0.000625,0.002138893,0.001455058,0.001706701,0.001816445,0.001944008,0.002041766
0.0003125,0.000896618,0.00058566,0.000702018,0.000751585,0.000810379,0.000855648


==> figs/data/osher_p0_2000.csv <==
x,d,u,p
-4.9953,3.8571,2.6294,10.333
-4.9902,3.8571,2.6294,10.333
-4.9852,3.8571,2.6294,10.333
-4.9802,3.8571,2.6294,10.333
-4.9752,3.8571,2.6294,10.333
-4.9703,3.8571,2.6294,10.333
-4.9653,3.8571,2.6294,10.333
-4.9603,3.8571,2.6294,10.333
-4.9553,3.8571,2.6294,10.333
-4.9502,3.8571,2.6294,10.333
-4.9452,3.8571,2.6294,10.333
-4.9402,3.8571,2.6294,10.333
-4.9352,3.8571,2.6294,10.333
-4.9303,3.8571,2.6294,10.333
-4.9253,3.8571,2.6294,10.333
-4.9203,3.8571,2.6294,10.333
-4.9153,3.8571,2.6294,10.333
-4.9102,3.8571,2.6294,10.333
-4.9052,3.8571,2.6294,10.333
-4.9002,3.8571,2.6294,10.333
-4.8952,3.8571,2.6294,10.333
-4.8902,3.8571,2.6294,10.333
-4.8853,3.8571,2.6294,10.333
-4.8803,3.8571,2.6294,10.333
-4.8753,3.8571,2.6294,10.333
-4.8703,3.8571,2.6294,10.333
-4.8652,3.8571,2.6294,10.333
-4.8602,3.8571,2.6294,10.333
-4.8552,3.8571,2.6294,10.333
-4.8502,3.8571,2.6294,10.333
-4.8453,3.8571,2.6294,10.333
-4.8403,3.8571,2.6294,10.333
-4.8353,3.8571,2.6294,10.333
-4.8303,3.8571,2.6294,10.333
-4.8252,3.8571,2.6294,10.333
-4.8202,3.8571,2.6294,10.333
-4.8152,3.8571,2.6294,10.333
-4.8102,3.8571,2.6294,10.333
-4.8053,3.8571,2.6294,10.333
-4.8003,3.8571,2.6294,10.333
-4.7953,3.8571,2.6294,10.333
-4.7903,3.8571,2.6294,10.333
-4.7852,3.8571,2.6294,10.333
-4.7802,3.8571,2.6294,10.333
-4.7752,3.8571,2.6294,10.333
-4.7702,3.8571,2.6294,10.333
-4.7652,3.8571,2.6294,10.333
-4.7603,3.8571,2.6294,10.333
-4.7553,3.8571,2.6294,10.333
-4.7503,3.8571,2.6294,10.333
-4.7453,3.8571,2.6294,10.333
-4.7402,3.8571,2.6294,10.333
-4.7352,3.8571,2.6294,10.333
-4.7302,3.8571,2.6294,10.333
-4.7252,3.8571,2.6294,10.333
-4.7203,3.8571,2.6294,10.333
-4.7153,3.8571,2.6294,10.333
-4.7103,3.8571,2.6294,10.333
-4.7053,3.8571,2.6294,10.333
-4.7002,3.8571,2.6294,10.333
-4.6952,3.8571,2.6294,10.333
-4.6902,3.8571,2.6294,10.333
-4.6852,3.8571,2.6294,10.333
-4.6803,3.8571,2.6294,10.333
-4.6753,3.8571,2.6294,10.333
-4.6703,3.8571,2.6294,10.333
-4.6653,3.8571,2.6294,10.333
-4.6602,3.8571,2.6294,10.333
-4.6552,3.8571,2.6294,10.333
-4.6502,3.8571,2.6294,10.333
-4.6452,3.8571,2.6294,10.333
-4.6402,3.8571,2.6294,10.333
-4.6353,3.8571,2.6294,10.333
-4.6303,3.8571,2.6294,10.333
-4.6253,3.8571,2.6294,10.333
-4.6203,3.8571,2.6294,10.333
-4.6152,3.8571,2.6294,10.333
-4.6102,3.8571,2.6294,10.333
-4.6052,3.8571,2.6294,10.333
-4.6002,3.8571,2.6294,10.333
-4.5953,3.8571,2.6294,10.333
-4.5903,3.8571,2.6294,10.333
-4.5853,3.8571,2.6294,10.333
-4.5803,3.8571,2.6294,10.333
-4.5752,3.8571,2.6294,10.333
-4.5702,3.8571,2.6294,10.333
-4.5652,3.8571,2.6294,10.333
-4.5602,3.8571,2.6294,10.333
-4.5553,3.8571,2.6294,10.333
-4.5503,3.8571,2.6294,10.333
-4.5453,3.8571,2.6294,10.333
-4.5403,3.8571,2.6294,10.333
-4.5352,3.8571,2.6294,10.333
-4.5302,3.8571,2.6294,10.333
-4.5252,3.8571,2.6294,10.333
-4.5202,3.8571,2.6294,10.333
-4.5152,3.8571,2.6294,10.333
-4.5103,3.8571,2.6294,10.333
-4.5053,3.8571,2.6294,10.333
-4.5003,3.8571,2.6294,10.333
-4.4953,3.8571,2.6294,10.333
-4.4902,3.8571,2.6294,10.333
-4.4852,3.8571,2.6294,10.333
-4.4802,3.8571,2.6294,10.333
-4.4752,3.8571,2.6294,10.333
-4.4703,3.8571,2.6294,10.333
-4.4653,3.8571,2.6294,10.333
-4.4603,3.8571,2.6294,10.333
-4.4553,3.8571,2.6294,10.333
-4.4502,3.8571,2.6294,10.333
-4.4452,3.8571,2.6294,10.333
-4.4402,3.8571,2.6294,10.333
-4.4352,3.8571,2.6294,10.333
-4.4303,3.8571,2.6294,10.333
-4.4253,3.8571,2.6294,10.333
-4.4203,3.8571,2.6294,10.333
-4.4153,3.8571,2.6294,10.333
-4.4102,3.8571,2.6294,10.333
-4.4052,3.8571,2.6294,10.333
-4.4002,3.8571,2.6294,10.333
-4.3952,3.8571,2.6294,10.333
-4.3902,3.8571,2.6294,10.333
-4.3853,3.8571,2.6294,10.333
-4.3803,3.8571,2.6294,10.333
-4.3753,3.8571,2.6294,10.333
-4.3703,3.8571,2.6294,10.333
-4.3652,3.8571,2.6294,10.333
-4.3602,3.8571,2.6294,10.333
-4.3552,3.8571,2.6294,10.333
-4.3502,3.8571,2.6294,10.333
-4.3453,3.8571,2.6294,10.333
-4.3403,3.8571,2.6294,10.333
-4.3353,3.8571,2.6294,10.333
-4.3303,3.8571,2.6294,10.333
-4.3252,3.8571,2.6294,10.333
-4.3202,3.8571,2.6294,10.333
-4.3152,3.8571,2.6294,10.333
-4.3102,3.8571,2.6294,10.333
-4.3053,3.8571,2.6294,10.333
-4.3003,3.8571,2.6294,10.333
-4.2953,3.8571,2.6294,10.333
-4.2903,3.8571,2.6294,10.333
-4.2852,3.8571,2.6294,10.333
-4.2802,3.8571,2.6294,10.333
-4.2752,3.8571,2.6294,10.333
-4.2702,3.8571,2.6294,10.333
-4.2652,3.8571,2.6294,10.333
-4.2603,3.8571,2.6294,10.333
-4.2553,3.8571,2.6294,10.333
-4.2503,3.8571,2.6294,10.333
-4.2453,3.8571,2.6294,10.333
-4.2402,3.8571,2.6294,10.333
-4.2352,3.8571,2.6294,10.333
-4.2302,3.8571,2.6294,10.333
-4.2252,3.8571,2.6294,10.333
-4.2203,3.8571,2.6294,10.333
-4.2153,3.8571,2.6294,10.333
-4.2103,3.8571,2.6294,10.333
-4.2053,3.8571,2.6294,10.333
-4.2002,3.8571,2.6294,10.333
-4.1952,3.8571,2.6294,10.333
-4.1902,3.8571,2.6294,10.333
-4.1852,3.8571,2.6294,10.333
-4.1803,3.8571,2.6294,10.333
-4.1753,3.8571,2.6294,10.333
-4.1703,3.8571,2.6294,10.333
-4.1653,3.8571,2.6294,10.333
-4.1602,3.8571,2.6294,10.333
-4.1552,3.8571,2.6294,10.333
-4.1502,3.8571,2.6294,10.333
-4.1452,3.8571,2.6294,10.333
-4.1402,3.8571,2.6294,10.333
-4.1353,3.8571,2.6294,10.333
-4.1303,3.8571,2.6294,10.333
-4.1253,3.8571,2.6294,10.333
-4.1203,3.8571,2.6294,10.333
-4.1152,3.8571,2.6294,10.333
-4.1102,3.8571,2.6294,10.333
-4.1052,3.8571,2.6294,10.333
-4.1002,3.8571,2.6294,10.333
-4.0953,3.8571,2.6294,10.333
-4.0903,3.8571,2.6294,10.333
-4.0853,3.8571,2.6294,10.333
-4.0803,3.8571,2.6294,10.333
-4.0752,3.8571,2.6294,10.333
-4.0702,3.8571,2.6294,10.333
-4.0652,3.8571,2.6294,10.333
-4.0602,3.8571,2.6294,10.333
-4.0553,3.8571,2.6294,10.333
-4.0503,3.8571,2.6294,10.333
-4.0453,3.8571,2.6294,10.333
-4.0403,3.8571,2.6294,10.333
-4.0352,3.8571,2.6294,10.333
-4.0302,3.8571,2.6294,10.333
-4.0252,3.8571,2.6294,10.333
-4.0202,3.8571,2.6294,10.333
-4.0152,3.8571,2.6294,10.333
-4.0103,3.8571,2.6294,10.333
-4.0053,3.8571,2.6294,10.333
-4.0003,3.8571,2.6294,10.333
-3.9952,3.8571,2.6294,10.333
-3.9903,3.8571,2.6294,10.333
-3.9853,3.8571,2.6294,10.333
-3.9802,3.8571,2.6294,10.333
-3.9752,3.8571,2.6294,10.333
-3.9703,3.8571,2.6294,10.333
-3.9653,3.8571,2.6294,10.333
-3.9602,3.8571,2.6294,10.333
-3.9552,3.8571,2.6294,10.333
-3.9503,3.8571,2.6294,10.333
-3.9453,3.8571,2.6294,10.333
-3.9402,3.8571,2.6294,10.333
-3.9352,3.8571,2.6294,10.333
-3.9303,3.8571,2.6294,10.333
-3.9253,3.8571,2.6294,10.333
-3.9202,3.8571,2.6294,10.333
-3.9152,3.8571,2.6294,10.333
-3.9103,3.8571,2.6294,10.333
-3.9053,3.8571,2.6294,10.333
-3.9003,3.8571,2.6294,10.333
-3.8952,3.8571,2.6294,10.333
-3.8902,3.8571,2.6294,10.333
-3.8853,3.8571,2.6294,10.333
-3.8803,3.8571,2.6294,10.333
-3.8752,3.8571,2.6294,10.333
-3.8702,3.8571,2.6294,10.333
-3.8653,3.8571,2.6294,10.333
-3.8603,3.8571,2.6294,10.333
-3.8552,3.8571,2.6294,10.333
-3.8502,3.8571,2.6294,10.333
-3.8453,3.8571,2.6294,10.333
-3.8403,3.8571,2.6294,10.333
-3.8352,3.8571,2.6294,10.333
-3.8302,3.8571,2.6294,10.333
-3.8253,3.8571,2.6294,10.333
-3.8203,3.8571,2.6294,10.333
-3.8152,3.8571,2.6294,10.333
-3.8102,3.8571,2.6294,10.333
-3.8053,3.8571,2.6294,10.333
-3.8003,3.8571,2.6294,10.333
-3.7952,3.8571,2.6294,10.333
-3.7902,3.8571,2.6294,10.333
-3.7853,3.8571,2.6294,10.333
-3.7803,3.8571,2.6294,10.333
-3.7753,3.8571,2.6294,10.333
-3.7702,3.8571,2.6294,10.333
-3.7652,3.8571,2.6294,10.333
-3.7603,3.8571,2.6294,10.333
-3.7553,3.8571,2.6294,10.333
-3.7502,3.8571,2.6294,10.333
-3.7452,3.8571,2.6294,10.333
-3.7403,3.8571,2.6294,10.333
-3.7353,3.8571,2.6294,10.333
-3.7302,3.8571,2.6294,10.333
-3.7252,3.8571,2.6294,10.333
-3.7203,3.8571,2.6294,10.333
-3.7153,3.8571,2.6294,10.333
-3.7102,3.8571,2.6294,10.333
-3.7052,3.8571,2.6294,10.333
-3.7003,3.8571,2.6294,10.333
-3.6953,3.8571,2.6294,10.333
-3.6902,3.8571,2.6294,10.333
-3.6852,3.8571,2.6294,10.333
-3.6803,3.8571,2.6294,10.333
-3.6753,3.8571,2.6294,10.333
-3.6702,3.8571,2.6294,10.333
-3.6652,3.8571,2.6294,10.333
-3.6603,3.8571,2.6294,10.333
-3.6553,3.8571,2.6294,10.333
-3.6503,3.8571,2.6294,10.333
-3.6452,3.8571,2.6294,10.333
-3.6402,3.8571,2.6294,10.333
-3.6353,3.8571,2.6294,10.333
-3.6303,3.8571,2.6294,10.333
-3.6252,3.8571,2.6294,10.333
-3.6202,3.8571,2.6294,10.333
-3.6153,3.8571,2.6294,10.333
-3.6103,3.8571,2.6294,10.333
-3.6052,3.8571,2.6294,10.333
-3.6002,3.8571,2.6294,10.333
-3.5953,3.8571,2.6294,10.333
-3.5903,3.8571,2.6294,10.333
-3.5852,3.8571,2.6294,10.333
-3.5802,3.8571,2.6294,10.333
-3.5753,3.8571,2.6294,10.333
-3.5703,3.8571,2.6294,10.333
-3.5652,3.8571,2.6294,10.333
-3.5602,3.8571,2.6294,10.333
-3.5553,3.8571,2.6294,10.333
-3.5503,3.8571,2.6294,10.333
-3.5452,3.8571,2.6294,10.333
-3.5402,3.8571,2.6294,10.333
-3.5353,3.8571,2.6294,10.333
-3.5303,3.8571,2.6294,10.333
-3.5253,3.8571,2.6294,10.333
-3.5202,3.8571,2.6294,10.333
-3.5152,3.8571,2.6294,10.333
-3.5103,3.8571,2.6294,10.333
-3.5053,3.8571,2.6294,10.333
-3.5002,3.8571,2.6294,10.333
-3.4952,3.8571,2.6294,10.333
-3.4903,3.8571,2.6294,10.333
-3.4853,3.8571,2.6294,10.333
-3.4802,3.8571,2.6294,10.333
-3.4752,3.8571,2.6294,10.333
-3.4703,3.8571,2.6294,10.333
-3.4653,3.8571,2.6294,10.333
-3.4602,3.8571,2.6294,10.333
-3.4552,3.8571,2.6294,10.333
-3.4503,3.8571,2.6294,10.333
-3.4453,3.8571,2.6294,10.333
-3.4402,3.8571,2.6294,10.333
-3.4352,3.8571,2.6294,10.333
-3.4303,3.8571,2.6294,10.333
-3.4253,3.8571,2.6294,10.333
-3.4202,3.8571,2.6294,10.333
-3.4152,3.8571,2.6294,10.333
-3.4103,3.8571,2.6294,10.333
-3.4053,3.8571,2.6294,10.333
-3.4003,3.8571,2.6294,10.333
-3.3952,3.8571,2.6294,10.333
-3.3902,3.8571,2.6294,10.333
-3.3853,3.8571,2.6294,10.333
-3.3803,3.8571,2.6294,10.333
-3.3752,3.8571,2.6294,10.333
-3.3702,3.8571,2.6294,10.333
-3.3653,3.8571,2.6294,10.333
-3.3603,3.8571,2.6294,10.333
-3.3552,3.8571,2.6294,10.333
-3.3502,3.8571,2.6294,10.333
-3.3453,3.8571,2.6294,10.333
-3.3403,3.8571,2.6294,10.333
-3.3352,3.8571,2.6294,10.333
-3.3302,3.8571,2.6294,10.333
-3.3253,3.8571,2.6294,10.333
-3.3203,3.8571,2.6294,10.333
-3.3152,3.8571,2.6294,10.333
-3.3102,3.8571,2.6294,10.333
-3.3053,3.8571,2.6294,10.333
-3.3003,3.8571,2.6294,10.333
-3.2952,3.8571,2.6294,10.333
-3.2902,3.8571,2.6294,10.333
-3.2853,3.8571,2.6294,10.333
-3.2803,3.8571,2.6294,10.333
-3.2753,3.8571,2.6294,10.333
-3.2702,3.8571,2.6294,10.333
-3.2652,3.8571,2.6294,10.333
-3.2603,3.8571,2.6294,10.333
-3.2553,3.8571,2.6294,10.333
-3.2502,3.8571,2.6294,10.333
-3.2452,3.8571,2.6294,10.333
-3.2403,3.8571,2.6294,10.333
-3.2353,3.8571,2.6294,10.333
-3.2302,3.8571,2.6294,10.333
-3.2252,3.8571,2.6294,10.333
-3.2203,3.8571,2.6294,10.333
-3.2153,3.8571,2.6294,10.333
-3.2102,3.8571,2.6294,10.333
-3.2052,3.8571,2.6294,10.333
-3.2003,3.8571,2.6294,10.333
-3.1953,3.8571,2.6294,10.333
-3.1902,3.8571,2.6294,10.333
-3.1852,3.8571,2.6294,10.333
-3.1803,3.8571,2.6294,10.333
-3.1753,3.8571,2.6294,10.333
-3.1702,3.8571,2.6294,10.333
-3.1652,3.8571,2.6294,10.333
-3.1603,3.8571,2.6294,10.333
-3.1553,3.8571,2.6294,10.333
-3.1503,3.8571,2.6294,10.333
-3.1452,3.8571,2.6294,10.333
-3.1402,3.8571,2.6294,10.333
-3.1353,3.8571,2.6294,10.333
-3.1303,3.8571,2.6294,10.333
-3.1252,3.8571,2.6294,10.333
-3.1202,3.8571,2.6294,10.333
-3.1153,3.8571,2.6294,10.333
-3.1103,3.8571,2.6294,10.333
-3.1052,3.8571,2.6294,10.333
-3.1002,3.8571,2.6294,10.333
-3.0953,3.8571,2.6294,10.333
-3.0903,3.8571,2.6294,10.333
-3.0852,3.8571,2.6294,10.333
-3.0802,3.8571,2.6294,10.333
-3.0753,3.8571,2.6294,10.333
-3.0703,3.8571,2.6294,10.333
-3.0652,3.8571,2.6294,10.333
-3.0602,3.8571,2.6294,10.333
-3.0553,3.8571,2.6294,10.333
-3.0503,3.8571,2.6294,10.333
-3.0452,3.8571,2.6294,10.333
-3.0402,3.8571,2.6294,10.333
-3.0353,3.8571,2.6294,10.333
-3.0303,3.8571,2.6294,10.333
-3.0253,3.8571,2.6294,10.333
-3.0202,3.8571,2.6294,10.333
-3.0152,3.8571,2.6294,10.333
-3.0103,3.8571,2.6294,10.333
-3.0053,3.8571,2.6294,10.333
-3.0002,3.8571,2.6294,10.333
-2.9952,3.8571,2.6294,10.333
-2.9903,3.8571,2.6294,10.333
-2.9853,3.8571,2.6294,10.333
-2.9802,3.8571,2.6294,10.333
-2.9752,3.8571,2.6294,10.333
-2.9703,3.8571,2.6294,10.333
-2.9653,3.8571,2.6294,10.333
-2.9602,3.8571,2.6294,10.333
-2.9552,3.8571,2.6294,10.333
-2.9503,3.8571,2.6294,10.333
-2.9453,3.8571,2.6294,10.333
-2.9402,3.8571,2.6294,10.333
-2.9352,3.8571,2.6294,10.333
-2.9303,3.8571,2.6294,10.333
-2.9253,3.8571,2.6294,10.333
-2.9202,3.8571,2.6294,10.333
-2.9152,3.8571,2.6294,10.333
-2.9103,3.8571,2.6294,10.333
-2.9053,3.8571,2.6294,10.333
-2.9003,3.8571,2.6294,10.333
-2.8952,3.8571,2.6294,10.333
-2.8902,3.8571,2.6294,10.333
-2.8853,3.8571,2.6294,10.333
-2.8803,3.8571,2.6294,10.333
-2.8752,3.8571,2.6294,10.333
-2.8702,3.8571,2.6294,10.333
-2.8653,3.8571,2.6294,10.333
-2.8603,3.8571,2.6294,10.333
-2.8552,3.8571,2.6294,10.333
-2.8502,3.8571,2.6294,10.333
-2.8453,3.8571,2.6294,10.333
-2.8403,3.8571,2.6294,10.333
-2.8352,3.8571,2.6294,10.333
-2.8302,3.8571,2.6294,10.333
-2.8253,3.857,2.6294,10.333
-2.8203,3.8569,2.6295,10.333
-2.8152,3.8568,2.6295,10.332
-2.8102,3.8566,2.6297,10.331
-2.8053,3.8562,2.6298,10.33
-2.8003,3.8557,2.6301,10.328
-2.7952,3.8551,2.6304,10.326
-2.7902,3.8542,2.6309,10.322
-2.7853,3.853,2.6314,10.318
-2.7803,3.8516,2.6321,10.313
-2.7753,3.85,2.633,10.307
-2.7702,3.8481,2.6339,10.299
-2.7652,3.8459,2.635,10.291
-2.7603,3.8434,2.6363,10.282
-2.7553,3.8407,2.6376,10.272
-2.7502,3.8379,2.6391,10.261
-2.7452,3.8348,2.6406,10.25
-2.7403,3.8315,2.6423,10.237
-2.7353,3.8282,2.644,10.225
-2.7302,3.8246,2.6457,10.212
-2.7252,3.821,2.6476,10.198
-2.7203,3.8173,2.6495,10.184
-2.7153,3.8135,2.6514,10.17
-2.7102,3.8096,2.6534,10.155
-2.7052,3.8057,2.6554,10.141
-2.7003,3.8017,2.6574,10.126
-2.6953,3.7976,2.6594,10.111
-2.6902,3.7936,2.6615,10.096
-2.6852,3.7895,2.6636,10.08
-2.6803,3.7853,2.6657,10.065
-2.6753,3.7812,2.6678,10.05
-2.6702,3.777,2.6699,10.034
-2.6652,3.7728,2.6721,10.019
-2.6603,3.7686,2.6742,10.003
-2.6553,3.7644,2.6764,9.9873
-2.6503,3.7602,2.6785,9.9716
-2.6452,3.756,2.6807,9.956
-2.6402,3.7518,2.6829,9.9403
-2.6353,3.7475,2.685,9.9246
-2.6303,3.7433,2.6872,9.909
-2.6252,3.7391,2.6894,9.8934
-2.6202,3.7349,2.6915,9.8778
-2.6153,3.7307,2.6937,9.8622
-2.6103,3.7265,2.6959,9.8467
-2.6052,3.7223,2.698,9.8312
-2.6002,3.7182,2.7002,9.8159
-2.5953,3.714,2.7023,9.8005
-2.5903,3.7099,2.7045,9.7853
-2.5852,3.7058,2.7066,9.7702
-2.5802,3.7018,2.7087,9.7553
-2.5753,3.698,2.7106,9.7416
-2.5703,3.7018,2.7086,9.7556
-2.5652,3.8323,2.6418,10.241
-2.5602,4.0549,2.5318,11.084
-2.5553,4.0757,2.5219,11.163
-2.5503,4.0775,2.521,11.17
-2.5452,4.0785,2.5205,11.174
-2.5402,4.0791,2.5202,11.177
-2.5353,4.0795,2.52,11.178
-2.5303,4.0797,2.5199,11.179
-2.5253,4.0797,2.5199,11.179
-2.5202,4.0795,2.52,11.178
-2.5152,4.0792,2.5202,11.177
-2.5103,4.0787,2.5204,11.175
-2.5053,4.0781,2.5207,11.173
-2.5002,4.0773,2.5211,11.17
-2.4952,4.0765,2.5215,11.166
-2.4903,4.0755,2.5219,11.163
-2.4853,4.0745,2.5224,11.159
-2.4802,4.0734,2.523,11.154
-2.4752,4.0721,2.5236,11.15
-2.4703,4.0708,2.5242,11.145
-2.4653,4.0695,2.5248,11.14
-2.4602,4.068,2.5255,11.134
-2.4552,4.0665,2.5263,11.128
-2.4503,4.0649,2.527,11.122
-2.4453,4.0633,2.5278,11.116
-2.4402,4.0616,2.5286,11.109
-2.4352,4.0599,2.5295,11.103
-2.4303,4.0581,2.5303,11.096
-2.4253,4.0562,2.5312,11.089
-2.4202,4.0543,2.5321,11.082
-2.4152,4.0524,2.5331,11.074
-2.4103,4.0504,2.534,11.067
-2.4053,4.0484,2.535,11.059
-2.4003,4.0463,2.536,11.051
-2.3952,4.0442,2.537,11.043
-2.3902,4.0421,2.5381,11.035
-2.3853,4.0399,2.5391,11.026
-2.3803,4.0377,2.5402,11.018
-2.3752,4.0354,2.5413,11.009
-2.3702,4.0332,2.5424,11.001
-2.3653,4.0309,2.5435,10.992
-2.3603,4.0285,2.5446,10.983
-2.3552,4.0262,2.5458,10.974
-2.3502,4.0238,2.5469,10.965
-2.3453,4.0214,2.5481,10.956
-2.3403,4.0189,2.5493,10.946
-2.3352,4.0165,2.5505,10.937
-2.3302,4.014,2.5517,10.928
-2.3253,4.0115,2.5529,10.918
-2.3203,4.0089,2.5541,10.908
-2.3152,4.0064,2.5554,10.899
-2.3102,4.0038,2.5566,10.889
-2.3053,4.0012,2.5579,10.879
-2.3003,3.9986,2.5592,10.869
-2.2952,3.9959,2.5605,10.859
-2.2902,3.9933,2.5618,10.849
-2.2853,3.9906,2.5631,10.839
-2.2803,3.9879,2.5644,10.828
-2.2753,3.9852,2.5657,10.818
-2.2702,3.9825,2.5671,10.808
-2.2652,3.9797,2.5684,10.797
-2.2603,3.977,2.5697,10.787
-2.2553,3.9742,2.5711,10.776
-2.2502,3.9714,2.5725,10.766
-2.2452,3.9686,2.5738,10.755
-2.2403,3.9658,2.5752,10.744
-2.2353,3.963,2.5766,10.734
-2.2302,3.9601,2.578,10.723
-2.2252,3.9573,2.5794,10.712
-2.2203,3.9544,2.5808,10.701
-2.2153,3.9515,2.5822,10.69
-2.2102,3.9486,2.5837,10.679
-2.2052,3.9457,2.5851,10.668
-2.2003,3.9428,2.5865,10.657
-2.1953,3.9399,2.588,10.646
-2.1902,3.9369,2.5894,10.635
-2.1852,3.934,2.5909,10.624
-2.1803,3.931,2.5923,10.613
-2.1753,3.9281,2.5938,10.602
-2.1702,3.9251,2.5953,10.59
-2.1652,3.9221,2.5968,10.579
-2.1603,3.9191,2.5982,10.568
-2.1553,3.9161,2.5997,10.556
-2.1503,3.9131,2.6012,10.545
-2.1452,3.9101,2.6027,10.534
-2.1402,3.9071,2.6042,10.522
-2.1353,3.9041,2.6057,10.511
-2.1303,3.901,2.6072,10.5
-2.1252,3.898,2.6087,10.488
-2.1202,3.8949,2.6103,10.477
-2.1153,3.8919,2.6118,10.465
-2.1103,3.8888,2.6133,10.454
-2.1052,3.8858,2.6148,10.442
-2.1002,3.8827,2.6164,10.43
-2.0953,3.8796,2.6179,10.419
-2.0903,3.8765,2.6195,10.407
-2.0852,3.8735,2.621,10.396
-2.0802,3.8704,2.6225,10.384
-2.0753,3.8673,2.6241,10.372
-2.0703,3.8642,2.6256,10.361
-2.0652,3.8611,2.6272,10.349
-2.0602,3.858,2.6288,10.338
-2.0553,3.8549,2.6303,10.326
-2.0503,3.8517,2.6319,10.314
-2.0452,3.8486,2.6335,10.303
-2.0402,3.8455,2.635,10.291
-2.0353,3.8424,2.6366,10.279
-2.0303,3.8393,2.6382,10.267
-2.0253,3.8361,2.6397,10.256
-2.0202,3.833,2.6413,10.244
-2.0152,3.8299,2.6429,10.232
-2.0103,3.8268,2.6445,10.221
-2.0053,3.8236,2.6461,10.209
-2.0002,3.8205,2.6476,10.197
-1.9952,3.8174,2.6492,10.186
-1.9903,3.8142,2.6508,10.174
-1.9852,3.8111,2.6524,10.162
-1.9803,3.808,2.654,10.15
-1.9752,3.8048,2.6556,10.139
-1.9703,3.8017,2.6572,10.127
-1.9652,3.7986,2.6588,10.115
-1.9603,3.7954,2.6604,10.104
-1.9552,3.7923,2.662,10.092
-1.9503,3.7892,2.6635,10.08
-1.9452,3.7861,2.6651,10.069
-1.9403,3.7829,2.6667,10.057
-1.9352,3.7798,2.6683,10.046
-1.9303,3.7767,2.6699,10.034
-1.9252,3.7736,2.6715,10.022
-1.9203,3.7705,2.6731,10.011
-1.9152,3.7673,2.6747,9.9992
-1.9103,3.7642,2.6763,9.9876
-1.9053,3.7611,2.6779,9.9761
-1.9002,3.758,2.6795,9.9646
-1.8953,3.7549,2.6811,9.9531
-1.8902,3.7518,2.6826,9.9416
-1.8853,3.7488,2.6842,9.9301
-1.8802,3.7457,2.6858,9.9187
-1.8753,3.7426,2.6874,9.9073
-1.8702,3.7395,2.689,9.8959
-1.8653,3.7365,2.6906,9.8846
-1.8602,3.7334,2.6921,9.8733
-1.8553,3.7304,2.6937,9.862
-1.8502,3.7273,2.6953,9.8507
-1.8453,3.7243,2.6968,9.8395
-1.8402,3.7213,2.6984,9.8283
-1.8353,3.7182,2.7,9.8171
-1.8302,3.7152,2.7015,9.806
-1.8253,3.7122,2.7031,9.7949
-1.8202,3.7092,2.7046,9.7838
-1.8153,3.7062,2.7062,9.7728
-1.8102,3.7033,2.7077,9.7618
-1.8053,3.7003,2.7093,9.7509
-1.8002,3.6974,2.7108,9.74
-1.7953,3.6944,2.7123,9.7292
-1.7902,3.6915,2.7138,9.7185
-1.7853,3.6886,2.7153,9.7077
-1.7803,3.6857,2.7168,9.6971
-1.7752,3.6828,2.7183,9.6865
-1.7703,3.68,2.7198,9.6759
-1.7652,3.6771,2.7213,9.6654
-1.7603,3.6743,2.7228,9.655
-1.7552,3.6715,2.7243,9.6447
-1.7503,3.6687,2.7257,9.6344
-1.7452,3.6659,2.7272,9.6242
-1.7403,3.6632,2.7286,9.6141
-1.7352,3.6604,2.7301,9.604
-1.7303,3.6577,2.7315,9.5941
-1.7252,3.655,2.7329,9.5842
-1.7203,3.6524,2.7343,9.5745
-1.7152,3.6498,2.7357,9.5648
-1.7103,3.6472,2.737,9.5553
-1.7052,3.6446,2.7384,9.5458
-1.7003,3.642,2.7397,9.5365
-1.6952,3.6395,2.741,9.5273
-1.6903,3.6371,2.7423,9.5182
-1.6852,3.6346,2.7436,9.5093
-1.6803,3.6322,2.7449,9.5005
-1.6752,3.6299,2.7461,9.4919
-1.6703,3.6276,2.7473,9.4834
-1.6652,3.6253,2.7485,9.4751
-1.6603,3.6231,2.7497,9.467
-1.6553,3.6209,2.7508,9.4591
-1.6502,3.6188,2.752,9.4514
-1.6453,3.6168,2.753,9.444
-1.6402,3.6148,2.7541,9.4368
-1.6353,3.6129,2.7551,9.4299
-1.6302,3.6111,2.756,9.4233
-1.6253,3.6094,2.7569,9.417
-1.6202,3.6078,2.7578,9.411
-1.6153,3.6062,2.7586,9.4054
-1.6102,3.6048,2.7594,9.4003
-1.6053,3.6036,2.76,9.3956
-1.6002,3.6024,2.7606,9.3915
-1.5953,3.6015,2.7611,9.388
-1.5902,3.6007,2.7616,9.3852
-1.5853,3.6001,2.7619,9.3831
-1.5802,3.5998,2.762,9.382
-1.5753,3.5999,2.762,9.3821
-1.5702,3.6002,2.7618,9.3835
-1.5653,3.6011,2.7613,9.3867
-1.5602,3.6028,2.7605,9.3927
-1.5553,3.6091,2.7571,9.4157
-1.5502,3.7058,2.7064,9.7712
-1.5453,4.0034,2.5566,10.888
-1.5402,4.0461,2.5359,11.051
-1.5353,4.0536,2.5322,11.08
-1.5303,4.059,2.5297,11.101
-1.5252,4.0634,2.5276,11.117
-1.5203,4.067,2.5258,11.131
-1.5152,4.07,2.5244,11.143
-1.5103,4.0724,2.5232,11.152
-1.5052,4.0745,2.5222,11.16
-1.5003,4.0762,2.5214,11.166
-1.4952,4.0775,2.5208,11.171
-1.4903,4.0786,2.5203,11.175
-1.4852,4.0793,2.5199,11.178
-1.4803,4.0799,2.5197,11.18
-1.4752,4.0802,2.5195,11.182
-1.4703,4.0803,2.5194,11.182
-1.4652,4.0803,2.5195,11.182
-1.4603,4.0801,2.5196,11.181
-1.4552,4.0797,2.5198,11.18
-1.4503,4.0792,2.52,11.178
-1.4452,4.0785,2.5203,11.175
-1.4403,4.0777,2.5207,11.172
-1.4352,4.0768,2.5212,11.168
-1.4303,4.0758,2.5217,11.165
-1.4252,4.0747,2.5222,11.16
-1.4203,4.0734,2.5228,11.155
-1.4152,4.0721,2.5234,11.15
-1.4103,4.0707,2.5241,11.145
-1.4053,4.0692,2.5248,11.139
-1.4002,4.0676,2.5256,11.133
-1.3953,4.066,2.5264,11.127
-1.3902,4.0642,2.5272,11.12
-1.3853,4.0624,2.5281,11.113
-1.3802,4.0606,2.529,11.106
-1.3753,4.0586,2.5299,11.099
-1.3702,4.0566,2.5309,11.091
-1.3653,4.0546,2.5319,11.083
-1.3602,4.0524,2.5329,11.075
-1.3553,4.0503,2.534,11.067
-1.3502,4.0481,2.5351,11.058
-1.3453,4.0458,2.5362,11.049
-1.3402,4.0435,2.5373,11.04
-1.3353,4.0411,2.5384,11.031
-1.3302,4.0387,2.5396,11.022
-1.3253,4.0362,2.5408,11.013
-1.3202,4.0337,2.542,11.003
-1.3153,4.0311,2.5433,10.993
-1.3102,4.0286,2.5445,10.983
-1.3053,4.0259,2.5458,10.973
-1.3002,4.0233,2.5471,10.963
-1.2953,4.0206,2.5484,10.953
-1.2902,4.0178,2.5497,10.942
-1.2853,4.0151,2.5511,10.932
-1.2803,4.0123,2.5524,10.921
-1.2752,4.0094,2.5538,10.91
-1.2703,4.0066,2.5552,10.899
-1.2652,4.0037,2.5566,10.888
-1.2603,4.0007,2.5581,10.877
-1.2552,3.9978,2.5595,10.866
-1.2503,3.9948,2.561,10.855
-1.2452,3.9918,2.5624,10.843
-1.2403,3.9888,2.5639,10.832
-1.2352,3.9857,2.5654,10.82
-1.2303,3.9826,2.5669,10.808
-1.2252,3.9795,2.5684,10.796
-1.2203,3.9764,2.57,10.785
-1.2152,3.9733,2.5715,10.773
-1.2103,3.9701,2.5731,10.761
-1.2052,3.9669,2.5747,10.748
-1.2003,3.9637,2.5762,10.736
-1.1952,3.9605,2.5778,10.724
-1.1903,3.9572,2.5794,10.712
-1.1852,3.9539,2.581,10.699
-1.1803,3.9507,2.5827,10.687
-1.1752,3.9474,2.5843,10.674
-1.1703,3.944,2.5859,10.662
-1.1652,3.9407,2.5876,10.649
-1.1603,3.9373,2.5892,10.636
-1.1553,3.934,2.5909,10.624
-1.1502,3.9306,2.5926,10.611
-1.1453,3.9272,2.5943,10.598
-1.1402,3.9238,2.5959,10.585
-1.1353,3.9204,2.5976,10.572
-1.1302,3.9169,2.5993,10.559
-1.1253,3.9135,2.6011,10.546
-1.1202,3.91,2.6028,10.533
-1.1153,3.9065,2.6045,10.52
-1.1102,3.9031,2.6062,10.507
-1.1053,3.8996,2.608,10.494
-1.1002,3.8961,2.6097,10.48
-1.0953,3.8925,2.6115,10.467
-1.0902,3.889,2.6132,10.454
-1.0853,3.8855,2.615,10.441
-1.0802,3.8819,2.6168,10.427
-1.0753,3.8784,2.6186,10.414
-1.0702,3.8748,2.6203,10.4
-1.0653,3.8713,2.6221,10.387
-1.0602,3.8677,2.6239,10.374
-1.0553,3.8641,2.6257,10.36
-1.0502,3.8605,2.6275,10.347
-1.0453,3.8569,2.6293,10.333
-1.0402,3.8534,2.6311,10.32
-1.0353,3.8498,2.6329,10.306
-1.0303,3.8461,2.6347,10.293
-1.0252,3.8425,2.6366,10.279
-1.0203,3.8389,2.6384,10.266
-1.0152,3.8353,2.6402,10.252
-1.0103,3.8317,2.642,10.239
-1.0052,3.8281,2.6439,10.225
-1.0003,3.8244,2.6457,10.211
-0.99525,3.8208,2.6475,10.198
-0.99025,3.8172,2.6494,10.184
-0.98525,3.8135,2.6512,10.171
-0.98025,3.8099,2.6531,10.157
-0.97525,3.8063,2.6549,10.144
-0.97025,3.8026,2.6567,10.13
-0.96525,3.799,2.6586,10.117
-0.96025,3.7954,2.6604,10.103
-0.95525,3.7918,2.6623,10.089
-0.95025,3.7881,2.6641,10.076
-0.94525,3.7845,2.666,10.062
-0.94025,3.7809,2.6678,10.049
-0.93525,3.7773,2.6697,10.035
-0.93025,3.7736,2.6715,10.022
-0.92525,3.77,2.6734,10.009
-0.92025,3.7664,2.6752,9.9952
-0.91525,3.7628,2.6771,9.9818
-0.91025,3.7592,2.6789,9.9684
-0.90525,3.7556,2.6808,9.9551
-0.90025,3.7521,2.6826,9.9418
-0.89525,3.7485,2.6844,9.9285
-0.89025,3.7449,2.6863,9.9153
-0.88525,3.7413,2.6881,9.9021
-0.88025,3.7378,2.6899,9.8889
-0.87525,3.7342,2.6918,9.8758
-0.87025,3.7307,2.6936,9.8627
-0.86525,3.7272,2.6954,9.8497
-0.86025,3.7237,2.6972,9.8367
-0.85525,3.7202,2.699,9.8237
-0.85025,3.7167,2.7008,9.8108
-0.84525,3.7132,2.7026,9.798
-0.84025,3.7098,2.7044,9.7852
-0.83525,3.7063,2.7062,9.7725
-0.83025,3.7029,2.708,9.7599
-0.82525,3.6995,2.7097,9.7473
-0.82025,3.6961,2.7115,9.7348
-0.81525,3.6927,2.7133,9.7223
-0.81025,3.6894,2.715,9.71
-0.80525,3.686,2.7167,9.6977
-0.80025,3.6827,2.7185,9.6855
-0.79525,3.6794,2.7202,9.6734
-0.79025,3.6762,2.7219,9.6613
-0.78525,3.6729,2.7236,9.6494
-0.78025,3.6697,2.7253,9.6376
-0.77525,3.6665,2.7269,9.6259
-0.77025,3.6634,2.7286,9.6143
-0.76525,3.6603,2.7302,9.6028
-0.76025,3.6572,2.7318,9.5915
-0.75525,3.6541,2.7334,9.5803
-0.75025,3.6511,2.735,9.5692
-0.74525,3.6481,2.7366,9.5583
-0.74025,3.6452,2.7381,9.5475
-0.73525,3.6423,2.7396,9.5369
-0.73025,3.6394,2.7411,9.5265
-0.72525,3.6366,2.7426,9.5162
-0.72025,3.6339,2.744,9.5062
-0.71525,3.6312,2.7455,9.4963
-0.71025,3.6286,2.7469,9.4867
-0.70525,3.626,2.7482,9.4773
-0.70025,3.6235,2.7495,9.4682
-0.69525,3.6211,2.7508,9.4593
-0.69025,3.6187,2.7521,9.4507
-0.68525,3.6165,2.7533,9.4424
-0.68025,3.6143,2.7544,9.4344
-0.67525,3.6122,2.7555,9.4268
-0.67025,3.6102,2.7566,9.4196
-0.66525,3.6083,2.7575,9.4127
-0.66025,3.6066,2.7585,9.4063
-0.65525,3.605,2.7593,9.4004
-0.65025,3.6035,2.7601,9.395
-0.64525,3.6022,2.7608,9.3902
-0.64025,3.6011,2.7614,9.3861
-0.63525,3.6001,2.7619,9.3826
-0.63025,3.5994,2.7623,9.38
-0.62525,3.5989,2.7626,9.3782
-0.62025,3.5987,2.7627,9.3774
-0.61525,3.5988,2.7626,9.3778
-0.61025,3.5993,2.7624,9.3795
-0.60525,3.6001,2.7619,9.3827
-0.60025,3.6015,2.7612,9.3878
-0.59525,3.6035,2.7601,9.395
-0.59025,3.6062,2.7587,9.4049
-0.58525,3.6098,2.7568,9.4182
-0.58025,3.6147,2.7542,9.4358
-0.57525,3.6211,2.7508,9.4593
-0.57025,3.6299,2.7462,9.4915
-0.56525,3.6423,2.7396,9.537
-0.56025,3.661,2.7298,9.6057
-0.55525,3.6916,2.7138,9.7183
-0.55025,3.7428,2.6874,9.9075
-0.54525,3.814,2.651,10.172
-0.54025,3.8802,2.6177,10.42
-0.53525,3.9251,2.5954,10.59
-0.53025,3.9543,2.5809,10.7
-0.52525,3.9751,2.5707,10.779
-0.52025,3.9911,2.5629,10.84
-0.51525,4.0041,2.5566,10.889
-0.51025,4.015,2.5513,10.931
-0.50525,4.0242,2.5468,10.966
-0.50025,4.0321,2.5429,10.996
-0.49525,4.039,2.5396,11.022
-0.49025,4.0451,2.5367,11.045
-0.48525,4.0503,2.5341,11.066
-0.48025,4.055,2.5319,11.084
-0.47525,4.0591,2.5299,11.099
-0.47025,4.0627,2.5282,11.113
-0.46525,4.0658,2.5267,11.125
-0.46025,4.0686,2.5254,11.135
-0.45525,4.0709,2.5242,11.145
-0.45025,4.073,2.5232,11.152
-0.44525,4.0747,2.5224,11.159
-0.44025,4.0762,2.5217,11.165
-0.43525,4.0774,2.5211,11.169
-0.43025,4.0783,2.5207,11.173
-0.42525,4.079,2.5203,11.175
-0.42025,4.0795,2.5201,11.177
-0.41525,4.0798,2.5199,11.179
-0.41025,4.0799,2.5199,11.179
-0.40525,4.0799,2.5199,11.179
-0.40025,4.0797,2.52,11.178
-0.39525,4.0793,2.5202,11.176
-0.39025,4.0787,2.5205,11.174
-0.38525,4.078,2.5208,11.172
-0.38025,4.0772,2.5212,11.169
-0.37525,4.0763,2.5217,11.165
-0.37025,4.0752,2.5222,11.161
-0.36525,4.074,2.5228,11.156
-0.36025,4.0727,2.5234,11.151
-0.35525,4.0713,2.5241,11.146
-0.35025,4.0697,2.5248,11.14
-0.34525,4.0681,2.5256,11.134
-0.34025,4.0664,2.5264,11.127
-0.33525,4.0646,2.5273,11.12
-0.33025,4.0626,2.5282,11.113
-0.32525,4.0606,2.5292,11.105
-0.32025,4.0586,2.5302,11.097
-0.31525,4.0564,2.5312,11.089
-0.31025,4.0542,2.5323,11.08
-0.30525,4.0518,2.5334,11.071
-0.30025,4.0494,2.5346,11.062
-0.29525,4.047,2.5358,11.053
-0.29025,4.0445,2.537,11.043
-0.28525,4.0419,2.5383,11.033
-0.28025,4.0392,2.5395,11.023
-0.27525,4.0365,2.5409,11.013
-0.27025,4.0337,2.5422,11.002
-0.26525,4.0308,2.5436,10.991
-0.26025,4.0279,2.545,10.98
-0.25525,4.025,2.5464,10.969
-0.25025,4.022,2.5479,10.957
-0.24525,4.0189,2.5494,10.946
-0.24025,4.0158,2.5509,10.934
-0.23525,4.0126,2.5524,10.922
-0.23025,4.0094,2.554,10.909
-0.22525,4.0062,2.5556,10.897
-0.22025,4.0029,2.5572,10.884
-0.21525,3.9995,2.5588,10.872
-0.21025,3.9962,2.5605,10.859
-0.20525,3.9927,2.5621,10.846
-0.20025,3.9893,2.5638,10.833
-0.19525,3.9857,2.5656,10.819
-0.19025,3.9822,2.5673,10.806
-0.18525,3.9786,2.569,10.792
-0.18025,3.975,2.5708,10.778
-0.17525,3.9714,2.5726,10.765
-0.17025,3.9677,2.5744,10.751
-0.16525,3.964,2.5762,10.737
-0.16025,3.9602,2.5781,10.722
-0.15525,3.9564,2.5799,10.708
-0.15025,3.9526,2.5818,10.694
-0.14525,3.9488,2.5837,10.679
-0.14025,3.9449,2.5856,10.664
-0.13525,3.941,2.5875,10.65
-0.13025,3.9371,2.5895,10.635
-0.12525,3.9332,2.5914,10.62
-0.12025,3.9292,2.5934,10.605
-0.11525,3.9252,2.5954,10.59
-0.11025,3.9212,2.5973,10.575
-0.10525,3.9171,2.5993,10.559
-0.10025,3.9131,2.6014,10.544
-0.09525,3.909,2.6034,10.529
-0.09025,3.9049,2.6054,10.513
-0.08525,3.9008,2.6075,10.498
-0.08025,3.8967,2.6095,10.482
-0.07525,3.8925,2.6116,10.467
-0.07025,3.8883,2.6137,10.451
-0.06525,3.8842,2.6158,10.435
-0.06025,3.88,2.6179,10.419
-0.05525,3.8757,2.62,10.404
-0.05025,3.8715,2.6221,10.388
-0.04525,3.8673,2.6242,10.372
-0.04025,3.863,2.6263,10.356
-0.03525,3.8588,2.6285,10.34
-0.03025,3.8545,2.6306,10.324
-0.02525,3.8502,2.6328,10.308
-0.02025,3.8459,2.6349,10.292
-0.01525,3.8416,2.6371,10.275
-0.01025,3.8373,2.6393,10.259
-0.00525,3.833,2.6415,10.243
-0.00025,3.8287,2.6436,10.227
0.00475,3.8243,2.6458,10.211
0.00975,3.82,2.648,10.195
0.01475,3.8157,2.6502,10.179
0.01975,3.8113,2.6524,10.162
0.02475,3.807,2.6546,10.146
0.02975,3.8027,2.6568,10.13
0.03475,3.7983,2.659,10.114
0.03975,3.794,2.6612,10.098
0.04475,3.7897,2.6634,10.081
0.04975,3.7853,2.6656,10.065
0.05475,3.781,2.6678,10.049
0.05975,3.7767,2.67,10.033
0.06475,3.7723,2.6723,10.017
0.06975,3.768,2.6745,10.001
0.07475,3.7637,2.6767,9.985
0.07975,3.7594,2.6789,9.969
0.08475,3.7551,2.6811,9.9531
0.08975,3.7508,2.6833,9.9372
0.09475,3.7466,2.6855,9.9213
0.09975,3.7423,2.6877,9.9055
0.10475,3.7381,2.6898,9.8898
0.10975,3.7338,2.692,9.8742
0.11475,3.7296,2.6942,9.8585
0.11975,3.7254,2.6964,9.843
0.12475,3.7212,2.6985,9.8276
0.12975,3.7171,2.7007,9.8122
0.13475,3.7129,2.7028,9.7969
0.13975,3.7088,2.7049,9.7817
0.14475,3.7047,2.7071,9.7666
0.14975,3.7007,2.7092,9.7516
0.15475,3.6966,2.7113,9.7367
0.15975,3.6926,2.7134,9.7219
0.16475,3.6886,2.7154,9.7072
0.16975,3.6847,2.7175,9.6927
0.17475,3.6808,2.7195,9.6783
0.17975,3.6769,2.7215,9.664
0.18475,3.6731,2.7235,9.6499
0.18975,3.6693,2.7255,9.6359
0.19475,3.6655,2.7275,9.6221
0.19975,3.6618,2.7294,9.6085
0.20475,3.6581,2.7313,9.5951
0.20975,3.6545,2.7332,9.5819
0.21475,3.651,2.7351,9.5688
0.21975,3.6475,2.7369,9.556
0.22475,3.6441,2.7387,9.5434
0.22975,3.6407,2.7405,9.5311
0.23475,3.6374,2.7422,9.519
0.23975,3.6342,2.7439,9.5072
0.24475,3.631,2.7456,9.4957
0.24975,3.628,2.7472,9.4845
0.25475,3.625,2.7488,9.4736
0.25975,3.6221,2.7503,9.463
0.26475,3.6193,2.7518,9.4529
0.26975,3.6167,2.7532,9.4431
0.27475,3.6141,2.7545,9.4337
0.27975,3.6116,2.7558,9.4248
0.28475,3.6093,2.7571,9.4163
0.28975,3.6072,2.7582,9.4084
0.29475,3.6051,2.7593,9.401
0.29975,3.6033,2.7603,9.3941
0.30475,3.6016,2.7612,9.3879
0.30975,3.6,2.762,9.3824
0.31475,3.5987,2.7627,9.3776
0.31975,3.5976,2.7633,9.3736
0.32475,3.5968,2.7637,9.3704
0.32975,3.5961,2.764,9.3682
0.33475,3.5958,2.7642,9.3669
0.33975,3.5958,2.7642,9.3668
0.34475,3.5961,2.7641,9.3679
0.34975,3.5967,2.7637,9.3703
0.35475,3.5978,2.7632,9.3741
0.35975,3.5993,2.7624,9.3796
0.36475,3.6013,2.7613,9.3869
0.36975,3.6038,2.76,9.3962
0.37475,3.607,2.7583,9.4077
0.37975,3.6108,2.7563,9.4217
0.38475,3.6154,2.7538,9.4384
0.38975,3.6208,2.751,9.4584
0.39475,3.6273,2.7476,9.4819
0.39975,3.6348,2.7436,9.5093
0.40475,3.6435,2.739,9.5413
0.40975,3.6535,2.7338,9.5782
0.41475,3.6651,2.7277,9.6205
0.41975,3.6782,2.7209,9.6688
0.42475,3.6929,2.7132,9.7231
0.42975,3.7093,2.7047,9.7836
0.43475,3.7272,2.6954,9.8498
0.43975,3.7464,2.6855,9.9209
0.44475,3.7666,2.6752,9.9957
0.44975,3.7872,2.6647,10.072
0.45475,3.8079,2.6542,10.149
0.45975,3.8282,2.6439,10.225
0.46475,3.8477,2.634,10.298
0.46975,3.8663,2.6247,10.368
0.47475,3.8838,2.6159,10.434
0.47975,3.9002,2.6078,10.496
0.48475,3.9154,2.6002,10.553
0.48975,3.9296,2.5932,10.607
0.49475,3.9427,2.5867,10.656
0.49975,3.9548,2.5807,10.702
0.50475,3.966,2.5752,10.744
0.50975,3.9764,2.5701,10.784
0.51475,3.986,2.5654,10.82
0.51975,3.9949,2.5611,10.854
0.52475,4.0031,2.5571,10.885
0.52975,4.0107,2.5534,10.914
0.53475,4.0177,2.55,10.941
0.53975,4.0242,2.5468,10.966
0.54475,4.0301,2.5439,10.989
0.54975,4.0356,2.5413,11.01
0.55475,4.0407,2.5388,11.029
0.55975,4.0454,2.5365,11.047
0.56475,4.0496,2.5345,11.063
0.56975,4.0535,2.5326,11.078
0.57475,4.057,2.5308,11.092
0.57975,4.0602,2.5293,11.105
0.58475,4.063,2.5278,11.116
0.58975,4.0655,2.5266,11.126
0.59475,4.0676,2.5254,11.135
0.59975,4.0693,2.5244,11.143
0.60475,4.0707,2.5235,11.15
0.60975,4.0716,2.5227,11.157
0.61475,4.0721,2.522,11.162
0.61975,4.0721,2.5215,11.166
0.62475,4.0716,2.521,11.17
0.62975,4.0705,2.5207,11.173
0.63475,4.0688,2.5204,11.175
0.63975,4.0663,2.5202,11.176
0.64475,4.063,2.5201,11.177
0.64975,4.059,2.5201,11.177
0.65475,4.054,2.5202,11.176
0.65975,4.0481,2.5204,11.175
0.66475,4.0412,2.5206,11.173
0.66975,4.0335,2.5209,11.171
0.67475,4.0248,2.5213,11.168
0.67975,4.0154,2.5217,11.164
0.68475,4.0053,2.5222,11.16
0.68975,3.9947,2.5228,11.156
0.69475,3.9839,2.5235,11.151
0.69975,3.9731,2.5242,11.145
0.70475,3.9626,2.5249,11.139
0.70975,3.9528,2.5257,11.133
0.71475,3.944,2.5266,11.126
0.71975,3.9367,2.5275,11.119
0.72475,3.9311,2.5285,11.111
0.72975,3.9278,2.5295,11.103
0.73475,3.9269,2.5306,11.094
0.73975,3.9289,2.5317,11.085
0.74475,3.9338,2.5329,11.076
0.74975,3.9419,2.5341,11.066
0.75475,3.9533,2.5354,11.056
0.75975,3.9679,2.5367,11.046
0.76475,3.9857,2.538,11.035
0.76975,4.0064,2.5394,11.024
0.77475,4.0299,2.5409,11.012
0.77975,4.0557,2.5423,11
0.78475,4.0835,2.5439,10.988
0.78975,4.1128,2.5454,10.975
0.79475,4.1432,2.547,10.961
0.79975,4.1741,2.5487,10.948
0.80475,4.205,2.5503,10.934
0.80975,4.2354,2.5521,10.919
0.81475,4.2648,2.5538,10.904
0.81975,4.2927,2.5556,10.889
0.82475,4.3185,2.5574,10.873
0.82975,4.342,2.5593,10.857
0.83475,4.3626,2.5612,10.84
0.83975,4.3801,2.5631,10.823
0.84475,4.3942,2.5651,10.806
0.84975,4.4046,2.5671,10.788
0.85475,4.4111,2.5692,10.771
0.85975,4.4135,2.5712,10.752
0.86475,4.4119,2.5733,10.734
0.86975,4.406,2.5755,10.715
0.87475,4.396,2.5776,10.697
0.87975,4.3818,2.5798,10.678
0.88475,4.3635,2.5821,10.658
0.88975,4.3414,2.5843,10.639
0.89475,4.3154,2.5866,10.62
0.89975,4.2859,2.5889,10.6
0.90475,4.253,2.5913,10.581
0.90975,4.217,2.5937,10.561
0.91475,4.1783,2.5961,10.542
0.91975,4.1371,2.5985,10.522
0.92475,4.0937,2.6009,10.503
0.92975,4.0486,2.6034,10.483
0.93475,4.0021,2.6059,10.464
0.93975,3.9546,2.6084,10.445
0.94475,3.9064,2.6109,10.426
0.94975,3.8581,2.6135,10.407
0.95475,3.81,2.6161,10.388
0.95975,3.7626,2.6187,10.369
0.96475,3.7162,2.6213,10.351
0.96975,3.6712,2.6239,10.332
0.97475,3.628,2.6266,10.314
0.97975,3.587,2.6293,10.296
0.98475,3.5486,2.632,10.278
0.98975,3.513,2.6347,10.261
0.99475,3.4806,2.6374,10.243
0.99975,3.4516,2.6401,10.225
1.0048,3.4262,2.6429,10.208
1.0097,3.4047,2.6456,10.191
1.0148,3.3872,2.6484,10.174
1.0197,3.3737,2.6512,10.156
1.0248,3.3645,2.654,10.139
1.0297,3.3595,2.6568,10.122
1.0348,3.3586,2.6596,10.105
1.0397,3.3619,2.6624,10.088
1.0448,3.3692,2.6652,10.072
1.0497,3.3805,2.6681,10.055
1.0548,3.3955,2.6709,10.038
1.0597,3.414,2.6738,10.021
1.0648,3.4358,2.6766,10.003
1.0697,3.4607,2.6795,9.9863
1.0748,3.4882,2.6823,9.9692
1.0797,3.5182,2.6852,9.9519
1.0848,3.5502,2.688,9.9346
1.0897,3.584,2.6909,9.9172
1.0947,3.6191,2.6937,9.8997
1.0998,3.6553,2.6965,9.8822
1.1047,3.6921,2.6994,9.8646
1.1098,3.7291,2.7022,9.847
1.1147,3.766,2.705,9.8293
1.1198,3.8025,2.7078,9.8116
1.1247,3.8382,2.7105,9.7939
1.1298,3.8727,2.7133,9.7762
1.1347,3.9058,2.716,9.7585
1.1398,3.9371,2.7187,9.7409
1.1447,3.9664,2.7214,9.7233
1.1498,3.9935,2.7241,9.7058
1.1547,4.018,2.7267,9.6885
1.1598,4.0398,2.7293,9.6713
1.1647,4.0586,2.7318,9.6543
1.1698,4.0744,2.7343,9.6375
1.1747,4.087,2.7367,9.621
1.1798,4.0963,2.7391,9.6048
1.1847,4.1023,2.7415,9.5889
1.1898,4.1047,2.7437,9.5733
1.1947,4.1037,2.7459,9.5582
1.1998,4.0992,2.7481,9.5435
1.2047,4.0913,2.7501,9.5293
1.2098,4.08,2.7521,9.5156
1.2147,4.0654,2.754,9.5024
1.2197,4.0475,2.7558,9.4899
1.2248,4.0266,2.7575,9.4779
1.2297,4.0026,2.7591,9.4667
1.2348,3.9759,2.7606,9.4562
1.2397,3.9466,2.762,9.4464
1.2448,3.9149,2.7633,9.4374
1.2497,3.881,2.7644,9.4293
1.2548,3.8452,2.7655,9.422
1.2597,3.8077,2.7663,9.4156
1.2648,3.7688,2.7671,9.4102
1.2697,3.7288,2.7677,9.4057
1.2748,3.688,2.7681,9.4023
1.2797,3.6467,2.7684,9.3998
1.2848,3.6052,2.7685,9.3985
1.2897,3.5639,2.7684,9.3982
1.2948,3.5231,2.7682,9.399
1.2997,3.4832,2.7677,9.401
1.3048,3.4443,2.7671,9.4042
1.3097,3.407,2.7663,9.4086
1.3148,3.3716,2.7652,9.4142
1.3197,3.3382,2.764,9.421
1.3248,3.3074,2.7625,9.4291
1.3297,3.2793,2.7609,9.4386
1.3348,3.2543,2.759,9.4493
1.3397,3.2326,2.7568,9.4614
1.3447,3.2144,2.7545,9.4749
1.3498,3.2001,2.7519,9.4898
1.3547,3.1897,2.749,9.5061
1.3598,3.1835,2.746,9.5238
1.3647,3.1816,2.7427,9.543
1.3698,3.184,2.7391,9.5637
1.3747,3.1909,2.7354,9.5858
1.3798,3.2023,2.7314,9.6095
1.3847,3.2182,2.7272,9.6346
1.3898,3.2386,2.7228,9.6611
1.3947,3.2633,2.7182,9.6891
1.3998,3.2922,2.7134,9.7186
1.4047,3.3253,2.7084,9.7494
1.4098,3.3622,2.7033,9.7816
1.4147,3.4028,2.6981,9.8151
1.4198,3.4468,2.6927,9.8497
1.4247,3.494,2.6872,9.8855
1.4298,3.5439,2.6816,9.9224
1.4347,3.5962,2.676,9.9601
1.4398,3.6505,2.6703,9.9987
1.4447,3.7065,2.6646,10.038
1.4498,3.7637,2.6589,10.078
1.4547,3.8216,2.6532,10.118
1.4598,3.8798,2.6475,10.159
1.4647,3.9379,2.6419,10.2
1.4697,3.9954,2.6363,10.241
1.4748,4.0517,2.6308,10.281
1.4797,4.1065,2.6254,10.322
1.4848,4.1594,2.6201,10.362
1.4897,4.2098,2.615,10.402
1.4948,4.2573,2.6099,10.442
1.4997,4.3016,2.605,10.48
1.5048,4.3422,2.6002,10.518
1.5097,4.3789,2.5955,10.556
1.5148,4.4113,2.591,10.592
1.5197,4.4391,2.5867,10.627
1.5248,4.462,2.5825,10.662
1.5297,4.48,2.5784,10.695
1.5348,4.4928,2.5745,10.727
1.5397,4.5003,2.5708,10.758
1.5448,4.5024,2.5672,10.788
1.5497,4.4991,2.5637,10.817
1.5548,4.4905,2.5604,10.844
1.5597,4.4766,2.5573,10.87
1.5648,4.4575,2.5543,10.895
1.5697,4.4335,2.5514,10.919
1.5748,4.4047,2.5487,10.941
1.5797,4.3714,2.5461,10.963
1.5848,4.334,2.5436,10.983
1.5897,4.2928,2.5413,11.001
1.5947,4.2482,2.5391,11.019
1.5998,4.2008,2.5371,11.035
1.6047,4.1511,2.5351,11.051
1.6098,4.0994,2.5333,11.065
1.6147,4.0466,2.5316,11.078
1.6198,3.993,2.53,11.091
1.6247,3.9395,2.5285,11.102
1.6298,3.8864,2.5271,11.112
1.6347,3.8347,2.5259,11.122
1.6398,3.7847,2.5247,11.13
1.6447,3.7372,2.5236,11.138
1.6498,3.6928,2.5226,11.145
1.6547,3.6519,2.5217,11.151
1.6598,3.6153,2.521,11.156
1.6647,3.5833,2.5202,11.161
1.6698,3.5563,2.5196,11.165
1.6747,3.5348,2.5191,11.168
1.6798,3.5191,2.5187,11.171
1.6847,3.5093,2.5183,11.173
1.6898,3.5056,2.518,11.175
1.6947,3.5081,2.5178,11.176
1.6998,3.5169,2.5177,11.176
1.7047,3.5316,2.5176,11.176
1.7098,3.5524,2.5176,11.175
1.7147,3.5787,2.5177,11.174
1.7197,3.6105,2.5179,11.172
1.7248,3.6471,2.5182,11.17
1.7297,3.6883,2.5185,11.167
1.7348,3.7335,2.5189,11.163
1.7397,3.7822,2.5194,11.159
1.7448,3.8338,2.5199,11.154
1.7497,3.8876,2.5206,11.149
1.7548,3.9431,2.5213,11.142
1.7597,3.9997,2.522,11.136
1.7648,4.0567,2.5229,11.128
1.7697,4.1134,2.5238,11.12
1.7748,4.1693,2.5248,11.111
1.7797,4.2237,2.5259,11.102
1.7848,4.2762,2.527,11.091
1.7897,4.3261,2.5283,11.081
1.7948,4.373,2.5296,11.069
1.7997,4.4164,2.5309,11.057
1.8048,4.4558,2.5324,11.044
1.8097,4.4909,2.5339,11.03
1.8148,4.5214,2.5355,11.016
1.8197,4.5469,2.5372,11.001
1.8248,4.5672,2.5389,10.985
1.8297,4.5822,2.5408,10.969
1.8348,4.5917,2.5426,10.952
1.8397,4.5955,2.5446,10.935
1.8447,4.5937,2.5467,10.917
1.8498,4.5862,2.5488,10.898
1.8547,4.5732,2.5509,10.879
1.8598,4.5546,2.5532,10.86
1.8647,4.5306,2.5555,10.84
1.8698,4.5015,2.5579,10.82
1.8747,4.4673,2.5603,10.8
1.8798,4.4285,2.5628,10.779
1.8847,4.3853,2.5654,10.758
1.8898,4.3381,2.568,10.737
1.8947,4.2872,2.5707,10.716
1.8998,4.233,2.5735,10.694
1.9047,4.1761,2.5763,10.673
1.9098,4.1168,2.5792,10.651
1.9147,4.0558,2.5821,10.629
1.9198,3.9934,2.585,10.608
1.9247,3.9303,2.5881,10.586
1.9298,3.867,2.5911,10.564
1.9347,3.804,2.5942,10.543
1.9398,3.7421,2.5974,10.521
1.9447,3.6816,2.6006,10.5
1.9498,3.6231,2.6038,10.479
1.9547,3.5673,2.6071,10.458
1.9598,3.5147,2.6104,10.436
1.9647,3.4656,2.6137,10.416
1.9697,3.4206,2.6171,10.395
1.9748,3.3802,2.6205,10.374
1.9797,3.3446,2.6239,10.353
1.9848,3.3142,2.6274,10.332
1.9897,3.2892,2.6309,10.312
1.9948,3.2699,2.6344,10.291
1.9997,3.2563,2.6379,10.27
2.0048,3.2486,2.6415,10.25
2.0097,3.2468,2.6451,10.229
2.0147,3.2507,2.6487,10.208
2.0198,3.2602,2.6523,10.187
2.0248,3.2751,2.6559,10.166
2.0297,3.2951,2.6595,10.145
2.0347,3.32,2.6631,10.123
2.0398,3.3493,2.6668,10.101
2.0448,3.3827,2.6704,10.08
2.0497,3.4197,2.6741,10.057
2.0547,3.4598,2.6777,10.035
2.0598,3.5025,2.6814,10.013
2.0648,3.5474,2.685,9.9898
2.0697,3.5939,2.6886,9.9668
2.0747,3.6415,2.6922,9.9437
2.0798,3.6898,2.6958,9.9203
2.0848,3.7381,2.6994,9.8969
2.0897,3.786,2.7029,9.8733
2.0947,3.8332,2.7064,9.8496
2.0997,3.879,2.7099,9.8259
2.1048,3.9232,2.7133,9.8021
2.1098,3.9654,2.7167,9.7785
2.1147,4.0052,2.7201,9.7549
2.1197,4.0422,2.7233,9.7316
2.1248,4.0763,2.7265,9.7084
2.1298,4.1071,2.7297,9.6856
2.1347,4.1344,2.7327,9.6631
2.1397,4.1581,2.7357,9.641
2.1448,4.178,2.7386,9.6195
2.1498,4.194,2.7414,9.5985
2.1547,4.2059,2.7441,9.5781
2.1597,4.2137,2.7467,9.5585
2.1648,4.2174,2.7491,9.5396
2.1698,4.2169,2.7515,9.5216
2.1747,4.2122,2.7537,9.5045
2.1797,4.2035,2.7557,9.4884
2.1848,4.1907,2.7577,9.4733
2.1898,4.1739,2.7594,9.4593
2.1947,4.1533,2.761,9.4464
2.1997,4.1289,2.7625,9.4347
2.2048,4.101,2.7638,9.4242
2.2098,4.0696,2.7649,9.4149
2.2147,4.035,2.7658,9.4069
2.2197,3.9973,2.7666,9.4001
2.2247,3.9568,2.7672,9.3947
2.2298,3.9138,2.7676,9.3905
2.2348,3.8685,2.7678,9.3875
2.2397,3.8212,2.7678,9.3859
2.2447,3.7722,2.7677,9.3854
2.2498,3.7218,2.7673,9.3862
2.2548,3.6704,2.7668,9.3882
2.2597,3.6183,2.7662,9.3913
2.2647,3.566,2.7653,9.3955
2.2698,3.5138,2.7643,9.4008
2.2748,3.4622,2.7631,9.4072
2.2797,3.4115,2.7617,9.4145
2.2847,3.3623,2.7602,9.4227
2.2898,3.3149,2.7586,9.4318
2.2948,3.2699,2.7568,9.4418
2.2997,3.2276,2.7548,9.4526
2.3047,3.1885,2.7528,9.4641
2.3098,3.153,2.7505,9.4764
2.3148,3.1216,2.7482,9.4893
2.3197,3.0946,2.7458,9.503
2.3247,3.0723,2.7432,9.5172
2.3298,3.0552,2.7405,9.5322
2.3348,3.0433,2.7377,9.5477
2.3397,3.037,2.7349,9.5638
2.3447,3.0365,2.7319,9.5806
2.3497,3.0417,2.7289,9.5979
2.3548,3.0528,2.7257,9.6159
2.3598,3.0697,2.7225,9.6345
2.3647,3.0924,2.7193,9.6537
2.3697,3.1207,2.7159,9.6735
2.3748,3.1543,2.7125,9.694
2.3798,3.1931,2.7091,9.7152
2.3847,3.2367,2.7055,9.737
2.3897,3.284,2.7015,9.7562
2.3948,3.1732,2.596,9.1124
2.3998,0.89357,0.0015408,1.0017
2.4047,0.89672,1.1999e-11,1
2.4097,0.90104,0,1
2.4148,0.90541,0,1
2.4198,0.90985,0,1
2.4247,0.91434,0,1
2.4297,0.91888,0,1
2.4348,0.92348,0,1
2.4398,0.92812,0,1
2.4447,0.93281,0,1
2.4497,0.93754,0,1
2.4548,0.94231,0,1
2.4598,0.94711,0,1
2.4647,0.95195,0,1
2.4697,0.95682,0,1
2.4747,0.96171,0,1
2.4798,0.96663,0,1
2.4848,0.97157,0,1
2.4897,0.97653,0,1
2.4947,0.9815,0,1
2.4998,0.98649,0,1
2.5048,0.99148,0,1
2.5097,0.99648,0,1
2.5147,1.0015,0,1
2.5198,1.0065,0,1
2.5248,1.0115,0,1
2.5297,1.0165,0,1
2.5347,1.0214,0,1
2.5398,1.0264,0,1
2.5448,1.0313,0,1
2.5497,1.0363,0,1
2.5547,1.0412,0,1
2.5598,1.0461,0,1
2.5648,1.0509,0,1
2.5697,1.0557,0,1
2.5747,1.0605,0,1
2.5798,1.0653,0,1
2.5848,1.07,0,1
2.5897,1.0746,0,1
2.5947,1.0792,0,1
2.5997,1.0838,0,1
2.6048,1.0883,0,1
2.6098,1.0928,0,1
2.6147,1.0972,0,1
2.6197,1.1015,0,1
2.6248,1.1058,0,1
2.6298,1.11,0,1
2.6347,1.1141,0,1
2.6397,1.1182,0,1
2.6448,1.1222,0,1
2.6498,1.1261,0,1
2.6547,1.13,0,1
2.6597,1.1337,0,1
2.6648,1.1374,0,1
2.6698,1.141,0,1
2.6747,1.1445,0,1
2.6797,1.1479,0,1
2.6848,1.1512,0,1
2.6898,1.1545,0,1
2.6947,1.1576,0,1
2.6997,1.1606,0,1
2.7048,1.1635,0,1
2.7098,1.1664,0,1
2.7147,1.1691,0,1
2.7197,1.1717,0,1
2.7247,1.1742,0,1
2.7298,1.1766,0,1
2.7348,1.1789,0,1
2.7397,1.1811,0,1
2.7447,1.1832,0,1
2.7498,1.1851,0,1
2.7548,1.1869,0,1
2.7597,1.1887,0,1
2.7647,1.1903,0,1
2.7698,1.1917,0,1
2.7748,1.1931,0,1
2.7797,1.1943,0,1
2.7847,1.1955,0,1
2.7898,1.1965,0,1
2.7948,1.1973,0,1
2.7997,1.1981,0,1
2.8047,1.1987,0,1
2.8098,1.1992,0,1
2.8148,1.1996,0,1
2.8197,1.1999,0,1
2.8247,1.2,0,1
2.8298,1.2,0,1
2.8348,1.1999,0,1
2.8397,1.1996,0,1
2.8447,1.1993,0,1
2.8497,1.1988,0,1
2.8548,1.1981,0,1
2.8598,1.1974,0,1
2.8647,1.1965,0,1
2.8697,1.1955,0,1
2.8748,1.1944,0,1
2.8798,1.1932,0,1
2.8847,1.1918,0,1
2.8897,1.1904,0,1
2.8948,1.1888,0,1
2.8998,1.1871,0,1
2.9047,1.1852,0,1
2.9097,1.1833,0,1
2.9148,1.1812,0,1
2.9198,1.1791,0,1
2.9247,1.1768,0,1
2.9297,1.1744,0,1
2.9348,1.1719,0,1
2.9398,1.1693,0,1
2.9447,1.1666,0,1
2.9497,1.1637,0,1
2.9548,1.1608,0,1
2.9598,1.1578,0,1
2.9647,1.1547,0,1
2.9697,1.1515,0,1
2.9747,1.1482,0,1
2.9798,1.1447,0,1
2.9848,1.1413,0,1
2.9897,1.1377,0,1
2.9947,1.134,0,1
2.9998,1.1302,0,1
3.0048,1.1264,0,1
3.0097,1.1225,0,1
3.0147,1.1185,0,1
3.0198,1.1144,0,1
3.0248,1.1103,0,1
3.0297,1.1061,0,1
3.0347,1.1018,0,1
3.0398,1.0975,0,1
3.0448,1.0931,0,1
3.0497,1.0886,0,1
3.0547,1.0841,0,1
3.0598,1.0796,0,1
3.0648,1.075,0,1
3.0697,1.0703,0,1
3.0747,1.0656,0,1
3.0798,1.0609,0,1
3.0848,1.0561,0,1
3.0897,1.0513,0,1
3.0947,1.0464,0,1
3.0997,1.0415,0,1
3.1048,1.0366,0,1
3.1098,1.0317,0,1
3.1147,1.0268,0,1
3.1197,1.0218,0,1
3.1248,1.0168,0,1
3.1298,1.0118,0,1
3.1347,1.0068,0,1
3.1397,1.0018,0,1
3.1448,0.99684,0,1
3.1498,0.99184,0,1
3.1547,0.98685,0,1
3.1597,0.98187,0,1
3.1648,0.97689,0,1
3.1698,0.97194,0,1
3.1747,0.96699,0,1
3.1797,0.96207,0,1
3.1848,0.95718,0,1
3.1898,0.95231,0,1
3.1947,0.94747,0,1
3.1997,0.94266,0,1
3.2048,0.93789,0,1
3.2098,0.93315,0,1
3.2147,0.92846,0,1
3.2197,0.92382,0,1
3.2247,0.91922,0,1
3.2298,0.91467,0,1
3.2348,0.91017,0,1
3.2397,0.90574,0,1
3.2447,0.90136,0,1
3.2498,0.89704,0,1
3.2548,0.89278,0,1
3.2597,0.8886,0,1
3.2647,0.88448,0,1
3.2698,0.88043,0,1
3.2748,0.87646,0,1
3.2797,0.87257,0,1
3.2847,0.86876,0,1
3.2898,0.86503,0,1
3.2948,0.86138,0,1
3.2997,0.85782,0,1
3.3047,0.85435,0,1
3.3098,0.85097,0,1
3.3148,0.84768,0,1
3.3197,0.84449,0,1
3.3247,0.84139,0,1
3.3298,0.8384,0,1
3.3348,0.8355,0,1
3.3397,0.83271,0,1
3.3447,0.83002,0,1
3.3497,0.82744,0,1
3.3548,0.82497,0,1
3.3598,0.8226,0,1
3.3647,0.82035,0,1
3.3697,0.81821,0,1
3.3748,0.81618,0,1
3.3798,0.81427,0,1
3.3847,0.81247,0,1
3.3897,0.81079,0,1
3.3948,0.80923,0,1
3.3998,0.80779,0,1
3.4047,0.80647,0,1
3.4097,0.80527,0,1
3.4148,0.80419,0,1
3.4198,0.80323,0,1
3.4247,0.8024,0,1
3.4297,0.80169,0,1
3.4348,0.8011,0,1
3.4398,0.80064,0,1
3.4447,0.8003,0,1
3.4497,0.80009,0,1
3.4548,0.8,0,1
3.4598,0.80004,0,1
3.4647,0.8002,0,1
3.4697,0.80049,0,1
3.4747,0.8009,0,1
3.4798,0.80144,0,1
3.4848,0.8021,0,1
3.4897,0.80288,0,1
3.4947,0.80379,0,1
3.4998,0.80482,0,1
3.5048,0.80597,0,1
3.5097,0.80725,0,1
3.5147,0.80864,0,1
3.5198,0.81015,0,1
3.5248,0.81178,0,1
3.5297,0.81353,0,1
3.5347,0.8154,0,1
3.5398,0.81738,0,1
3.5448,0.81948,0,1
3.5497,0.82169,0,1
3.5547,0.82401,0,1
3.5598,0.82644,0,1
3.5648,0.82897,0,1
3.5697,0.83162,0,1
3.5747,0.83437,0,1
3.5798,0.83722,0,1
3.5848,0.84018,0,1
3.5897,0.84323,0,1
3.5947,0.84639,0,1
3.5997,0.84964,0,1
3.6048,0.85298,0,1
3.6098,0.85642,0,1
3.6147,0.85994,0,1
3.6197,0.86355,0,1
3.6248,0.86725,0,1
3.6298,0.87103,0,1
3.6347,0.87489,0,1
3.6397,0.87883,0,1
3.6448,0.88285,0,1
3.6498,0.88694,0,1
3.6547,0.8911,0,1
3.6597,0.89533,0,1
3.6648,0.89962,0,1
3.6698,0.90397,0,1
3.6747,0.90839,0,1
3.6797,0.91286,0,1
3.6848,0.91739,0,1
3.6898,0.92197,0,1
3.6947,0.9266,0,1
3.6997,0.93127,0,1
3.7048,0.93599,0,1
3.7098,0.94074,0,1
3.7147,0.94554,0,1
3.7197,0.95036,0,1
3.7247,0.95522,0,1
3.7298,0.96011,0,1
3.7348,0.96502,0,1
3.7397,0.96995,0,1
3.7447,0.97491,0,1
3.7498,0.97987,0,1
3.7548,0.98485,0,1
3.7597,0.98984,0,1
3.7647,0.99484,0,1
3.7698,0.99984,0,1
3.7748,1.0048,0,1
3.7797,1.0098,0,1
3.7847,1.0148,0,1
3.7898,1.0198,0,1
3.7948,1.0248,0,1
3.7997,1.0297,0,1
3.8047,1.0347,0,1
3.8098,1.0396,0,1
3.8148,1.0445,0,1
3.8197,1.0493,0,1
3.8247,1.0542,0,1
3.8298,1.059,0,1
3.8348,1.0637,0,1
3.8397,1.0684,0,1
3.8447,1.0731,0,1
3.8497,1.0777,0,1
3.8548,1.0823,0,1
3.8598,1.0868,0,1
3.8647,1.0913,0,1
3.8697,1.0957,0,1
3.8748,1.1001,0,1
3.8798,1.1044,0,1
3.8847,1.1086,0,1
3.8897,1.1128,0,1
3.8948,1.1169,0,1
3.8998,1.1209,0,1
3.9047,1.1249,0,1
3.9097,1.1287,0,1
3.9148,1.1325,0,1
3.9198,1.1362,0,1
3.9247,1.1398,0,1
3.9297,1.1434,0,1
3.9348,1.1468,0,1
3.9398,1.1501,0,1
3.9447,1.1534,0,1
3.9497,1.1566,0,1
3.9548,1.1596,0,1
3.9598,1.1626,0,1
3.9647,1.1654,0,1
3.9697,1.1682,0,1
3.9747,1.1709,0,1
3.9798,1.1734,0,1
3.9848,1.1758,0,1
3.9897,1.1782,0,1
3.9947,1.1804,0,1
3.9998,1.1825,0,1
4.0047,1.1845,0,1
4.0098,1.1863,0,1
4.0148,1.1881,0,1
4.0198,1.1897,0,1
4.0248,1.1913,0,1
4.0297,1.1927,0,1
4.0347,1.1939,0,1
4.0397,1.1951,0,1
4.0447,1.1961,0,1
4.0498,1.1971,0,1
4.0548,1.1979,0,1
4.0598,1.1985,0,1
4.0648,1.1991,0,1
4.0697,1.1995,0,1
4.0747,1.1998,0,1
4.0797,1.2,0,1
4.0847,1.2,0,1
4.0898,1.1999,0,1
4.0948,1.1997,0,1
4.0998,1.1994,0,1
4.1048,1.1989,0,1
4.1098,1.1984,0,1
4.1147,1.1977,0,1
4.1197,1.1968,0,1
4.1247,1.1959,0,1
4.1297,1.1948,0,1
4.1348,1.1936,0,1
4.1398,1.1923,0,1
4.1448,1.1909,0,1
4.1498,1.1893,0,1
4.1547,1.1876,0,1
4.1597,1.1859,0,1
4.1647,1.1839,0,1
4.1697,1.1819,0,1
4.1748,1.1798,0,1
4.1798,1.1775,0,1
4.1848,1.1752,0,1
4.1898,1.1727,0,1
4.1947,1.1701,0,1
4.1997,1.1675,0,1
4.2047,1.1647,0,1
4.2097,1.1618,0,1
4.2148,1.1588,0,1
4.2198,1.1557,0,1
4.2248,1.1525,0,1
4.2298,1.1492,0,1
4.2348,1.1459,0,1
4.2397,1.1424,0,1
4.2447,1.1389,0,1
4.2497,1.1352,0,1
4.2547,1.1315,0,1
4.2598,1.1277,0,1
4.2648,1.1238,0,1
4.2698,1.1198,0,1
4.2748,1.1158,0,1
4.2797,1.1117,0,1
4.2847,1.1075,0,1
4.2897,1.1032,0,1
4.2947,1.0989,0,1
4.2998,1.0945,0,1
4.3048,1.0901,0,1
4.3098,1.0856,0,1
4.3148,1.0811,0,1
4.3197,1.0765,0,1
4.3247,1.0718,0,1
4.3297,1.0671,0,1
4.3347,1.0624,0,1
4.3398,1.0576,0,1
4.3448,1.0528,0,1
4.3498,1.048,0,1
4.3548,1.0431,0,1
4.3598,1.0382,0,1
4.3647,1.0333,0,1
4.3697,1.0284,0,1
4.3747,1.0234,0,1
4.3797,1.0185,0,1
4.3848,1.0135,0,1
4.3898,1.0085,0,1
4.3948,1.0035,0,1
4.3998,0.99848,0,1
4.4047,0.99348,0,1
4.4097,0.98849,0,1
4.4147,0.9835,0,1
4.4197,0.97852,0,1
4.4248,0.97356,0,1
4.4298,0.96861,0,1
4.4348,0.96368,0,1
4.4398,0.95878,0,1
4.4447,0.9539,0,1
4.4497,0.94905,0,1
4.4547,0.94423,0,1
4.4597,0.93945,0,1
4.4648,0.9347,0,1
4.4698,0.92999,0,1
4.4748,0.92533,0,1
4.4798,0.92072,0,1
4.4848,0.91615,0,1
4.4897,0.91164,0,1
4.4947,0.90718,0,1
4.4997,0.90278,0,1
4.5047,0.89844,0,1
4.5098,0.89417,0,1
4.5148,0.88996,0,1
4.5198,0.88582,0,1
4.5248,0.88175,0,1
4.5297,0.87776,0,1
4.5347,0.87384,0,1
4.5397,0.87,0,1
4.5447,0.86624,0,1
4.5498,0.86256,0,1
4.5548,0.85897,0,1
4.5598,0.85547,0,1
4.5648,0.85206,0,1
4.5697,0.84874,0,1
4.5747,0.84552,0,1
4.5797,0.84239,0,1
4.5847,0.83937,0,1
4.5898,0.83644,0,1
4.5948,0.83361,0,1
4.5998,0.83089,0,1
4.6048,0.82827,0,1
4.6098,0.82576,0,1
4.6147,0.82336,0,1
4.6197,0.82107,0,1
4.6247,0.8189,0,1
4.6297,0.81683,0,1
4.6348,0.81488,0,1
4.6398,0.81305,0,1
4.6448,0.81133,0,1
4.6498,0.80973,0,1
4.6547,0.80825,0,1
4.6597,0.80689,0,1
4.6647,0.80565,0,1
4.6697,0.80453,0,1
4.6748,0.80353,0,1
4.6798,0.80266,0,1
4.6848,0.80191,0,1
4.6898,0.80128,0,1
4.6947,0.80078,0,1
4.6997,0.8004,0,1
4.7047,0.80015,0,1
4.7097,0.80002,0,1
4.7148,0.80001,0,1
4.7198,0.80014,0,1
4.7248,0.80038,0,1
4.7298,0.80075,0,1
4.7348,0.80125,0,1
4.7397,0.80187,0,1
4.7447,0.80261,0,1
4.7497,0.80348,0,1
4.7547,0.80447,0,1
4.7598,0.80558,0,1
4.7648,0.80682,0,1
4.7698,0.80817,0,1
4.7748,0.80964,0,1
4.7797,0.81124,0,1
4.7847,0.81295,0,1
4.7897,0.81478,0,1
4.7947,0.81672,0,1
4.7998,0.81878,0,1
4.8048,0.82095,0,1
4.8098,0.82323,0,1
4.8148,0.82563,0,1
4.8197,0.82813,0,1
4.8247,0.83074,0,1
4.8297,0.83346,0,1
4.8347,0.83628,0,1
4.8398,0.8392,0,1
4.8448,0.84222,0,1
4.8498,0.84534,0,1
4.8548,0.84856,0,1
4.8598,0.85188,0,1
4.8647,0.85528,0,1
4.8697,0.85878,0,1
4.8747,0.86236,0,1
4.8797,0.86603,0,1
4.8848,0.86979,0,1
4.8898,0.87362,0,1
4.8948,0.87754,0,1
4.8998,0.88153,0,1
4.9047,0.88559,0,1
4.9097,0.88973,0,1
4.9147,0.89393,0,1
4.9197,0.89821,0,1
4.9248,0.90254,0,1
4.9298,0.90694,0,1
4.9348,0.91139,0,1
4.9398,0.9159,0,1
4.9447,0.92046,0,1
4.9497,0.92508,0,1
4.9547,0.92973,0,1
4.9597,0.93444,0,1
4.9648,0.93918,0,1
4.9698,0.94396,0,1
4.9748,0.94878,0,1
4.9798,0.95363,0,1
4.9848,0.95851,0,1
4.9897,0.96341,0,1
4.9947,0.96834,0,1
4.9997,0.97328,0,1


==> figs/data/rdp3_po1e-2_1200.csv <==
f,P
0,2812.5
1,2.1119e-05
2,0.00012679
3,0.00040278
4,0.00097054
5,0.0020578
6,0.0034573
7,0.0054006
8,0.0074816
9,0.0094637
10,0.011304
11,0.01323
12,0.013799
13,0.013897
14,0.013763
15,0.012546
16,0.011177
17,0.0098418
18,0.0082462
19,0.0068583
20,0.0052991
21,0.0045116
22,0.0037463
23,0.0031764
24,0.0026659
25,0.0026922
26,0.0022609
27,0.0023182
28,0.0020931
29,0.0019837
30,0.0018355
31,0.0017855
32,0.0015994
33,0.0014985
34,0.0014129
35,0.0012881
36,0.0012162
37,0.0011211
38,0.0010486
39,0.00098584
40,0.00091596
41,0.00090401
42,0.00085054
43,0.00075647
44,0.00074588
45,0.00073604
46,0.00063643
47,0.00061319
48,0.00064036
49,0.00059965
50,0.00057848
51,0.00056206
52,0.00053868
53,0.00046333
54,0.00046205
55,0.00045653
56,0.00042733
57,0.00043204
58,0.00043157
59,0.00037261
60,0.00037391
61,0.00036587
62,0.00037469
63,0.00034003
64,0.00033627
65,0.00030641
66,0.00032145
67,0.00031783
68,0.00029001
69,0.0002528
70,0.0002874
71,0.00026349
72,0.00026594
73,0.00025346
74,0.00023849
75,0.00025347
76,0.00023676
77,0.00023798
78,0.00022051
79,0.00023211
80,0.00021779
81,0.00020526
82,0.00021118
83,0.00019868
84,0.00018761
85,0.00020487
86,0.00019211
87,0.00018679
88,0.00018111
89,0.00017776
90,0.00018515
91,0.00017264
92,0.0001705
93,0.00016745
94,0.00016759
95,0.0001622
96,0.00015502
97,0.00014921
98,0.00015003
99,0.0001536
100,0.00016127
101,0.00015185
102,0.00015072
103,0.00016274
104,0.0001556
105,0.00015225
106,0.00015561
107,0.00015761
108,0.00014941
109,0.00014805
110,0.00014399
111,0.00014831
112,0.0001458
113,0.00015531
114,0.00015404
115,0.00015225
116,0.00014683
117,0.00015258
118,0.00014621
119,0.0001518
120,0.00015023
121,0.00015083
122,0.00015095
123,0.00014338
124,0.00015575
125,0.00014865
126,0.00016347
127,0.00015944
128,0.00017645
129,0.00018327
130,0.00018536
131,0.00020981
132,0.0002359
133,0.00024188
134,0.00027267
135,0.00031487
136,0.00034156
137,0.00039223
138,0.00043338
139,0.00048354
140,0.00052818
141,0.00059793
142,0.00060629
143,0.00065849
144,0.00071679
145,0.00082477
146,0.00082739
147,0.00086811
148,0.0009302
149,0.00096783
150,0.0010039
151,0.001035
152,0.0010879
153,0.0010803
154,0.0011016
155,0.0011071
156,0.0010891
157,0.0010536
158,0.0010277
159,0.0011025
160,0.00099468
161,0.00092257
162,0.00088153
163,0.0008089
164,0.0008187
165,0.00073723
166,0.00067129
167,0.00057837
168,0.00056804
169,0.00052223
170,0.00045791
171,0.00040854
172,0.0003655
173,0.00032256
174,0.00027473
175,0.00023944
176,0.00022311
177,0.00018715
178,0.00016336
179,0.00013455
180,0.00012053
181,0.00010663
182,9.4267e-05
183,7.4452e-05
184,6.9668e-05
185,5.7961e-05
186,5.2371e-05
187,4.2214e-05
188,3.6366e-05
189,3.264e-05
190,2.7455e-05
191,2.3961e-05
192,1.9471e-05
193,1.7105e-05
194,1.4827e-05
195,1.3047e-05
196,1.0685e-05
197,9.2755e-06
198,7.963e-06
199,7.06e-06
200,6.2505e-06
201,5.1716e-06
202,4.3919e-06
203,3.7282e-06
204,3.2721e-06
205,2.7951e-06
206,2.2855e-06
207,2.1059e-06
208,1.7335e-06
209,1.484e-06
210,1.3468e-06
211,1.2286e-06
212,1.0075e-06
213,8.663e-07
214,7.4472e-07
215,6.2784e-07
216,5.6978e-07
217,4.5631e-07
218,4.223e-07
219,3.4584e-07
220,3.202e-07
221,2.6068e-07
222,2.223e-07
223,1.9532e-07
224,1.6565e-07
225,1.4908e-07
226,1.207e-07
227,9.9985e-08
228,8.7488e-08
229,7.4519e-08
230,6.1439e-08
231,5.3214e-08
232,4.5025e-08
233,3.6863e-08
234,3.0192e-08
235,2.3996e-08
236,1.8776e-08
237,1.5031e-08
238,1.1575e-08
239,9.3872e-09
240,7.1281e-09
241,5.2065e-09
242,3.7003e-09
243,2.6115e-09
244,1.7533e-09
245,1.0297e-09
246,5.9974e-10
247,2.6282e-10
248,1.1348e-10
249,9.0606e-11
250,1.7419e-10
251,3.8447e-10
252,6.4053e-10
253,1.0443e-09
254,1.4647e-09
255,1.9892e-09
256,2.699e-09
257,3.388e-09
258,4.14e-09
259,5.0516e-09
260,5.7806e-09
261,6.9589e-09
262,8.1505e-09
263,9.1277e-09
264,1.0791e-08
265,1.1341e-08
266,1.268e-08
267,1.3712e-08
268,1.526e-08
269,1.6479e-08
270,1.7127e-08
271,1.8654e-08
272,1.9471e-08
273,1.9613e-08
274,2.1249e-08
275,2.2663e-08
276,2.2746e-08
277,2.4028e-08
278,2.4468e-08
279,2.5614e-08
280,2.5836e-08
281,2.8002e-08
282,2.9072e-08
283,2.867e-08
284,3.0435e-08
285,3.0737e-08
286,3.1789e-08
287,3.4727e-08
288,3.4337e-08
289,3.6398e-08
290,3.6416e-08
291,3.9241e-08
292,4.0007e-08
293,4.3659e-08
294,4.6887e-08
295,4.764e-08
296,5.008e-08
297,5.1708e-08
298,5.4748e-08
299,5.8898e-08
300,6.0739e-08
301,6.7033e-08
302,6.828e-08
303,7.0886e-08
304,7.7153e-08
305,7.6228e-08
306,7.9293e-08
307,8.1511e-08
308,8.8858e-08
309,8.9358e-08
310,8.8802e-08
311,9.2082e-08
312,9.1224e-08
313,9.3343e-08
314,9.5669e-08
315,9.966e-08
316,9.8108e-08
317,9.8861e-08
318,9.8012e-08
319,9.3203e-08
320,9.0828e-08
321,9.2402e-08
322,8.7592e-08
323,8.8119e-08
324,8.4949e-08
325,8.2406e-08
326,8.0088e-08
327,7.4101e-08
328,7.4095e-08
329,6.9945e-08
330,6.4755e-08
331,6.0953e-08
332,5.9058e-08
333,5.463e-08
334,5.035e-08
335,4.8054e-08
336,4.3309e-08
337,3.9458e-08
338,3.7989e-08
339,3.4379e-08
340,3.2426e-08
341,2.8504e-08
342,2.5653e-08
343,2.3338e-08
344,2.1524e-08
345,1.8821e-08
346,1.6939e-08
347,1.5949e-08
348,1.4092e-08
349,1.2656e-08
350,1.1698e-08
351,9.956e-09
352,9.346e-09
353,7.8177e-09
354,7.0608e-09
355,6.2032e-09
356,5.4375e-09
357,5.0466e-09
358,4.3703e-09
359,3.8938e-09
360,3.5134e-09
361,3.1277e-09
362,2.6759e-09
363,2.2883e-09
364,2.126e-09
365,1.8666e-09
366,1.7158e-09
367,1.5252e-09
368,1.3464e-09
369,1.2187e-09
370,1.1426e-09
371,1.0232e-09
372,1.0155e-09
373,8.641e-10
374,8.5161e-10
375,8.3403e-10
376,7.7138e-10
377,7.6433e-10
378,7.2475e-10
379,7.3425e-10
380,7.4223e-10
381,6.8542e-10
382,7.3072e-10
383,7.0675e-10
384,6.9894e-10
385,7.6539e-10
386,7.6417e-10
387,7.5088e-10
388,8.2419e-10
389,8.271e-10
390,9.0877e-10
391,8.6257e-10
392,9.0058e-10
393,9.5325e-10
394,9.5733e-10
395,9.9517e-10
396,1.0298e-09
397,1.0126e-09
398,1.0727e-09
399,1.1358e-09
400,1.2757e-09
401,1.2603e-09
402,1.3501e-09
403,1.4441e-09
404,1.4214e-09
405,1.5388e-09
406,1.5852e-09
407,1.621e-09
408,1.6631e-09
409,1.7008e-09
410,1.6941e-09
411,1.8144e-09
412,1.7737e-09
413,1.9747e-09
414,2.0282e-09
415,1.9913e-09
416,1.9556e-09
417,2.0455e-09
418,2.0646e-09
419,2.1685e-09
420,2.1854e-09
421,2.1203e-09
422,2.109e-09
423,2.116e-09
424,2.2616e-09
425,2.1484e-09
426,2.2998e-09
427,2.3137e-09
428,2.4489e-09
429,2.6101e-09
430,2.6982e-09
431,3.0446e-09
432,3.5306e-09
433,3.8785e-09
434,5.1595e-09
435,8.5676e-09
436,1.3431e-08
437,1.4406e-08
438,9.8165e-09
439,8.2407e-09
440,7.7758e-09
441,8.7499e-09
442,8.6701e-09
443,9.2989e-09
444,9.746e-09
445,1.1203e-08
446,1.053e-08
447,1.0515e-08
448,1.1217e-08
449,1.1356e-08
450,1.1097e-08
451,1.1044e-08
452,1.0973e-08
453,1.0198e-08
454,9.5887e-09
455,9.6952e-09
456,8.6822e-09
457,8.0285e-09
458,7.6468e-09
459,8.5387e-09
460,9.4667e-09
461,1.5981e-08
462,4.0525e-08
463,8.637e-08
464,7.9593e-08
465,4.0564e-08
466,1.2603e-08
467,5.1095e-09
468,3.3588e-09
469,2.7824e-09
470,2.6996e-09
471,2.9287e-09
472,3.3652e-09
473,3.7799e-09
474,4.0703e-09
475,4.5189e-09
476,5.3704e-09
477,5.4481e-09
478,5.8292e-09
479,5.8688e-09
480,6.4133e-09
481,6.8786e-09
482,7.1769e-09
483,6.8236e-09
484,7.4378e-09
485,7.3315e-09
486,7.8472e-09
487,7.4885e-09
488,7.4309e-09
489,7.814e-09
490,7.5599e-09
491,7.5855e-09
492,7.243e-09
493,7.1874e-09
494,7.1997e-09
495,7.3238e-09
496,6.7183e-09
497,6.7535e-09
498,6.6949e-09
499,6.6273e-09
500,6.7092e-09
501,6.2986e-09
502,6.0393e-09
503,5.8178e-09
504,5.8099e-09
505,5.6674e-09
506,5.2331e-09
507,5.5082e-09
508,5.1271e-09
509,4.9712e-09
510,5.1356e-09
511,5.2327e-09
512,4.9362e-09
513,4.684e-09
514,4.6199e-09
515,4.4562e-09
516,4.5334e-09
517,4.1662e-09
518,4.3532e-09
519,4.1105e-09
520,4.3639e-09
521,4.0202e-09
522,3.9751e-09
523,3.9837e-09
524,3.8591e-09
525,4.0378e-09
526,3.7327e-09
527,3.623e-09
528,3.7293e-09
529,3.6559e-09
530,3.5807e-09
531,3.6386e-09
532,3.6711e-09
533,3.5904e-09
534,3.626e-09
535,3.4835e-09
536,3.415e-09
537,3.3986e-09
538,3.3615e-09
539,3.45e-09
540,3.4556e-09
541,3.4945e-09
542,3.5069e-09
543,3.6353e-09
544,3.7262e-09
545,3.5806e-09
546,3.9761e-09
547,3.9904e-09
548,4.2627e-09
549,4.3989e-09
550,4.2837e-09
551,4.7131e-09
552,4.6363e-09
553,5.2338e-09
554,5.221e-09
555,5.5446e-09
556,6.1772e-09
557,6.4085e-09
558,6.5835e-09
559,7.1765e-09
560,7.7322e-09
561,8.1799e-09
562,8.6438e-09
563,8.8144e-09
564,9.3813e-09
565,9.976e-09
566,1.0639e-08
567,1.0903e-08
568,1.1736e-08
569,1.2008e-08
570,1.2299e-08
571,1.3045e-08
572,1.3025e-08
573,1.3171e-08
574,1.4046e-08
575,1.4506e-08
576,1.4514e-08
577,1.4602e-08
578,1.4426e-08
579,1.4829e-08
580,1.488e-08
581,1.5769e-08
582,1.6719e-08
583,1.6568e-08
584,1.6202e-08
585,1.6688e-08
586,1.6301e-08
587,1.615e-08
588,1.6009e-08
589,1.6494e-08
590,1.5703e-08
591,1.627e-08
592,1.653e-08
593,1.5779e-08
594,1.5677e-08
595,1.5355e-08
596,1.6024e-08
597,1.5357e-08
598,1.5938e-08
599,1.6251e-08
600,3.8336e-09


==> figs/data/rdp3_po1e-3_1200.csv <==
f,P
0,2812.5
1,1.9886e-05
2,0.00012771
3,0.00041527
4,0.00096369
5,0.0021187
6,0.0034647
7,0.0054401
8,0.0074248
9,0.0096957
10,0.011616
11,0.012763
12,0.013777
13,0.014027
14,0.013427
15,0.012661
16,0.011263
17,0.0095912
18,0.0081682
19,0.0070684
20,0.0053656
21,0.0044572
22,0.0037262
23,0.0032536
24,0.002787
25,0.0025362
26,0.0021245
27,0.0022909
28,0.0020665
29,0.0020684
30,0.0018402
31,0.0018443
32,0.0016698
33,0.0015425
34,0.0013583
35,0.0013039
36,0.001192
37,0.0010941
38,0.0010526
39,0.00099912
40,0.00089392
41,0.0008821
42,0.00088324
43,0.00078797
44,0.00073233
45,0.00070298
46,0.00068015
47,0.00064187
48,0.00059874
49,0.00058507
50,0.00057266
51,0.00052525
52,0.00052933
53,0.00049502
54,0.00047927
55,0.00047433
56,0.00042982
57,0.00043217
58,0.00041086
59,0.00038305
60,0.0003833
61,0.00036391
62,0.00036622
63,0.00034444
64,0.00031608
65,0.0003166
66,0.00030015
67,0.00031028
68,0.00028
69,0.00028793
70,0.00028328
71,0.00026966
72,0.00026434
73,0.00026773
74,0.00025608
75,0.00024883
76,0.00023511
77,0.00023515
78,0.00021259
79,0.00022075
80,0.00021096
81,0.00020865
82,0.00021673
83,0.0001958
84,0.0002006
85,0.00019692
86,0.000189
87,0.00018754
88,0.00018983
89,0.00017339
90,0.00017456
91,0.00016916
92,0.00017459
93,0.00016321
94,0.00016299
95,0.00016689
96,0.0001626
97,0.00015617
98,0.00015943
99,0.00015355
100,0.00015439
101,0.00015564
102,0.00015232
103,0.0001484
104,0.00014527
105,0.00014585
106,0.00015792
107,0.00014958
108,0.00015303
109,0.00015234
110,0.00014658
111,0.0001502
112,0.0001488
113,0.0001507
114,0.00015
115,0.00015693
116,0.00015666
117,0.00014951
118,0.00015988
119,0.00015219
120,0.00015027
121,0.00015264
122,0.00015615
123,0.00014457
124,0.00015608
125,0.00015713
126,0.00015511
127,0.00016742
128,0.00017484
129,0.00018013
130,0.00020266
131,0.00021642
132,0.00021638
133,0.000257
134,0.00030166
135,0.00031051
136,0.0003575
137,0.00037411
138,0.00044485
139,0.00046617
140,0.00051698
141,0.00056457
142,0.00061567
143,0.00071161
144,0.00072879
145,0.00081031
146,0.00082879
147,0.00090372
148,0.0010087
149,0.0010164
150,0.0010511
151,0.001039
152,0.0010287
153,0.0011149
154,0.0011166
155,0.0011077
156,0.0010846
157,0.0010772
158,0.001086
159,0.0010081
160,0.00098375
161,0.00090185
162,0.0008945
163,0.00080945
164,0.00076273
165,0.00069391
166,0.00063814
167,0.00057476
168,0.00052555
169,0.00050249
170,0.00044282
171,0.00040093
172,0.0003522
173,0.0003142
174,0.00026591
175,0.00024088
176,0.00021134
177,0.00018751
178,0.00015569
179,0.00013638
180,0.00011039
181,0.0001036
182,9.3365e-05
183,7.5856e-05
184,6.5824e-05
185,5.6199e-05
186,5.0212e-05
187,4.1982e-05
188,3.6584e-05
189,3.2195e-05
190,2.6184e-05
191,2.2525e-05
192,2.0068e-05
193,1.7642e-05
194,1.4642e-05
195,1.2771e-05
196,1.095e-05
197,9.4291e-06
198,7.9111e-06
199,7.2614e-06
200,5.6191e-06
201,5.0475e-06
202,4.3204e-06
203,3.5887e-06
204,3.2692e-06
205,2.7225e-06
206,2.4407e-06
207,2.0774e-06
208,1.6933e-06
209,1.5303e-06
210,1.3186e-06
211,1.193e-06
212,9.6641e-07
213,8.3335e-07
214,7.0081e-07
215,6.458e-07
216,5.688e-07
217,4.7911e-07
218,4.1241e-07
219,3.5443e-07
220,3.1693e-07
221,2.4739e-07
222,2.2887e-07
223,1.9836e-07
224,1.6202e-07
225,1.3844e-07
226,1.1687e-07
227,9.8732e-08
228,8.8781e-08
229,7.0803e-08
230,6.038e-08
231,5.1742e-08
232,4.4177e-08
233,3.6829e-08
234,2.9651e-08
235,2.4794e-08
236,1.9096e-08
237,1.5085e-08
238,1.1686e-08
239,9.132e-09
240,6.8816e-09
241,5.3124e-09
242,3.8135e-09
243,2.5063e-09
244,1.7922e-09
245,1.0182e-09
246,5.9088e-10
247,2.7635e-10
248,1.1815e-10
249,8.3092e-11
250,1.7071e-10
251,3.3693e-10
252,6.1063e-10
253,9.5188e-10
254,1.4514e-09
255,1.9448e-09
256,2.6043e-09
257,3.197e-09
258,4.1918e-09
259,4.8032e-09
260,5.7619e-09
261,6.7355e-09
262,7.5111e-09
263,9.2228e-09
264,1.0157e-08
265,1.1737e-08
266,1.297e-08
267,1.4842e-08
268,1.6e-08
269,1.6893e-08
270,1.831e-08
271,2.0154e-08
272,2.1425e-08
273,2.3097e-08
274,2.4313e-08
275,2.4496e-08
276,2.5979e-08
277,2.7858e-08
278,2.8307e-08
279,2.8537e-08
280,3.0197e-08
281,2.9771e-08
282,3.1478e-08
283,3.1944e-08
284,3.2869e-08
285,3.2635e-08
286,3.3503e-08
287,3.514e-08
288,3.6969e-08
289,3.6184e-08
290,3.9701e-08
291,3.9586e-08
292,4.0345e-08
293,4.3728e-08
294,4.4717e-08
295,4.8855e-08
296,5.1228e-08
297,5.568e-08
298,5.7723e-08
299,5.8695e-08
300,6.2978e-08
301,6.7252e-08
302,6.9799e-08
303,7.3241e-08
304,7.5718e-08
305,8.1193e-08
306,8.6266e-08
307,8.6241e-08
308,8.8611e-08
309,9.0744e-08
310,9.4792e-08
311,9.4107e-08
312,9.7079e-08
313,9.779e-08
314,9.7651e-08
315,9.3791e-08
316,9.4193e-08
317,9.6845e-08
318,9.5329e-08
319,9.4334e-08
320,9.2622e-08
321,8.8913e-08
322,8.9016e-08
323,8.6055e-08
324,8.1319e-08
325,8.1624e-08
326,7.5896e-08
327,7.3545e-08
328,6.9076e-08
329,6.6191e-08
330,6.2317e-08
331,5.7797e-08
332,5.5353e-08
333,5.0797e-08
334,4.9725e-08
335,4.3984e-08
336,4.1142e-08
337,3.9149e-08
338,3.4317e-08
339,3.1448e-08
340,2.9674e-08
341,2.7376e-08
342,2.4372e-08
343,2.2785e-08
344,2.1078e-08
345,1.9071e-08
346,1.6279e-08
347,1.5058e-08
348,1.343e-08
349,1.214e-08
350,1.0815e-08
351,9.4582e-09
352,8.5752e-09
353,7.8018e-09
354,6.882e-09
355,6.2034e-09
356,5.3397e-09
357,4.8387e-09
358,4.2185e-09
359,3.706e-09
360,3.3455e-09
361,2.9786e-09
362,2.6155e-09
363,2.3968e-09
364,2.0459e-09
365,1.8782e-09
366,1.6322e-09
367,1.4943e-09
368,1.3565e-09
369,1.2301e-09
370,1.1368e-09
371,1.0321e-09
372,9.3423e-10
373,9.1117e-10
374,8.5197e-10
375,8.0944e-10
376,7.7975e-10
377,7.5051e-10
378,7.0432e-10
379,7.4394e-10
380,6.9876e-10
381,7.1805e-10
382,7.3424e-10
383,7.2093e-10
384,7.2663e-10
385,7.5655e-10
386,7.5636e-10
387,7.8498e-10
388,7.9608e-10
389,8.191e-10
390,8.4801e-10
391,8.5882e-10
392,9.0462e-10
393,9.3639e-10
394,9.6049e-10
395,1.0142e-09
396,1.0976e-09
397,1.0678e-09
398,1.1411e-09
399,1.1283e-09
400,1.1935e-09
401,1.2947e-09
402,1.3464e-09
403,1.3714e-09
404,1.3428e-09
405,1.4484e-09
406,1.5748e-09
407,1.6114e-09
408,1.6919e-09
409,1.6643e-09
410,1.6932e-09
411,1.7976e-09
412,1.837e-09
413,1.9334e-09
414,2.0034e-09
415,2.0921e-09
416,2.1281e-09
417,2.0444e-09
418,2.2123e-09
419,2.1369e-09
420,2.1484e-09
421,2.239e-09
422,2.2763e-09
423,2.1656e-09
424,2.3537e-09
425,2.2993e-09
426,2.3344e-09
427,2.4727e-09
428,2.5332e-09
429,2.6283e-09
430,2.8765e-09
431,3.1111e-09
432,3.2719e-09
433,3.9559e-09
434,5.3453e-09
435,8.0262e-09
436,1.3085e-08
437,1.4181e-08
438,1.0439e-08
439,8.0841e-09
440,7.9698e-09
441,8.525e-09
442,8.5741e-09
443,9.9059e-09
444,9.6602e-09
445,1.0674e-08
446,1.0729e-08
447,1.1476e-08
448,1.182e-08
449,1.1899e-08
450,1.1537e-08
451,1.1295e-08
452,1.0189e-08
453,1.0775e-08
454,9.8895e-09
455,9.1613e-09
456,8.2845e-09
457,8.1294e-09
458,7.7133e-09
459,7.778e-09
460,9.7288e-09
461,1.712e-08
462,4.3957e-08
463,8.7807e-08
464,8.1397e-08
465,3.8084e-08
466,1.1566e-08
467,5.1246e-09
468,3.4123e-09
469,2.974e-09
470,2.9357e-09
471,2.961e-09
472,3.3177e-09
473,3.7641e-09
474,4.1477e-09
475,4.6201e-09
476,5.1208e-09
477,5.5658e-09
478,5.7035e-09
479,6.2252e-09
480,6.1004e-09
481,6.7759e-09
482,7.2937e-09
483,7.0446e-09
484,7.3465e-09
485,7.3665e-09
486,7.728e-09
487,7.5251e-09
488,7.5549e-09
489,7.7214e-09
490,7.2871e-09
491,7.1845e-09
492,7.5285e-09
493,7.5196e-09
494,7.178e-09
495,7.1827e-09
496,6.928e-09
497,6.9616e-09
498,6.6808e-09
499,6.9278e-09
500,6.0718e-09
501,6.1518e-09
502,6.0473e-09
503,5.7119e-09
504,5.948e-09
505,5.5186e-09
506,5.6348e-09
507,5.4444e-09
508,4.9826e-09
509,5.1101e-09
510,4.9921e-09
511,5.1527e-09
512,4.6728e-09
513,4.5486e-09
514,4.3749e-09
515,4.5753e-09
516,4.6335e-09
517,4.4498e-09
518,4.2931e-09
519,4.229e-09
520,4.2636e-09
521,3.8632e-09
522,4.0491e-09
523,4.0016e-09
524,3.7951e-09
525,3.7545e-09
526,3.6379e-09
527,3.5832e-09
528,3.7888e-09
529,3.4891e-09
530,3.5084e-09
531,3.5595e-09
532,3.6143e-09
533,3.5985e-09
534,3.4935e-09
535,3.5193e-09
536,3.4172e-09
537,3.3051e-09
538,3.2809e-09
539,3.2911e-09
540,3.3213e-09
541,3.409e-09
542,3.4695e-09
543,3.3545e-09
544,3.5641e-09
545,3.4612e-09
546,3.6612e-09
547,3.7052e-09
548,3.7959e-09
549,3.7591e-09
550,4.0128e-09
551,4.1046e-09
552,4.333e-09
553,4.5488e-09
554,4.8501e-09
555,5.1811e-09
556,5.611e-09
557,5.6291e-09
558,6.2035e-09
559,6.5029e-09
560,6.8553e-09
561,7.2755e-09
562,7.4748e-09
563,8.7582e-09
564,8.662e-09
565,9.8934e-09
566,1.023e-08
567,1.0829e-08
568,1.156e-08
569,1.1707e-08
570,1.203e-08
571,1.2886e-08
572,1.326e-08
573,1.401e-08
574,1.4548e-08
575,1.5382e-08
576,1.5017e-08
577,1.5999e-08
578,1.6633e-08
579,1.6048e-08
580,1.679e-08
581,1.6742e-08
582,1.6869e-08
583,1.7127e-08
584,1.6636e-08
585,1.6888e-08
586,1.7195e-08
587,1.7479e-08
588,1.7184e-08
589,1.6888e-08
590,1.7994e-08
591,1.6843e-08
592,1.6643e-08
593,1.7193e-08
594,1.6317e-08
595,1.6777e-08
596,1.64e-08
597,1.6522e-08
598,1.6088e-08
599,1.5824e-08
600,3.8681e-09


==> figs/data/rdp3_po1e-4_1200.csv <==
f,P
0,2812.5
1,1.94e-05
2,0.00011675
3,0.00041045
4,0.00099086
5,0.0020283
6,0.0034291
7,0.0052664
8,0.007527
9,0.0095684
10,0.011462
11,0.013188
12,0.013931
13,0.014198
14,0.013918
15,0.012722
16,0.011388
17,0.0098599
18,0.0083597
19,0.0067243
20,0.0054941
21,0.0045478
22,0.0037393
23,0.0032314
24,0.0026953
25,0.0025494
26,0.0022766
27,0.0021361
28,0.0020007
29,0.0020741
30,0.0018308
31,0.0018386
32,0.0016093
33,0.001594
34,0.0013865
35,0.0013134
36,0.0012575
37,0.0011605
38,0.0010378
39,0.0010471
40,0.00090196
41,0.0008212
42,0.00085076
43,0.00080515
44,0.00074561
45,0.00069872
46,0.00065404
47,0.00062997
48,0.00063045
49,0.00066402
50,0.00061528
51,0.00051746
52,0.00054618
53,0.00052152
54,0.00049991
55,0.00049169
56,0.00045327
57,0.00039612
58,0.00042529
59,0.00040071
60,0.0003921
61,0.00036602
62,0.00035946
63,0.00035142
64,0.00033426
65,0.00033156
66,0.00033552
67,0.00030276
68,0.00031222
69,0.00030107
70,0.00027876
71,0.00028818
72,0.00027783
73,0.0002651
74,0.00025638
75,0.00025469
76,0.00024456
77,0.00023844
78,0.00022326
79,0.00022266
80,0.0002186
81,0.00021143
82,0.00021724
83,0.00020646
84,0.00020002
85,0.00020395
86,0.00018893
87,0.00018303
88,0.00018986
89,0.00018614
90,0.00017271
91,0.0001735
92,0.0001748
93,0.00017172
94,0.00016577
95,0.00016397
96,0.00015616
97,0.00016272
98,0.00016401
99,0.00015577
100,0.00015132
101,0.00015381
102,0.0001409
103,0.00014607
104,0.00013958
105,0.00014262
106,0.00014138
107,0.00014452
108,0.00015067
109,0.00014511
110,0.00014555
111,0.00014273
112,0.00014438
113,0.00014626
114,0.00013859
115,0.00014622
116,0.00014084
117,0.0001402
118,0.00014204
119,0.0001376
120,0.00014031
121,0.0001372
122,0.0001425
123,0.00013171
124,0.00013833
125,0.00013624
126,0.00013426
127,0.00014195
128,0.00015135
129,0.00014703
130,0.00014978
131,0.00015909
132,0.00016779
133,0.00018419
134,0.00018954
135,0.00020886
136,0.0002268
137,0.00026131
138,0.00030012
139,0.00030329
140,0.00034371
141,0.00038698
142,0.00042648
143,0.00046788
144,0.00047446
145,0.00053008
146,0.00054608
147,0.00058144
148,0.00060577
149,0.000632
150,0.00064497
151,0.00067558
152,0.0006932
153,0.00067608
154,0.00069786
155,0.00070856
156,0.00073152
157,0.00068008
158,0.00071513
159,0.00063824
160,0.00061487
161,0.00060744
162,0.00055773
163,0.00055112
164,0.00049765
165,0.00045265
166,0.00042854
167,0.00039688
168,0.00036158
169,0.00033753
170,0.00028258
171,0.0002709
172,0.00021786
173,0.00020545
174,0.00018394
175,0.00015875
176,0.00013051
177,0.00012019
178,0.00010842
179,8.6102e-05
180,7.7558e-05
181,6.3048e-05
182,6.1868e-05
183,4.7834e-05
184,4.2271e-05
185,3.581e-05
186,3.0345e-05
187,2.4871e-05
188,2.1465e-05
189,1.9128e-05
190,1.7005e-05
191,1.3588e-05
192,1.1815e-05
193,1.0558e-05
194,9.4318e-06
195,7.491e-06
196,6.7499e-06
197,6.2053e-06
198,5.0492e-06
199,4.5419e-06
200,4.0088e-06
201,3.26e-06
202,2.8416e-06
203,2.5256e-06
204,2.2304e-06
205,1.9238e-06
206,1.6659e-06
207,1.482e-06
208,1.347e-06
209,1.1976e-06
210,1.0659e-06
211,9.8084e-07
212,8.7414e-07
213,7.8548e-07
214,7.1362e-07
215,6.48e-07
216,5.8525e-07
217,5.7795e-07
218,4.9672e-07
219,4.4998e-07
220,4.1333e-07
221,4.1553e-07
222,3.7791e-07
223,3.7853e-07
224,3.7047e-07
225,3.3357e-07
226,3.548e-07
227,3.2272e-07
228,3.1128e-07
229,3.4162e-07
230,3.361e-07
231,3.0112e-07
232,3.1293e-07
233,3.4339e-07
234,2.9628e-07
235,3.4547e-07
236,3.1574e-07
237,3.0239e-07
238,3.333e-07
239,2.7201e-07
240,2.9433e-07
241,2.5558e-07
242,2.8293e-07
243,2.4428e-07
244,2.8452e-07
245,2.4363e-07
246,2.318e-07
247,1.8334e-07
248,1.832e-07
249,1.8361e-07
250,1.7135e-07
251,1.9345e-07
252,1.9737e-07
253,1.9467e-07
254,1.9281e-07
255,2.173e-07
256,2.1227e-07
257,2.059e-07
258,2.1263e-07
259,2.0812e-07
260,2.1687e-07
261,2.1751e-07
262,2.0866e-07
263,2.0347e-07
264,1.9745e-07
265,1.8974e-07
266,2.0134e-07
267,1.9917e-07
268,2.1946e-07
269,2.1598e-07
270,1.7887e-07
271,1.5017e-07
272,1.4482e-07
273,1.3783e-07
274,1.139e-07
275,1.1788e-07
276,1.0176e-07
277,9.9786e-08
278,8.4356e-08
279,8.0944e-08
280,7.8915e-08
281,7.1603e-08
282,6.792e-08
283,6.1244e-08
284,5.4883e-08
285,5.4513e-08
286,7.1218e-08
287,8.5009e-08
288,8.2619e-08
289,7.5848e-08
290,7.5213e-08
291,7.7354e-08
292,7.357e-08
293,7.1807e-08
294,7.2204e-08
295,7.2713e-08
296,7.1779e-08
297,7.3862e-08
298,7.5959e-08
299,8.6582e-08
300,2.7672e-06
301,9.0767e-08
302,8.2434e-08
303,8.7852e-08
304,8.306e-08
305,8.5329e-08
306,8.6674e-08
307,8.729e-08
308,8.925e-08
309,9.3483e-08
310,9.5067e-08
311,8.9185e-08
312,9.5177e-08
313,9.9353e-08
314,9.1038e-08
315,8.1055e-08
316,7.8262e-08
317,8.4423e-08
318,7.9812e-08
319,8.2564e-08
320,7.9068e-08
321,7.7262e-08
322,7.8515e-08
323,7.3689e-08
324,7.6522e-08
325,7.6725e-08
326,7.1612e-08
327,6.7979e-08
328,6.8266e-08
329,6.2412e-08
330,6.5394e-08
331,6.5118e-08
332,6.0891e-08
333,6.0899e-08
334,5.4108e-08
335,4.9546e-08
336,4.6844e-08
337,4.8823e-08
338,4.3082e-08
339,4.2094e-08
340,4.267e-08
341,4.2289e-08
342,3.896e-08
343,3.6075e-08
344,3.9055e-08
345,3.6446e-08
346,3.3643e-08
347,3.2753e-08
348,3.0474e-08
349,3.0794e-08
350,2.958e-08
351,2.7811e-08
352,2.944e-08
353,2.7384e-08
354,2.896e-08
355,2.8432e-08
356,2.7206e-08
357,2.5845e-08
358,2.6247e-08
359,2.5286e-08
360,2.6104e-08
361,2.5923e-08
362,2.5805e-08
363,2.4973e-08
364,2.3915e-08
365,2.392e-08
366,2.3614e-08
367,2.4485e-08
368,2.2862e-08
369,2.3183e-08
370,2.3609e-08
371,2.3928e-08
372,2.2331e-08
373,2.3219e-08
374,2.3025e-08
375,2.1698e-08
376,2.3837e-08
377,2.3558e-08
378,2.2896e-08
379,2.4008e-08
380,2.3699e-08
381,2.3537e-08
382,2.3787e-08
383,2.3511e-08
384,2.375e-08
385,2.55e-08
386,2.4214e-08
387,2.3837e-08
388,2.4111e-08
389,2.5137e-08
390,2.4403e-08
391,2.394e-08
392,2.5197e-08
393,2.4793e-08
394,2.5745e-08
395,2.5102e-08
396,2.7066e-08
397,2.6331e-08
398,2.5707e-08
399,2.7327e-08
400,2.5807e-08
401,2.7867e-08
402,2.8055e-08
403,2.8997e-08
404,2.9745e-08
405,3.1199e-08
406,3.0054e-08
407,3.0682e-08
408,3.2175e-08
409,3.1451e-08
410,3.1363e-08
411,3.2164e-08
412,3.1999e-08
413,3.218e-08
414,3.0436e-08
415,3.0474e-08
416,3.3384e-08
417,3.3108e-08
418,3.3316e-08
419,3.2525e-08
420,3.4449e-08
421,3.1537e-08
422,3.2549e-08
423,3.309e-08
424,3.2986e-08
425,3.2871e-08
426,3.5589e-08
427,3.6844e-08
428,3.3691e-08
429,3.634e-08
430,3.6004e-08
431,3.5978e-08
432,3.8469e-08
433,3.9684e-08
434,4.4524e-08
435,6.5717e-08
436,1.0596e-07
437,1.0376e-07
438,5.838e-08
439,4.2255e-08
440,3.955e-08
441,3.6677e-08
442,3.6393e-08
443,3.4892e-08
444,3.5423e-08
445,3.5183e-08
446,3.5127e-08
447,3.4152e-08
448,3.3029e-08
449,3.3526e-08
450,3.2122e-08
451,3.128e-08
452,3.0636e-08
453,2.807e-08
454,2.8493e-08
455,2.9284e-08
456,2.9964e-08
457,3.01e-08
458,3.2734e-08
459,3.9887e-08
460,5.174e-08
461,8.9528e-08
462,2.4144e-07
463,6.3269e-07
464,7.1483e-07
465,2.8138e-07
466,8.3735e-08
467,4.0546e-08
468,3.0849e-08
469,2.6481e-08
470,2.6077e-08
471,2.4696e-08
472,2.2873e-08
473,2.373e-08
474,2.3114e-08
475,2.5624e-08
476,2.5003e-08
477,2.3222e-08
478,2.3647e-08
479,2.5596e-08
480,2.7332e-08
481,2.7025e-08
482,2.6264e-08
483,2.4999e-08
484,2.5219e-08
485,2.4316e-08
486,2.3882e-08
487,2.3816e-08
488,2.2985e-08
489,2.1944e-08
490,2.0389e-08
491,2.0379e-08
492,2.1231e-08
493,2.1338e-08
494,2.1039e-08
495,1.8947e-08
496,1.9025e-08
497,1.8293e-08
498,1.9067e-08
499,1.9363e-08
500,1.8524e-08
501,1.8788e-08
502,1.9682e-08
503,1.8855e-08
504,1.8992e-08
505,1.8873e-08
506,1.924e-08
507,1.8709e-08
508,1.9312e-08
509,1.9801e-08
510,1.8768e-08
511,1.8615e-08
512,1.8755e-08
513,1.9806e-08
514,1.731e-08
515,1.7927e-08
516,2.0474e-08
517,1.8446e-08
518,1.6956e-08
519,1.8064e-08
520,1.7467e-08
521,1.8518e-08
522,2.14e-08
523,1.7954e-08
524,2.1472e-08
525,2.0178e-08
526,1.9862e-08
527,2.0109e-08
528,1.8229e-08
529,2.1748e-08
530,2.0973e-08
531,2.2145e-08
532,2.4662e-08
533,2.5542e-08
534,3.1055e-08
535,3.0206e-08
536,3.27e-08
537,3.1487e-08
538,3.4362e-08
539,3.2948e-08
540,3.6051e-08
541,3.7036e-08
542,3.6036e-08
543,4.0589e-08
544,4.3927e-08
545,4.328e-08
546,4.6786e-08
547,4.2154e-08
548,4.1215e-08
549,4.5414e-08
550,4.1031e-08
551,4.4506e-08
552,4.6842e-08
553,4.6311e-08
554,4.2851e-08
555,4.6223e-08
556,4.9999e-08
557,5.1759e-08
558,4.8033e-08
559,4.9032e-08
560,4.8237e-08
561,5.1647e-08
562,4.9012e-08
563,5.1267e-08
564,4.8758e-08
565,4.6402e-08
566,4.4433e-08
567,4.7374e-08
568,5.36e-08
569,5.7161e-08
570,4.9849e-08
571,4.3823e-08
572,4.3805e-08
573,3.882e-08
574,3.7214e-08
575,3.6548e-08
576,3.3126e-08
577,3.3184e-08
578,3.339e-08
579,2.958e-08
580,3.0017e-08
581,3.1119e-08
582,2.8531e-08
583,2.5438e-08
584,2.3743e-08
585,2.3671e-08
586,2.9301e-08
587,4.0976e-08
588,3.6356e-08
589,3.4179e-08
590,3.2425e-08
591,3.4359e-08
592,3.2608e-08
593,3.2362e-08
594,3.1618e-08
595,2.8446e-08
596,2.8681e-08
597,3.0458e-08
598,3.1494e-08
599,3.756e-08
600,5.8485e-07


==> figs/data/rdp3_up_1200.csv <==
f,P
0,2812.5
1,3.99e-06
2,5.0124e-05
3,0.00019707
4,0.00043504
5,0.00068137
6,0.00081188
7,0.00078806
8,0.00063372
9,0.00043625
10,0.00025695
11,0.00013208
12,5.9235e-05
13,2.3493e-05
14,8.3277e-06
15,2.7327e-06
16,7.9458e-07
17,2.7164e-07
18,9.3077e-08
19,4.3071e-08
20,1.9535e-08
21,1.011e-08
22,4.345e-09
23,1.8519e-09
24,7.7537e-10
25,3.0951e-10
26,1.15e-10
27,4.8329e-11
28,1.7691e-11
29,7.3309e-12
30,2.9979e-12
31,1.2543e-12
32,5.6765e-13
33,2.4989e-13
34,9.8138e-14
35,4.2868e-14
36,1.7817e-14
37,7.0361e-15
38,3.0655e-15
39,1.247e-15
40,5.362e-16
41,2.3146e-16
42,1.0185e-16
43,4.8089e-17
44,2.3816e-17
45,1.3017e-17
46,7.3042e-18
47,4.5382e-18
48,2.8179e-18
49,2.0135e-18
50,1.4122e-18
51,9.7957e-19
52,7.6251e-19
53,5.837e-19
54,5.025e-19
55,3.8395e-19
56,3.4003e-19
57,3.0065e-19
58,2.484e-19
59,2.3281e-19
60,1.9792e-19
61,1.7653e-19
62,1.5216e-19
63,1.3436e-19
64,1.1636e-19
65,9.9885e-20
66,8.6582e-20
67,7.4121e-20
68,6.5315e-20
69,5.7012e-20
70,4.8916e-20
71,4.5408e-20
72,3.9846e-20
73,3.4855e-20
74,3.1984e-20
75,2.8768e-20
76,2.4486e-20
77,2.2782e-20
78,2.1319e-20
79,1.8687e-20
80,1.7129e-20
81,1.5396e-20
82,1.3485e-20
83,1.2526e-20
84,1.1865e-20
85,1.0056e-20
86,9.11e-21
87,8.2888e-21
88,7.3878e-21
89,6.9205e-21
90,6.2179e-21
91,5.5338e-21
92,5.0265e-21
93,4.939e-21
94,4.3204e-21
95,3.9477e-21
96,3.7147e-21
97,3.3302e-21
98,3.0226e-21
99,2.9025e-21
100,2.6495e-21
101,2.4225e-21
102,2.224e-21
103,2.1242e-21
104,1.8769e-21
105,1.874e-21
106,1.7155e-21
107,1.5224e-21
108,1.3672e-21
109,1.2324e-21
110,1.1542e-21
111,1.0766e-21
112,1.0552e-21
113,9.6386e-22
114,9.0906e-22
115,8.7306e-22
116,7.9436e-22
117,6.9645e-22
118,6.8789e-22
119,6.5071e-22
120,5.9147e-22
121,5.6919e-22
122,5.275e-22
123,4.8584e-22
124,4.3871e-22
125,4.1433e-22
126,3.9766e-22
127,3.5544e-22
128,3.5564e-22
129,3.2478e-22
130,3.12e-22
131,2.9203e-22
132,2.8171e-22
133,2.6912e-22
134,2.4205e-22
135,2.4389e-22
136,2.2303e-22
137,1.9892e-22
138,1.893e-22
139,1.808e-22
140,1.717e-22
141,1.5712e-22
142,1.4725e-22
143,1.3776e-22
144,1.3203e-22
145,1.2711e-22
146,1.258e-22
147,1.1286e-22
148,1.1777e-22
149,1.0386e-22
150,9.8887e-23
151,9.9626e-23
152,8.7748e-23
153,8.6238e-23
154,7.9694e-23
155,7.7181e-23
156,7.0115e-23
157,7.0568e-23
158,6.3916e-23
159,6.1468e-23
160,5.8687e-23
161,5.5486e-23
162,5.2692e-23
163,5.2121e-23
164,5.1647e-23
165,4.896e-23
166,4.5185e-23
167,4.361e-23
168,4.0446e-23
169,3.9437e-23
170,3.7749e-23
171,3.6389e-23
172,3.4053e-23
173,3.4057e-23
174,3.3516e-23
175,3.092e-23
176,2.9817e-23
177,2.8328e-23
178,2.7582e-23
179,2.8415e-23
180,2.6917e-23
181,2.5768e-23
182,2.5901e-23
183,2.5348e-23
184,2.4328e-23
185,2.2703e-23
186,2.112e-23
187,2.1858e-23
188,2.1374e-23
189,2.1397e-23
190,2.0831e-23
191,2.0194e-23
192,2.1213e-23
193,2.1671e-23
194,2.1212e-23
195,2.1648e-23
196,2.0766e-23
197,2.2332e-23
198,2.2117e-23
199,2.2161e-23
200,2.2872e-23
201,2.3052e-23
202,2.2838e-23
203,2.3086e-23
204,2.4308e-23
205,2.5016e-23
206,2.6591e-23
207,2.7789e-23
208,2.9184e-23
209,3.0292e-23
210,3.1624e-23
211,3.2862e-23
212,3.4302e-23
213,3.7232e-23
214,3.9824e-23
215,4.1063e-23
216,4.725e-23
217,4.8878e-23
218,5.137e-23
219,5.5217e-23
220,6.1462e-23
221,6.2636e-23
222,6.9296e-23
223,7.5164e-23
224,7.6399e-23
225,8.7078e-23
226,9.4479e-23
227,9.8338e-23
228,1.102e-22
229,1.2066e-22
230,1.2559e-22
231,1.4049e-22
232,1.5586e-22
233,1.7174e-22
234,1.9424e-22
235,2.1891e-22
236,2.4477e-22
237,2.7646e-22
238,3.0217e-22
239,3.3908e-22
240,3.7012e-22
241,4.1574e-22
242,4.2673e-22
243,4.9082e-22
244,5.2692e-22
245,5.4249e-22
246,6.4655e-22
247,6.7537e-22
248,7.7715e-22
249,8.6391e-22
250,1.0305e-21
251,1.2442e-21
252,1.5444e-21
253,2.1042e-21
254,3.3741e-21
255,5.9492e-21
256,1.174e-20
257,2.3997e-20
258,5.2848e-20
259,1.1815e-19
260,2.6363e-19
261,5.8592e-19
262,1.367e-18
263,2.9489e-18
264,7.0262e-18
265,1.5913e-17
266,3.4292e-17
267,8.2019e-17
268,1.7483e-16
269,3.6153e-16
270,8.0834e-16
271,1.8421e-15
272,4.1432e-15
273,1.0536e-14
274,2.3316e-14
275,5.8212e-14
276,1.3505e-13
277,2.9765e-13
278,6.423e-13
279,1.369e-12
280,2.412e-12
281,4.8246e-12
282,9.4062e-12
283,2.4613e-11
284,6.4097e-11
285,1.947e-10
286,5.1937e-10
287,1.2694e-09
288,2.7399e-09
289,5.1574e-09
290,8.3294e-09
291,1.1506e-08
292,1.3265e-08
293,1.2685e-08
294,9.6423e-09
295,5.6434e-09
296,2.3157e-09
297,5.9246e-10
298,6.7247e-11
299,1.3442e-12
300,3.9835e-17
301,1.3545e-12
302,6.8296e-11
303,6.0639e-10
304,2.3885e-09
305,5.8663e-09
306,1.0101e-08
307,1.3392e-08
308,1.4114e-08
309,1.2338e-08
310,9.0011e-09
311,5.6169e-09
312,3.0073e-09
313,1.4042e-09
314,5.7903e-10
315,2.1877e-10
316,7.2586e-11
317,2.8091e-11
318,1.082e-11
319,5.5933e-12
320,2.8184e-12
321,1.6123e-12
322,7.6243e-13
323,3.561e-13
324,1.628e-13
325,7.0719e-14
326,2.853e-14
327,1.298e-14
328,5.1351e-15
329,2.2972e-15
330,1.012e-15
331,4.5474e-16
332,2.2082e-16
333,1.0402e-16
334,4.3695e-17
335,2.0389e-17
336,9.0175e-18
337,3.783e-18
338,1.7563e-18
339,7.5445e-19
340,3.4128e-19
341,1.5116e-19
342,7.0545e-20
343,3.3391e-20
344,1.6689e-20
345,8.8695e-21
346,5.2649e-21
347,3.5159e-21
348,2.3386e-21
349,1.8452e-21
350,1.4324e-21
351,1.1192e-21
352,9.6388e-22
353,8.0386e-22
354,7.4725e-22
355,6.1639e-22
356,5.8082e-22
357,5.3639e-22
358,4.6201e-22
359,4.485e-22
360,3.9581e-22
361,3.6375e-22
362,3.2299e-22
363,2.9311e-22
364,2.6133e-22
365,2.3067e-22
366,2.0482e-22
367,1.8068e-22
368,1.6354e-22
369,1.476e-22
370,1.2988e-22
371,1.2396e-22
372,1.1148e-22
373,1.0045e-22
374,9.4006e-23
375,8.6755e-23
376,7.5525e-23
377,7.1949e-23
378,6.9003e-23
379,6.1504e-23
380,5.7505e-23
381,5.3021e-23
382,4.7169e-23
383,4.4614e-23
384,4.3011e-23
385,3.7164e-23
386,3.4245e-23
387,3.1643e-23
388,2.8844e-23
389,2.7248e-23
390,2.4939e-23
391,2.2593e-23
392,2.0801e-23
393,2.0836e-23
394,1.8394e-23
395,1.7166e-23
396,1.6324e-23
397,1.4872e-23
398,1.3717e-23
399,1.3292e-23
400,1.2314e-23
401,1.1352e-23
402,1.0598e-23
403,1.0178e-23
404,9.1273e-24
405,9.1753e-24
406,8.459e-24
407,7.5493e-24
408,6.8654e-24
409,6.2694e-24
410,5.9252e-24
411,5.5714e-24
412,5.5096e-24
413,5.1168e-24
414,4.8783e-24
415,4.7067e-24
416,4.3121e-24
417,3.8056e-24
418,3.8068e-24
419,3.6269e-24
420,3.3035e-24
421,3.1779e-24
422,2.9619e-24
423,2.7558e-24
424,2.5036e-24
425,2.362e-24
426,2.2481e-24
427,2.0769e-24
428,2.0567e-24
429,1.8991e-24
430,1.8326e-24
431,1.7408e-24
432,1.6909e-24
433,1.6337e-24
434,1.4543e-24
435,1.4645e-24
436,1.3462e-24
437,1.205e-24
438,1.1604e-24
439,1.1004e-24
440,1.0406e-24
441,9.6997e-25
442,9.1839e-25
443,8.4707e-25
444,8.155e-25
445,7.9639e-25
446,7.9391e-25
447,7.0971e-25
448,7.4024e-25
449,6.6789e-25
450,6.2801e-25
451,6.3874e-25
452,5.6246e-25
453,5.5672e-25
454,5.2337e-25
455,5.0548e-25
456,4.5618e-25
457,4.5749e-25
458,4.2994e-25
459,4.146e-25
460,3.9565e-25
461,3.7876e-25
462,3.748e-25
463,3.5624e-25
464,3.5922e-25
465,3.4463e-25
466,3.2451e-25
467,3.4027e-25
468,3.1233e-25
469,3.0021e-25
470,2.9561e-25
471,3.0172e-25
472,2.9029e-25
473,3.0214e-25
474,2.9485e-25
475,2.8406e-25
476,2.7567e-25
477,2.8324e-25
478,2.8857e-25
479,3.0044e-25
480,2.8369e-25
481,3.0256e-25
482,3.0395e-25
483,3.1674e-25
484,3.3546e-25
485,3.3824e-25
486,3.5857e-25
487,3.5483e-25
488,4.0543e-25
489,3.882e-25
490,4.1556e-25
491,4.2724e-25
492,4.5257e-25
493,5.1036e-25
494,5.5025e-25
495,5.7826e-25
496,5.8467e-25
497,6.4326e-25
498,6.7286e-25
499,7.2637e-25
500,7.8252e-25
501,8.4885e-25
502,8.7489e-25
503,9.6551e-25
504,1.0486e-24
505,1.1046e-24
506,1.2103e-24
507,1.3475e-24
508,1.3798e-24
509,1.4849e-24
510,1.6456e-24
511,1.8013e-24
512,1.9001e-24
513,2.1193e-24
514,2.2931e-24
515,2.4704e-24
516,2.9032e-24
517,3.0457e-24
518,3.2139e-24
519,3.6289e-24
520,3.9824e-24
521,4.2162e-24
522,4.7649e-24
523,5.0865e-24
524,5.3195e-24
525,6.1031e-24
526,6.6635e-24
527,7.1043e-24
528,7.9639e-24
529,8.779e-24
530,9.2139e-24
531,1.0476e-23
532,1.1618e-23
533,1.2848e-23
534,1.4577e-23
535,1.653e-23
536,1.8694e-23
537,2.1166e-23
538,2.3335e-23
539,2.6326e-23
540,2.8853e-23
541,3.2548e-23
542,3.3544e-23
543,3.8676e-23
544,4.1496e-23
545,4.2653e-23
546,4.9789e-23
547,5.1542e-23
548,5.9089e-23
549,6.5717e-23
550,8.0553e-23
551,1.085e-22
552,1.6573e-22
553,3.0535e-22
554,6.1914e-22
555,1.3136e-21
556,2.9717e-21
557,6.6081e-21
558,1.5077e-20
559,3.3791e-20
560,7.688e-20
561,1.7131e-19
562,3.9977e-19
563,8.6087e-19
564,2.049e-18
565,4.6286e-18
566,9.9267e-18
567,2.3638e-17
568,5.0185e-17
569,1.0336e-16
570,2.301e-16
571,5.2233e-16
572,1.169e-15
573,2.9585e-15
574,6.5147e-15
575,1.6182e-14
576,3.7346e-14
577,8.1892e-14
578,1.7581e-13
579,3.7282e-13
580,6.5353e-13
581,1.3007e-12
582,2.523e-12
583,6.5691e-12
584,1.7024e-11
585,5.1469e-11
586,1.3666e-10
587,3.3248e-10
588,7.1442e-10
589,1.3388e-09
590,2.1527e-09
591,2.9609e-09
592,3.3988e-09
593,3.2363e-09
594,2.4498e-09
595,1.4279e-09
596,5.8351e-10
597,1.4869e-10
598,1.6809e-11
599,3.3444e-13
600,1.7962e-19


==> figs/data/rdp3_up_po1e-2_1200.csv <==
f,P
0,2812.4
1,2.0388e-05
2,0.00011496
3,0.0004013
4,0.00099666
5,0.0020541
6,0.0035167
7,0.0054932
8,0.0076673
9,0.0095324
10,0.01161
11,0.012984
12,0.014168
13,0.014183
14,0.013811
15,0.012845
16,0.011415
17,0.0097498
18,0.0082457
19,0.0067114
20,0.0056011
21,0.0045666
22,0.003629
23,0.003105
24,0.0026388
25,0.0023947
26,0.0022019
27,0.0021177
28,0.0019369
29,0.0018942
30,0.0019472
31,0.0017634
32,0.0016567
33,0.0015065
34,0.0013263
35,0.0013511
36,0.0012197
37,0.0010864
38,0.0009764
39,0.00096717
40,0.00085162
41,0.00085011
42,0.00077704
43,0.00078375
44,0.00071919
45,0.00069792
46,0.00069108
47,0.00061211
48,0.00058278
49,0.0006016
50,0.00057627
51,0.00049341
52,0.00051099
53,0.00045959
54,0.0004902
55,0.00043948
56,0.00042715
57,0.00040294
58,0.00042172
59,0.00035693
60,0.00036942
61,0.00035563
62,0.00033815
63,0.00034336
64,0.00030838
65,0.00029727
66,0.00030254
67,0.00028668
68,0.00029445
69,0.00026624
70,0.00027344
71,0.00027049
72,0.00026911
73,0.00023301
74,0.00022727
75,0.00024593
76,0.00022539
77,0.00022338
78,0.00022729
79,0.00019819
80,0.00021628
81,0.00021292
82,0.00020051
83,0.00018634
84,0.0001934
85,0.00019
86,0.00018063
87,0.0001869
88,0.00017556
89,0.00017378
90,0.00016835
91,0.00016845
92,0.00017187
93,0.00016268
94,0.00015902
95,0.00015773
96,0.0001482
97,0.00015694
98,0.00014637
99,0.00016326
100,0.00015337
101,0.00014471
102,0.00014028
103,0.0001449
104,0.00013758
105,0.00014148
106,0.00014243
107,0.00013947
108,0.00013999
109,0.00012874
110,0.00013482
111,0.00013865
112,0.00012953
113,0.00013013
114,0.0001299
115,0.00012923
116,0.00012455
117,0.00013252
118,0.00012621
119,0.00013078
120,0.00012323
121,0.00013451
122,0.00013308
123,0.00012653
124,0.00012825
125,0.00012398
126,0.0001215
127,0.00012535
128,0.00011643
129,0.00012396
130,0.00012683
131,0.0001274
132,0.00012532
133,0.00011224
134,0.00012008
135,0.00011816
136,0.00012111
137,0.00011269
138,0.0001249
139,0.00011908
140,0.00011588
141,0.00011522
142,0.00011658
143,0.00011002
144,0.00010991
145,0.00011313
146,0.00010897
147,0.00010782
148,0.00010873
149,0.00010295
150,0.00010368
151,9.658e-05
152,9.7838e-05
153,9.3962e-05
154,9.2928e-05
155,8.7935e-05
156,8.6666e-05
157,8.3665e-05
158,8.3026e-05
159,7.8418e-05
160,7.691e-05
161,7.7658e-05
162,7.39e-05
163,6.8978e-05
164,6.6665e-05
165,6.547e-05
166,6.0989e-05
167,5.9524e-05
168,5.6735e-05
169,5.5222e-05
170,5.3978e-05
171,5.1287e-05
172,4.4064e-05
173,4.5699e-05
174,4.2483e-05
175,4.1125e-05
176,3.8649e-05
177,3.527e-05
178,3.6473e-05
179,3.3803e-05
180,3.0929e-05
181,2.9413e-05
182,2.8263e-05
183,2.5131e-05
184,2.446e-05
185,2.4385e-05
186,2.1601e-05
187,2.1373e-05
188,1.9577e-05
189,1.9041e-05
190,1.76e-05
191,1.6429e-05
192,1.5406e-05
193,1.4516e-05
194,1.3377e-05
195,1.3203e-05
196,1.1601e-05
197,1.1494e-05
198,1.0131e-05
199,1.0011e-05
200,9.1052e-06
201,8.7034e-06
202,8.3291e-06
203,7.7435e-06
204,7.3219e-06
205,6.3594e-06
206,6.1797e-06
207,6.0427e-06
208,5.6929e-06
209,5.4004e-06
210,4.9271e-06
211,4.4288e-06
212,4.3398e-06
213,3.9057e-06
214,3.615e-06
215,3.4983e-06
216,3.3627e-06
217,3.1717e-06
218,2.9682e-06
219,2.7821e-06
220,2.483e-06
221,2.3549e-06
222,2.1873e-06
223,2.2019e-06
224,1.8603e-06
225,1.8219e-06
226,1.7174e-06
227,1.6348e-06
228,1.5646e-06
229,1.5196e-06
230,1.3141e-06
231,1.2903e-06
232,1.233e-06
233,1.1294e-06
234,1.0787e-06
235,9.8066e-07
236,9.4084e-07
237,8.125e-07
238,8.1717e-07
239,7.8137e-07
240,6.9794e-07
241,7.2413e-07
242,6.6003e-07
243,6.2806e-07
244,5.7602e-07
245,5.3172e-07
246,5.164e-07
247,4.9596e-07
248,4.692e-07
249,4.3559e-07
250,3.9189e-07
251,3.7242e-07
252,3.4489e-07
253,3.4397e-07
254,3.3035e-07
255,2.9962e-07
256,2.863e-07
257,2.6164e-07
258,2.62e-07
259,2.4497e-07
260,2.2048e-07
261,2.1251e-07
262,2.1112e-07
263,1.9574e-07
264,1.9175e-07
265,1.7117e-07
266,1.6271e-07
267,1.493e-07
268,1.4667e-07
269,1.4055e-07
270,1.2793e-07
271,1.2254e-07
272,1.1884e-07
273,1.1263e-07
274,1.0622e-07
275,9.9357e-08
276,9.5665e-08
277,8.502e-08
278,8.3889e-08
279,8.3164e-08
280,7.3457e-08
281,7.3864e-08
282,6.8882e-08
283,6.5713e-08
284,6.4061e-08
285,5.9919e-08
286,5.6661e-08
287,5.1114e-08
288,4.8955e-08
289,4.8375e-08
290,4.1203e-08
291,4.1217e-08
292,4.073e-08
293,3.7954e-08
294,3.6622e-08
295,3.5394e-08
296,3.1792e-08
297,3.008e-08
298,2.8904e-08
299,2.5998e-08
300,2.6742e-08
301,2.5463e-08
302,2.2967e-08
303,2.2416e-08
304,2.047e-08
305,1.9753e-08
306,1.9572e-08
307,1.7281e-08
308,1.7234e-08
309,1.6393e-08
310,1.4107e-08
311,1.4165e-08
312,1.2949e-08
313,1.3022e-08
314,1.2039e-08
315,1.1267e-08
316,1.0257e-08
317,1.0463e-08
318,9.3338e-09
319,8.8375e-09
320,8.475e-09
321,7.8822e-09
322,7.544e-09
323,7.2872e-09
324,6.7435e-09
325,6.2436e-09
326,5.9314e-09
327,5.5101e-09
328,5.1352e-09
329,5.0254e-09
330,4.6139e-09
331,4.3501e-09
332,4.1381e-09
333,3.8765e-09
334,3.6332e-09
335,3.438e-09
336,3.3034e-09
337,2.9795e-09
338,2.7589e-09
339,2.7449e-09
340,2.5369e-09
341,2.3637e-09
342,2.1297e-09
343,2.0594e-09
344,1.9249e-09
345,1.8499e-09
346,1.745e-09
347,1.6134e-09
348,1.492e-09
349,1.3865e-09
350,1.3895e-09
351,1.2638e-09
352,1.2426e-09
353,1.1322e-09
354,1.08e-09
355,1.0173e-09
356,9.506e-10
357,8.6089e-10
358,8.5008e-10
359,7.7915e-10
360,7.6469e-10
361,7.7928e-10
362,7.3127e-10
363,6.8521e-10
364,6.8132e-10
365,6.4857e-10
366,6.3636e-10
367,6.2694e-10
368,6.3495e-10
369,6.1403e-10
370,6.0767e-10
371,6.2849e-10
372,6.2144e-10
373,6.1797e-10
374,6.3866e-10
375,6.9962e-10
376,6.6897e-10
377,7.227e-10
378,7.6446e-10
379,7.5597e-10
380,8.3818e-10
381,8.7834e-10
382,9.303e-10
383,9.3109e-10
384,1.0027e-09
385,1.1083e-09
386,1.1518e-09
387,1.2886e-09
388,1.3403e-09
389,1.3995e-09
390,1.4932e-09
391,1.6567e-09
392,1.8557e-09
393,1.8762e-09
394,2.0433e-09
395,2.1634e-09
396,2.1777e-09
397,2.5359e-09
398,2.5599e-09
399,3.1083e-09
400,3.1832e-09
401,3.2246e-09
402,3.4705e-09
403,3.9052e-09
404,3.9933e-09
405,4.4923e-09
406,4.8407e-09
407,5.0425e-09
408,5.4985e-09
409,5.4153e-09
410,6.213e-09
411,6.8311e-09
412,6.8715e-09
413,7.4402e-09
414,8.0109e-09
415,8.507e-09
416,8.8355e-09
417,9.8701e-09
418,1.0258e-08
419,1.1523e-08
420,1.1703e-08
421,1.3329e-08
422,1.4242e-08
423,1.4565e-08
424,1.555e-08
425,1.6112e-08
426,1.6756e-08
427,1.847e-08
428,1.8108e-08
429,2.0238e-08
430,2.2683e-08
431,2.3812e-08
432,2.4914e-08
433,2.3905e-08
434,2.6814e-08
435,2.8148e-08
436,3.0096e-08
437,3.0024e-08
438,3.4854e-08
439,3.5694e-08
440,3.6646e-08
441,3.7892e-08
442,4.0784e-08
443,4.0539e-08
444,4.2874e-08
445,4.5988e-08
446,4.7126e-08
447,4.8906e-08
448,5.2378e-08
449,5.2006e-08
450,5.4671e-08
451,5.407e-08
452,5.7739e-08
453,5.7651e-08
454,6.0032e-08
455,5.9401e-08
456,6.1722e-08
457,6.225e-08
458,6.5008e-08
459,6.3945e-08
460,6.6338e-08
461,7.0075e-08
462,6.9225e-08
463,6.7702e-08
464,6.8279e-08
465,7.0428e-08
466,6.8442e-08
467,6.9873e-08
468,6.9649e-08
469,7.0822e-08
470,7.2827e-08
471,7.0683e-08
472,6.3949e-08
473,6.9442e-08
474,6.7066e-08
475,6.7853e-08
476,6.6294e-08
477,6.3493e-08
478,6.8146e-08
479,6.5343e-08
480,6.2444e-08
481,6.1945e-08
482,6.1251e-08
483,5.6603e-08
484,5.7523e-08
485,5.9251e-08
486,5.4961e-08
487,5.6214e-08
488,5.3409e-08
489,5.3797e-08
490,5.1927e-08
491,4.9808e-08
492,4.8594e-08
493,4.7427e-08
494,4.5464e-08
495,4.65e-08
496,4.2065e-08
497,4.3304e-08
498,3.941e-08
499,4.0039e-08
500,3.7883e-08
501,3.7498e-08
502,3.6974e-08
503,3.5491e-08
504,3.4539e-08
505,3.1441e-08
506,3.1486e-08
507,3.1727e-08
508,3.0685e-08
509,2.9913e-08
510,2.8097e-08
511,2.6235e-08
512,2.6466e-08
513,2.4677e-08
514,2.3284e-08
515,2.3247e-08
516,2.2959e-08
517,2.2377e-08
518,2.162e-08
519,2.0905e-08
520,1.9168e-08
521,1.8724e-08
522,1.7862e-08
523,1.8479e-08
524,1.6046e-08
525,1.6152e-08
526,1.5722e-08
527,1.5218e-08
528,1.4972e-08
529,1.5063e-08
530,1.3276e-08
531,1.3385e-08
532,1.3081e-08
533,1.2341e-08
534,1.2222e-08
535,1.135e-08
536,1.1134e-08
537,9.9256e-09
538,1.0204e-08
539,9.9539e-09
540,9.1656e-09
541,9.7254e-09
542,9.0082e-09
543,8.8341e-09
544,8.3038e-09
545,7.8797e-09
546,7.8144e-09
547,7.7101e-09
548,7.4688e-09
549,7.1029e-09
550,6.4958e-09
551,6.3511e-09
552,6.0373e-09
553,6.1345e-09
554,6.068e-09
555,5.6488e-09
556,5.4543e-09
557,5.155e-09
558,5.2331e-09
559,5.0801e-09
560,4.7201e-09
561,4.6072e-09
562,4.6573e-09
563,4.4699e-09
564,4.4357e-09
565,4.0653e-09
566,3.9694e-09
567,3.737e-09
568,3.7555e-09
569,3.7195e-09
570,3.4872e-09
571,3.3958e-09
572,3.3698e-09
573,3.2689e-09
574,3.2595e-09
575,3.115e-09
576,3.0724e-09
577,2.8288e-09
578,2.8017e-09
579,2.8493e-09
580,2.6892e-09
581,2.7295e-09
582,2.6276e-09
583,2.6145e-09
584,2.6208e-09
585,2.4847e-09
586,2.4987e-09
587,2.3909e-09
588,2.3395e-09
589,2.339e-09
590,2.2094e-09
591,2.2522e-09
592,2.3064e-09
593,2.2343e-09
594,2.2559e-09
595,2.2188e-09
596,2.1475e-09
597,2.1406e-09
598,2.0939e-09
599,2.2073e-09
600,5.631e-10


==> figs/data/rdp3_up_po1e-4_1200.csv <==
f,P
0,2812.4
1,1.9884e-05
2,0.00011608
3,0.00040871
4,0.00098577
5,0.0020069
6,0.0034727
7,0.0054538
8,0.007673
9,0.0097223
10,0.011625
11,0.013176
12,0.013913
13,0.014097
14,0.01375
15,0.012779
16,0.011699
17,0.0098026
18,0.0082486
19,0.0068709
20,0.0054867
21,0.0044646
22,0.0037081
23,0.003237
24,0.0026279
25,0.0024353
26,0.0022729
27,0.0021797
28,0.0020722
29,0.0019314
30,0.0017538
31,0.0017122
32,0.0015745
33,0.0015375
34,0.0013498
35,0.0013724
36,0.0011756
37,0.0010993
38,0.00098637
39,0.00094082
40,0.00090012
41,0.0008812
42,0.00081244
43,0.00079792
44,0.00069973
45,0.00066821
46,0.00068053
47,0.00064429
48,0.00058445
49,0.0005803
50,0.00052125
51,0.00052552
52,0.00051267
53,0.00047976
54,0.00045118
55,0.00044609
56,0.0004252
57,0.00042414
58,0.00041757
59,0.00038304
60,0.0003631
61,0.00035049
62,0.00034733
63,0.00033246
64,0.00032297
65,0.00030918
66,0.00028346
67,0.00029407
68,0.00029398
69,0.00026894
70,0.00027213
71,0.00025457
72,0.00026304
73,0.00025049
74,0.00024183
75,0.00024301
76,0.00022639
77,0.00022613
78,0.00021981
79,0.00020614
80,0.00020642
81,0.00020671
82,0.00019541
83,0.00020455
84,0.00018033
85,0.00019463
86,0.00019138
87,0.0001656
88,0.00018374
89,0.00017341
90,0.00017468
91,0.00016796
92,0.0001689
93,0.00017028
94,0.00015431
95,0.00015138
96,0.00016018
97,0.00015305
98,0.00015374
99,0.0001545
100,0.00015411
101,0.00014394
102,0.00014325
103,0.00014831
104,0.00013708
105,0.00013941
106,0.00013675
107,0.00014204
108,0.00013861
109,0.00013526
110,0.0001359
111,0.00014158
112,0.00012459
113,0.00012398
114,0.00012949
115,0.00013468
116,0.00013112
117,0.00012628
118,0.0001281
119,0.0001347
120,0.00013203
121,0.00012466
122,0.00013077
123,0.00012299
124,0.00012019
125,0.00012182
126,0.00012731
127,0.00012011
128,0.00011895
129,0.00012467
130,0.0001219
131,0.00012668
132,0.00012682
133,0.00012872
134,0.0001178
135,0.00012617
136,0.0001223
137,0.00011764
138,0.00011675
139,0.00011397
140,0.0001128
141,0.00011178
142,0.00011384
143,0.00010764
144,0.00010591
145,0.00010951
146,0.00011126
147,0.00010564
148,0.00011042
149,0.00010343
150,0.00010149
151,9.713e-05
152,9.6829e-05
153,9.4944e-05
154,9.5899e-05
155,8.7843e-05
156,8.3376e-05
157,8.3212e-05
158,8.1476e-05
159,7.6368e-05
160,7.4501e-05
161,7.6249e-05
162,7.2266e-05
163,6.7392e-05
164,6.3885e-05
165,6.5379e-05
166,5.9362e-05
167,5.9163e-05
168,5.577e-05
169,5.4212e-05
170,5.011e-05
171,4.83e-05
172,4.7942e-05
173,4.5863e-05
174,3.8639e-05
175,3.9947e-05
176,3.7073e-05
177,3.6107e-05
178,3.1772e-05
179,3.2724e-05
180,3.1116e-05
181,2.88e-05
182,2.6584e-05
183,2.6236e-05
184,2.5232e-05
185,2.3198e-05
186,2.1954e-05
187,1.9266e-05
188,1.9211e-05
189,1.8568e-05
190,1.6546e-05
191,1.503e-05
192,1.4909e-05
193,1.4042e-05
194,1.2944e-05
195,1.2094e-05
196,1.1336e-05
197,1.0787e-05
198,1.0479e-05
199,9.4878e-06
200,9.0614e-06
201,8.356e-06
202,7.9273e-06
203,7.4371e-06
204,7.0677e-06
205,6.1307e-06
206,6.1243e-06
207,5.6139e-06
208,5.3871e-06
209,4.8639e-06
210,4.786e-06
211,4.42e-06
212,3.9574e-06
213,3.788e-06
214,3.6033e-06
215,3.3697e-06
216,3.1382e-06
217,2.972e-06
218,2.7747e-06
219,2.5899e-06
220,2.5165e-06
221,2.3348e-06
222,2.1011e-06
223,1.9298e-06
224,1.8215e-06
225,1.7671e-06
226,1.6577e-06
227,1.5355e-06
228,1.4834e-06
229,1.3979e-06
230,1.2812e-06
231,1.2316e-06
232,1.2034e-06
233,1.0371e-06
234,1.017e-06
235,9.633e-07
236,8.9263e-07
237,8.4601e-07
238,7.8795e-07
239,7.3503e-07
240,6.6045e-07
241,6.0924e-07
242,5.9539e-07
243,5.881e-07
244,5.6965e-07
245,5.0948e-07
246,4.9552e-07
247,4.6333e-07
248,4.3648e-07
249,4.0573e-07
250,3.93e-07
251,3.6388e-07
252,3.1942e-07
253,3.464e-07
254,3.143e-07
255,2.9378e-07
256,2.6301e-07
257,2.5073e-07
258,2.3181e-07
259,2.1976e-07
260,2.1118e-07
261,2.0983e-07
262,1.9473e-07
263,1.8312e-07
264,1.8558e-07
265,1.5649e-07
266,1.5575e-07
267,1.444e-07
268,1.4235e-07
269,1.2975e-07
270,1.2485e-07
271,1.0953e-07
272,1.1457e-07
273,1.0789e-07
274,9.9939e-08
275,9.4036e-08
276,9.1637e-08
277,8.2777e-08
278,8.0561e-08
279,7.4994e-08
280,7.0995e-08
281,7.0751e-08
282,6.4565e-08
283,6.1521e-08
284,5.6315e-08
285,5.4983e-08
286,5.2284e-08
287,4.9414e-08
288,4.8035e-08
289,4.3545e-08
290,4.0874e-08
291,4.1072e-08
292,4.0021e-08
293,3.7945e-08
294,3.3032e-08
295,3.2136e-08
296,3.0192e-08
297,2.8666e-08
298,2.5833e-08
299,2.7046e-08
300,2.3852e-08
301,2.249e-08
302,2.0716e-08
303,2.0329e-08
304,1.9726e-08
305,1.9832e-08
306,1.789e-08
307,1.7441e-08
308,1.5985e-08
309,1.5611e-08
310,1.4435e-08
311,1.363e-08
312,1.1995e-08
313,1.1344e-08
314,1.1003e-08
315,1.0519e-08
316,9.797e-09
317,9.6007e-09
318,9.0376e-09
319,8.3381e-09
320,8.0064e-09
321,7.807e-09
322,7.2813e-09
323,6.6701e-09
324,6.3263e-09
325,5.8902e-09
326,5.5634e-09
327,5.1014e-09
328,5.0896e-09
329,4.59e-09
330,4.2585e-09
331,4.2047e-09
332,4.0451e-09
333,3.4933e-09
334,3.566e-09
335,3.2933e-09
336,3.1564e-09
337,2.9832e-09
338,2.6981e-09
339,2.5677e-09
340,2.4161e-09
341,2.2202e-09
342,2.0647e-09
343,1.9809e-09
344,1.7844e-09
345,1.7935e-09
346,1.7164e-09
347,1.5503e-09
348,1.4178e-09
349,1.4238e-09
350,1.4145e-09
351,1.2119e-09
352,1.2162e-09
353,1.1118e-09
354,1.0618e-09
355,9.7031e-10
356,9.9271e-10
357,9.2885e-10
358,8.1158e-10
359,8.0599e-10
360,8.0102e-10
361,7.5329e-10
362,7.2629e-10
363,7.1808e-10
364,6.891e-10
365,6.7562e-10
366,6.5054e-10
367,6.6494e-10
368,6.5992e-10
369,6.381e-10
370,6.4991e-10
371,6.3243e-10
372,6.7041e-10
373,6.6411e-10
374,7.1201e-10
375,6.8228e-10
376,6.9119e-10
377,7.6386e-10
378,7.7695e-10
379,7.8482e-10
380,8.7234e-10
381,8.8235e-10
382,9.2678e-10
383,1.0332e-09
384,1.0079e-09
385,1.1591e-09
386,1.2126e-09
387,1.2005e-09
388,1.4226e-09
389,1.447e-09
390,1.5561e-09
391,1.6589e-09
392,1.7935e-09
393,2.0062e-09
394,1.9663e-09
395,2.1217e-09
396,2.374e-09
397,2.4828e-09
398,2.739e-09
399,3.0484e-09
400,3.2119e-09
401,3.2786e-09
402,3.5566e-09
403,3.9487e-09
404,3.9526e-09
405,4.3459e-09
406,4.672e-09
407,5.1211e-09
408,5.4789e-09
409,5.724e-09
410,6.2071e-09
411,6.9381e-09
412,6.6868e-09
413,7.0343e-09
414,7.9723e-09
415,8.8981e-09
416,9.5448e-09
417,9.493e-09
418,1.0372e-08
419,1.1532e-08
420,1.2431e-08
421,1.2406e-08
422,1.383e-08
423,1.4154e-08
424,1.4674e-08
425,1.5598e-08
426,1.7295e-08
427,1.7846e-08
428,1.8868e-08
429,2.0551e-08
430,2.1673e-08
431,2.3355e-08
432,2.4976e-08
433,2.734e-08
434,2.7233e-08
435,2.9809e-08
436,3.0562e-08
437,3.1025e-08
438,3.2348e-08
439,3.409e-08
440,3.4835e-08
441,3.7364e-08
442,4.0424e-08
443,3.9118e-08
444,4.1374e-08
445,4.5414e-08
446,4.7644e-08
447,4.7924e-08
448,5.3198e-08
449,5.171e-08
450,5.4408e-08
451,5.3828e-08
452,5.7315e-08
453,5.8159e-08
454,6.1384e-08
455,6.0213e-08
456,5.9454e-08
457,6.1141e-08
458,6.4404e-08
459,6.2873e-08
460,6.3097e-08
461,6.8538e-08
462,6.7149e-08
463,6.6057e-08
464,6.589e-08
465,7.0279e-08
466,6.8196e-08
467,7.0118e-08
468,6.8097e-08
469,6.8924e-08
470,6.7351e-08
471,6.7135e-08
472,6.9916e-08
473,6.9423e-08
474,6.0965e-08
475,6.5294e-08
476,6.3511e-08
477,6.4633e-08
478,5.9424e-08
479,6.32e-08
480,6.2977e-08
481,6.0082e-08
482,5.7904e-08
483,5.9064e-08
484,5.9801e-08
485,5.6626e-08
486,5.5445e-08
487,5.0503e-08
488,5.2343e-08
489,5.2479e-08
490,4.8572e-08
491,4.579e-08
492,4.707e-08
493,4.5726e-08
494,4.4049e-08
495,4.2456e-08
496,4.115e-08
497,4.0688e-08
498,4.0786e-08
499,3.8097e-08
500,3.7461e-08
501,3.6513e-08
502,3.5298e-08
503,3.4011e-08
504,3.3303e-08
505,3.0176e-08
506,3.0997e-08
507,2.9505e-08
508,2.9033e-08
509,2.7063e-08
510,2.732e-08
511,2.6027e-08
512,2.4211e-08
513,2.3767e-08
514,2.3219e-08
515,2.262e-08
516,2.1378e-08
517,2.1058e-08
518,2.0335e-08
519,1.9477e-08
520,1.9584e-08
521,1.8538e-08
522,1.7159e-08
523,1.6281e-08
524,1.5655e-08
525,1.5666e-08
526,1.5113e-08
527,1.455e-08
528,1.4302e-08
529,1.3896e-08
530,1.3053e-08
531,1.288e-08
532,1.2881e-08
533,1.1383e-08
534,1.1451e-08
535,1.1157e-08
536,1.0614e-08
537,1.0298e-08
538,9.8452e-09
539,9.4251e-09
540,8.703e-09
541,8.289e-09
542,8.3614e-09
543,8.3358e-09
544,8.2856e-09
545,7.5785e-09
546,7.6073e-09
547,7.2287e-09
548,7.0075e-09
549,6.6467e-09
550,6.6206e-09
551,6.2577e-09
552,5.6353e-09
553,6.2319e-09
554,5.8424e-09
555,5.6244e-09
556,5.1182e-09
557,5.0476e-09
558,4.7769e-09
559,4.613e-09
560,4.5083e-09
561,4.635e-09
562,4.3752e-09
563,4.2378e-09
564,4.3445e-09
565,3.842e-09
566,3.8898e-09
567,3.6829e-09
568,3.7149e-09
569,3.5063e-09
570,3.4689e-09
571,3.1133e-09
572,3.3485e-09
573,3.2455e-09
574,3.1157e-09
575,2.9483e-09
576,3.0448e-09
577,2.8308e-09
578,2.8015e-09
579,2.688e-09
580,2.6496e-09
581,2.6512e-09
582,2.5685e-09
583,2.5179e-09
584,2.4377e-09
585,2.4006e-09
586,2.3687e-09
587,2.2726e-09
588,2.3711e-09
589,2.2929e-09
590,2.1942e-09
591,2.2869e-09
592,2.3369e-09
593,2.3145e-09
594,2.182e-09
595,2.207e-09
596,2.1463e-09
597,2.0947e-09
598,2.0163e-09
599,2.0945e-09
600,5.0622e-10


==> figs/data/rdp4_po1e-2_1200.csv <==
f,P
0,2812.5
1,2.0676e-05
2,0.00012416
3,0.00041264
4,0.0010761
5,0.0019646
6,0.0035297
7,0.0054625
8,0.0073876
9,0.0096399
10,0.011552
11,0.013136
12,0.013939
13,0.014214
14,0.013862
15,0.012505
16,0.011556
17,0.0098751
18,0.0082224
19,0.0069378
20,0.0056812
21,0.0044077
22,0.0036961
23,0.0032069
24,0.00264
25,0.0025423
26,0.0022881
27,0.0022949
28,0.0021465
29,0.0019983
30,0.0017701
31,0.0017942
32,0.0016459
33,0.0015509
34,0.0013773
35,0.0012926
36,0.0011396
37,0.0010822
38,0.00099784
39,0.00096054
40,0.00091366
41,0.00082209
42,0.00081937
43,0.00078665
44,0.0007157
45,0.00071839
46,0.000669
47,0.00060336
48,0.00062488
49,0.00056332
50,0.00054505
51,0.00051396
52,0.00050495
53,0.00046581
54,0.00043569
55,0.00044076
56,0.00041558
57,0.00040256
58,0.0003964
59,0.00037455
60,0.00036052
61,0.00035803
62,0.00033574
63,0.0003282
64,0.00033235
65,0.00029898
66,0.00029841
67,0.00028552
68,0.00027157
69,0.00028037
70,0.00025925
71,0.00024451
72,0.00025453
73,0.00024751
74,0.00023925
75,0.0002327
76,0.00024592
77,0.00022389
78,0.00022034
79,0.00021414
80,0.00022481
81,0.00021407
82,0.00021364
83,0.00020226
84,0.00020055
85,0.00019133
86,0.00018588
87,0.00018869
88,0.00017214
89,0.00017529
90,0.00016983
91,0.0001619
92,0.00014671
93,0.00015406
94,0.00013975
95,0.00014135
96,0.00013188
97,0.0001356
98,0.00011939
99,0.00010987
100,9.5355e-05
101,0.00012855
102,0.00012319
103,0.00011886
104,0.00012402
105,0.00012321
106,0.00011654
107,0.00011588
108,0.0001165
109,0.00010909
110,0.00010867
111,0.00010596
112,0.00010739
113,0.0001023
114,0.00010571
115,0.00010354
116,0.00010332
117,0.00010188
118,9.5041e-05
119,9.1443e-05
120,9.2401e-05
121,9.6393e-05
122,8.82e-05
123,8.8041e-05
124,8.8374e-05
125,8.7707e-05
126,8.5042e-05
127,8.2463e-05
128,8.5449e-05
129,8.3501e-05
130,8.0788e-05
131,7.5981e-05
132,7.8621e-05
133,8.0254e-05
134,7.5985e-05
135,7.8294e-05
136,7.3654e-05
137,7.4958e-05
138,7.7655e-05
139,6.923e-05
140,7.6503e-05
141,7.6014e-05
142,7.4714e-05
143,7.2729e-05
144,7.4113e-05
145,7.4861e-05
146,7.167e-05
147,7.1878e-05
148,7.134e-05
149,7.4022e-05
150,7.3751e-05
151,7.6988e-05
152,7.352e-05
153,7.5744e-05
154,7.9425e-05
155,7.8048e-05
156,8.5116e-05
157,8.7843e-05
158,9.1756e-05
159,9.5125e-05
160,9.3908e-05
161,0.00010555
162,0.00010862
163,0.00011158
164,0.0001158
165,0.000126
166,0.00012866
167,0.0001312
168,0.00013671
169,0.00014151
170,0.00014041
171,0.00014205
172,0.00015151
173,0.00015821
174,0.00015676
175,0.00015287
176,0.00015362
177,0.00015798
178,0.00015617
179,0.00014361
180,0.00014719
181,0.00014947
182,0.00014741
183,0.00014802
184,0.00015597
185,0.0001538
186,0.0001662
187,0.00017774
188,0.00020263
189,0.00021018
190,0.00023479
191,0.0002438
192,0.00027993
193,0.00030117
194,0.00032583
195,0.00035549
196,0.00038873
197,0.00044436
198,0.00047574
199,0.00051398
200,0.00052361
201,0.00060169
202,0.00062785
203,0.00066391
204,0.00071133
205,0.00072372
206,0.0007526
207,0.00075232
208,0.00076916
209,0.0007703
210,0.00078206
211,0.00078146
212,0.00077837
213,0.00077183
214,0.00077033
215,0.00072059
216,0.00069371
217,0.00064294
218,0.00059589
219,0.00056468
220,0.00057503
221,0.00050645
222,0.00044552
223,0.00040642
224,0.00038368
225,0.00034501
226,0.00029337
227,0.00028492
228,0.00025793
229,0.00020875
230,0.00019684
231,0.00016884
232,0.00014395
233,0.00013505
234,0.00010854
235,9.5578e-05
236,8.5997e-05
237,7.1533e-05
238,6.3244e-05
239,5.5415e-05
240,4.5313e-05
241,4.1813e-05
242,3.4076e-05
243,2.9641e-05
244,2.5926e-05
245,2.1776e-05
246,1.9434e-05
247,1.525e-05
248,1.3855e-05
249,1.2027e-05
250,9.9574e-06
251,8.8407e-06
252,7.267e-06
253,6.4423e-06
254,5.3361e-06
255,4.6209e-06
256,4.026e-06
257,3.5044e-06
258,3.1718e-06
259,2.5572e-06
260,2.273e-06
261,2.0265e-06
262,1.7044e-06
263,1.4647e-06
264,1.3236e-06
265,1.1094e-06
266,9.4413e-07
267,8.6318e-07
268,7.5351e-07
269,6.8464e-07
270,5.8622e-07
271,5.5799e-07
272,4.7786e-07
273,4.1052e-07
274,3.5631e-07
275,3.2691e-07
276,2.9757e-07
277,2.6255e-07
278,2.3057e-07
279,2.0659e-07
280,1.829e-07
281,1.6841e-07
282,1.4349e-07
283,1.2873e-07
284,1.1166e-07
285,1.0629e-07
286,9.0865e-08
287,7.9416e-08
288,7.158e-08
289,6.5782e-08
290,5.7494e-08
291,5.0027e-08
292,4.434e-08
293,3.7121e-08
294,3.427e-08
295,2.9608e-08
296,2.5478e-08
297,2.2552e-08
298,1.98e-08
299,1.7814e-08
300,1.6187e-08
301,1.4274e-08
302,1.3281e-08
303,1.2108e-08
304,1.0569e-08
305,9.5196e-09
306,8.7214e-09
307,8.1621e-09
308,7.5114e-09
309,6.7044e-09
310,6.3107e-09
311,5.8949e-09
312,5.6408e-09
313,5.4324e-09
314,5.1219e-09
315,4.9102e-09
316,4.6836e-09
317,4.4024e-09
318,4.3501e-09
319,4.3524e-09
320,4.0238e-09
321,4.2102e-09
322,4.3541e-09
323,4.5813e-09
324,4.5918e-09
325,4.6503e-09
326,5.1102e-09
327,5.8821e-09
328,6.5459e-09
329,7.8186e-09
330,9.1926e-09
331,1.1671e-08
332,1.3925e-08
333,1.9983e-08
334,2.7095e-08
335,4.3648e-08
336,6.9903e-08
337,1.5235e-07
338,3.9052e-07
339,3.0533e-06
340,3.8635e-06
341,6.3919e-07
342,2.4827e-07
343,1.3883e-07
344,9.8687e-08
345,7.4099e-08
346,5.6959e-08
347,4.789e-08
348,4.2172e-08
349,3.7714e-08
350,3.4792e-08
351,3.1469e-08
352,2.8936e-08
353,2.7241e-08
354,2.7396e-08
355,2.6848e-08
356,2.631e-08
357,2.6169e-08
358,2.4016e-08
359,2.4844e-08
360,2.3259e-08
361,2.4826e-08
362,2.238e-08
363,2.461e-08
364,2.4928e-08
365,2.5274e-08
366,2.6003e-08
367,2.5917e-08
368,2.7665e-08
369,2.7707e-08
370,2.9793e-08
371,2.8742e-08
372,2.959e-08
373,3.2654e-08
374,3.3941e-08
375,3.9035e-08
376,4.6144e-08
377,5.7833e-08
378,8.3724e-08
379,1.7342e-07
380,9.5126e-07
381,7.7377e-07
382,1.215e-07
383,6.445e-08
384,4.2769e-08
385,3.7543e-08
386,3.3421e-08
387,3.2134e-08
388,2.9645e-08
389,3.2262e-08
390,3.0811e-08
391,3.2329e-08
392,3.1258e-08
393,3.155e-08
394,3.3746e-08
395,3.2756e-08
396,3.5772e-08
397,3.6813e-08
398,3.9392e-08
399,4.0701e-08
400,4.1513e-08
401,4.6507e-08
402,4.787e-08
403,5.0842e-08
404,5.4072e-08
405,5.7249e-08
406,6.0081e-08
407,6.4509e-08
408,6.6556e-08
409,7.0818e-08
410,7.4053e-08
411,7.5554e-08
412,8.1855e-08
413,8.7434e-08
414,8.7651e-08
415,9.024e-08
416,9.4071e-08
417,9.7795e-08
418,9.9346e-08
419,9.5241e-08
420,1.0105e-07
421,1.0097e-07
422,1.049e-07
423,1.0546e-07
424,1.1448e-07
425,1.1418e-07
426,1.2532e-07
427,1.3721e-07
428,1.5924e-07
429,1.6463e-07
430,1.8885e-07
431,1.9777e-07
432,2.3091e-07
433,2.5153e-07
434,2.7628e-07
435,3.081e-07
436,3.3914e-07
437,3.9544e-07
438,4.3565e-07
439,4.7695e-07
440,4.9331e-07
441,5.8413e-07
442,6.1308e-07
443,6.6418e-07
444,7.2354e-07
445,7.4802e-07
446,7.9842e-07
447,8.1029e-07
448,8.4611e-07
449,8.6561e-07
450,8.8828e-07
451,9.0829e-07
452,9.1845e-07
453,9.2683e-07
454,9.3898e-07
455,8.9614e-07
456,8.783e-07
457,8.2558e-07
458,7.7623e-07
459,7.4899e-07
460,7.7176e-07
461,6.876e-07
462,6.1587e-07
463,5.6792e-07
464,5.4427e-07
465,4.9693e-07
466,4.267e-07
467,4.1673e-07
468,3.8367e-07
469,3.1399e-07
470,2.9635e-07
471,2.5812e-07
472,2.199e-07
473,2.0914e-07
474,1.7033e-07
475,1.5057e-07
476,1.3808e-07
477,1.1431e-07
478,1.0203e-07
479,9.2052e-08
480,7.6217e-08
481,7.0774e-08
482,5.7109e-08
483,5.0125e-08
484,4.5614e-08
485,3.817e-08
486,3.4658e-08
487,2.8422e-08
488,2.5412e-08
489,2.3715e-08
490,2.0311e-08
491,1.8975e-08
492,1.7223e-08
493,1.503e-08
494,1.3607e-08
495,1.307e-08
496,1.1653e-08
497,1.0311e-08
498,9.9391e-09
499,8.8855e-09
500,8.7485e-09
501,7.8545e-09
502,6.6867e-09
503,6.1603e-09
504,5.7817e-09
505,5.2042e-09
506,4.6174e-09
507,4.0727e-09
508,3.5962e-09
509,3.2073e-09
510,2.6934e-09
511,2.4956e-09
512,2.1758e-09
513,1.904e-09
514,1.8224e-09
515,1.6941e-09
516,1.7712e-09
517,2.3644e-09
518,4.0459e-09
519,3.7335e-09
520,2.1693e-09
521,1.7346e-09
522,1.7177e-09
523,1.7092e-09
524,1.7372e-09
525,1.9363e-09
526,1.9515e-09
527,2.0132e-09
528,2.1863e-09
529,2.2894e-09
530,2.2606e-09
531,2.3811e-09
532,2.4076e-09
533,2.4788e-09
534,2.5446e-09
535,2.57e-09
536,2.6181e-09
537,2.5739e-09
538,2.6073e-09
539,2.6152e-09
540,2.6792e-09
541,2.6018e-09
542,2.6903e-09
543,2.5914e-09
544,2.5878e-09
545,2.5659e-09
546,2.5517e-09
547,2.5197e-09
548,2.4902e-09
549,2.4211e-09
550,2.3764e-09
551,2.4369e-09
552,2.2512e-09
553,2.2534e-09
554,2.3038e-09
555,2.2094e-09
556,2.3003e-09
557,2.2455e-09
558,2.2585e-09
559,2.3558e-09
560,2.2892e-09
561,2.287e-09
562,2.5031e-09
563,2.5382e-09
564,2.4899e-09
565,2.6669e-09
566,2.6459e-09
567,2.6133e-09
568,2.8089e-09
569,2.8369e-09
570,2.9132e-09
571,2.928e-09
572,3.1164e-09
573,3.3058e-09
574,3.3009e-09
575,3.5724e-09
576,3.8599e-09
577,4.9239e-09
578,8.1757e-09
579,4.1034e-08
580,5.1074e-08
581,1.1164e-08
582,6.1906e-09
583,4.6023e-09
584,4.1143e-09
585,3.7995e-09
586,3.5108e-09
587,3.5589e-09
588,3.4424e-09
589,3.3089e-09
590,3.133e-09
591,3.2151e-09
592,3.3213e-09
593,3.1362e-09
594,3.1531e-09
595,3.3042e-09
596,3.2823e-09
597,3.2852e-09
598,3.3641e-09
599,3.277e-09
600,8.087e-10


==> figs/data/rdp4_po1e-3_1200.csv <==
f,P
0,2812.5
1,2.0403e-05
2,0.00012107
3,0.00040219
4,0.0010076
5,0.0020832
6,0.003498
7,0.0053607
8,0.0074106
9,0.0096776
10,0.011599
11,0.013029
12,0.014002
13,0.014173
14,0.013801
15,0.012603
16,0.01137
17,0.0099244
18,0.0082624
19,0.006853
20,0.005533
21,0.0045758
22,0.00369
23,0.0033567
24,0.0025376
25,0.0025316
26,0.0023253
27,0.0022636
28,0.0021316
29,0.0019032
30,0.0018713
31,0.0018339
32,0.0015832
33,0.0016374
34,0.001361
35,0.0013249
36,0.0011299
37,0.0011134
38,0.0010286
39,0.00097338
40,0.00090105
41,0.00082855
42,0.00078755
43,0.0007842
44,0.00071306
45,0.00072183
46,0.00061908
47,0.00062714
48,0.00057505
49,0.00058881
50,0.00053286
51,0.00053029
52,0.00050931
53,0.00048382
54,0.00045608
55,0.00044009
56,0.00042444
57,0.00041135
58,0.000393
59,0.00038621
60,0.00034973
61,0.00034437
62,0.00034559
63,0.00031299
64,0.00030795
65,0.00031697
66,0.00029867
67,0.00027759
68,0.00028458
69,0.00026388
70,0.00025493
71,0.000258
72,0.00026292
73,0.00025463
74,0.00022937
75,0.00022612
76,0.00024059
77,0.00022112
78,0.00022528
79,0.00022139
80,0.00022442
81,0.00021629
82,0.00020684
83,0.00020172
84,0.00020923
85,0.00019976
86,0.00019009
87,0.00017891
88,0.00017292
89,0.00016904
90,0.00016374
91,0.00015241
92,0.00016064
93,0.00014179
94,0.00015071
95,0.00013582
96,0.00012943
97,0.00012801
98,0.00012938
99,0.00010519
100,9.8007e-05
101,0.0001219
102,0.00012874
103,0.00012522
104,0.00012144
105,0.00011932
106,0.00011217
107,0.00011476
108,0.00011211
109,0.0001115
110,0.00011109
111,0.00010329
112,0.00010578
113,0.00010204
114,9.9812e-05
115,0.00010892
116,9.9877e-05
117,9.5568e-05
118,9.6503e-05
119,9.7907e-05
120,9.3266e-05
121,8.8846e-05
122,9.1069e-05
123,8.7586e-05
124,8.5537e-05
125,8.7222e-05
126,8.4367e-05
127,8.083e-05
128,7.9686e-05
129,8.0661e-05
130,8.1576e-05
131,7.8901e-05
132,7.6378e-05
133,7.6307e-05
134,7.7494e-05
135,7.5334e-05
136,7.3051e-05
137,7.6837e-05
138,7.6545e-05
139,7.0646e-05
140,7.0579e-05
141,7.1659e-05
142,7.1362e-05
143,7.2824e-05
144,6.9365e-05
145,7.0967e-05
146,7.054e-05
147,7.3466e-05
148,6.8319e-05
149,7.1478e-05
150,7.1456e-05
151,6.9962e-05
152,7.4698e-05
153,7.1729e-05
154,7.4669e-05
155,7.8953e-05
156,7.7064e-05
157,8.4859e-05
158,8.4276e-05
159,9.5348e-05
160,9.4534e-05
161,0.0001011
162,0.00010661
163,0.0001126
164,0.00011558
165,0.00011922
166,0.00012314
167,0.00013217
168,0.00013809
169,0.00013501
170,0.00014323
171,0.0001492
172,0.00014722
173,0.0001523
174,0.00015076
175,0.00015125
176,0.00014408
177,0.00015206
178,0.00014606
179,0.00014861
180,0.00014351
181,0.0001412
182,0.00015162
183,0.0001477
184,0.00014825
185,0.00015433
186,0.0001665
187,0.00016862
188,0.00018323
189,0.00020501
190,0.00021207
191,0.00023159
192,0.00026494
193,0.00029914
194,0.0003232
195,0.00037065
196,0.0004175
197,0.00044429
198,0.00048968
199,0.00049062
200,0.00056376
201,0.0006085
202,0.00061997
203,0.00064594
204,0.00068915
205,0.00070226
206,0.00077314
207,0.00078298
208,0.00074446
209,0.00079118
210,0.00080374
211,0.00076531
212,0.0008131
213,0.00077804
214,0.00073314
215,0.00074103
216,0.00067737
217,0.00064899
218,0.00061553
219,0.00060555
220,0.00051195
221,0.00050438
222,0.00046026
223,0.00042175
224,0.00037121
225,0.00034231
226,0.00030626
227,0.00028264
228,0.0002481
229,0.0002105
230,0.00019094
231,0.00016382
232,0.00014748
233,0.00012518
234,0.0001043
235,9.5749e-05
236,8.169e-05
237,6.9901e-05
238,6.3364e-05
239,5.5848e-05
240,4.9117e-05
241,4.0028e-05
242,3.4194e-05
243,3.0184e-05
244,2.3762e-05
245,2.1473e-05
246,1.8897e-05
247,1.5544e-05
248,1.3141e-05
249,1.1382e-05
250,9.6153e-06
251,8.3606e-06
252,7.4507e-06
253,6.1642e-06
254,5.3771e-06
255,4.6399e-06
256,4.1779e-06
257,3.4947e-06
258,2.975e-06
259,2.7142e-06
260,2.2755e-06
261,1.9536e-06
262,1.716e-06
263,1.5227e-06
264,1.2576e-06
265,1.1274e-06
266,1.0145e-06
267,8.957e-07
268,7.9459e-07
269,6.8164e-07
270,6.3515e-07
271,5.4922e-07
272,4.8486e-07
273,4.6107e-07
274,4.0807e-07
275,3.5954e-07
276,3.0581e-07
277,2.8123e-07
278,2.7136e-07
279,2.4636e-07
280,2.2006e-07
281,1.9821e-07
282,1.9989e-07
283,1.7507e-07
284,1.5569e-07
285,1.3726e-07
286,1.3127e-07
287,1.1961e-07
288,1.0238e-07
289,1.0499e-07
290,9.0253e-08
291,8.858e-08
292,8.8791e-08
293,6.6401e-08
294,7.4981e-08
295,9.1404e-08
296,9.8917e-08
297,7.3124e-08
298,6.5459e-08
299,5.5342e-08
300,7.7765e-08
301,4.3138e-08
302,4.2668e-08
303,3.9349e-08
304,4.2867e-08
305,3.3427e-08
306,3.145e-08
307,2.7675e-08
308,2.0484e-08
309,2.3254e-08
310,2.5291e-08
311,2.3555e-08
312,4.1519e-08
313,4.4866e-08
314,4.3638e-08
315,3.1216e-08
316,3.5879e-08
317,3.5445e-08
318,2.0125e-08
319,1.7977e-08
320,1.7357e-08
321,1.2074e-08
322,1.5487e-08
323,1.8984e-08
324,1.9418e-08
325,1.5801e-08
326,2.0057e-08
327,2.3006e-08
328,1.5059e-08
329,1.8811e-08
330,2.1386e-08
331,2.529e-08
332,2.5354e-08
333,2.7742e-08
334,3.3981e-08
335,4.7009e-08
336,7.5692e-08
337,1.4535e-07
338,4.2907e-07
339,2.9112e-06
340,4.0533e-06
341,6.1442e-07
342,2.5939e-07
343,1.5138e-07
344,9.9776e-08
345,7.5417e-08
346,5.7712e-08
347,5.1115e-08
348,4.4641e-08
349,4.2451e-08
350,4.1561e-08
351,3.4519e-08
352,3.3592e-08
353,3.1412e-08
354,2.8176e-08
355,2.9254e-08
356,2.6843e-08
357,2.6655e-08
358,2.8788e-08
359,2.8412e-08
360,2.7875e-08
361,2.6348e-08
362,2.6503e-08
363,2.5479e-08
364,2.4408e-08
365,2.7652e-08
366,2.6346e-08
367,2.7123e-08
368,2.8737e-08
369,2.9297e-08
370,3.2156e-08
371,3.1378e-08
372,3.141e-08
373,3.3764e-08
374,3.6073e-08
375,4.1361e-08
376,4.6848e-08
377,6.2156e-08
378,8.2812e-08
379,1.7304e-07
380,9.9154e-07
381,7.3162e-07
382,1.3235e-07
383,6.2184e-08
384,4.3042e-08
385,3.9451e-08
386,3.3643e-08
387,3.3231e-08
388,3.2818e-08
389,3.0896e-08
390,3.2505e-08
391,3.1566e-08
392,3.1164e-08
393,3.2534e-08
394,3.4509e-08
395,3.6114e-08
396,3.4163e-08
397,3.8138e-08
398,3.8871e-08
399,4.2034e-08
400,4.1692e-08
401,4.3747e-08
402,4.9152e-08
403,5.3442e-08
404,5.5842e-08
405,5.6964e-08
406,6.0916e-08
407,6.6386e-08
408,6.9522e-08
409,6.9723e-08
410,7.4147e-08
411,8.1005e-08
412,8.1874e-08
413,8.6791e-08
414,8.5837e-08
415,9.0282e-08
416,8.7024e-08
417,9.2105e-08
418,9.3313e-08
419,9.4236e-08
420,9.6482e-08
421,9.6622e-08
422,1.0393e-07
423,1.0376e-07
424,1.0718e-07
425,1.1198e-07
426,1.2372e-07
427,1.2791e-07
428,1.413e-07
429,1.6118e-07
430,1.676e-07
431,1.8549e-07
432,2.163e-07
433,2.4994e-07
434,2.7105e-07
435,3.2096e-07
436,3.6393e-07
437,3.9667e-07
438,4.4841e-07
439,4.5951e-07
440,5.3392e-07
441,5.8554e-07
442,6.01e-07
443,6.4264e-07
444,7.0648e-07
445,7.3536e-07
446,8.2563e-07
447,8.5119e-07
448,8.21e-07
449,8.9172e-07
450,9.2602e-07
451,8.9208e-07
452,9.6498e-07
453,9.3768e-07
454,9.0202e-07
455,9.278e-07
456,8.6017e-07
457,8.3674e-07
458,8.0388e-07
459,8.0279e-07
460,6.8917e-07
461,6.8636e-07
462,6.3652e-07
463,5.9123e-07
464,5.2562e-07
465,4.9059e-07
466,4.4562e-07
467,4.1562e-07
468,3.7046e-07
469,3.1597e-07
470,2.899e-07
471,2.5017e-07
472,2.283e-07
473,1.9679e-07
474,1.6443e-07
475,1.5089e-07
476,1.2851e-07
477,1.1232e-07
478,1.0257e-07
479,9.0017e-08
480,8.1202e-08
481,6.5652e-08
482,5.7501e-08
483,5.1186e-08
484,4.025e-08
485,3.7388e-08
486,3.4139e-08
487,2.9657e-08
488,2.5544e-08
489,2.2343e-08
490,2.024e-08
491,1.7727e-08
492,1.7405e-08
493,1.5e-08
494,1.3914e-08
495,1.212e-08
496,1.1443e-08
497,1.0666e-08
498,9.6696e-09
499,8.8436e-09
500,7.9754e-09
501,7.7551e-09
502,6.8562e-09
503,6.5321e-09
504,5.8325e-09
505,5.5725e-09
506,4.7633e-09
507,4.2223e-09
508,3.8785e-09
509,3.2603e-09
510,3.0585e-09
511,2.6499e-09
512,2.2259e-09
513,2.1979e-09
514,1.9747e-09
515,1.8566e-09
516,1.8788e-09
517,2.2441e-09
518,3.4075e-09
519,3.2041e-09
520,2.051e-09
521,1.7873e-09
522,1.7445e-09
523,1.7504e-09
524,1.883e-09
525,2.0476e-09
526,2.1255e-09
527,2.0322e-09
528,2.273e-09
529,2.3881e-09
530,2.4642e-09
531,2.5865e-09
532,2.6426e-09
533,2.668e-09
534,2.7704e-09
535,2.8596e-09
536,3.09e-09
537,2.8292e-09
538,2.8977e-09
539,2.9078e-09
540,3.0053e-09
541,2.998e-09
542,3.0923e-09
543,3.1909e-09
544,2.8542e-09
545,3.1973e-09
546,2.968e-09
547,2.8491e-09
548,2.8384e-09
549,2.7676e-09
550,3.023e-09
551,3.1068e-09
552,2.9992e-09
553,3.0938e-09
554,2.8905e-09
555,2.7405e-09
556,2.977e-09
557,2.8445e-09
558,2.7773e-09
559,2.8711e-09
560,2.8915e-09
561,2.9891e-09
562,3.1471e-09
563,3.2708e-09
564,3.1739e-09
565,3.1664e-09
566,3.1914e-09
567,3.3599e-09
568,3.3806e-09
569,3.6163e-09
570,3.4294e-09
571,3.5597e-09
572,3.3859e-09
573,3.5149e-09
574,3.6697e-09
575,3.8534e-09
576,4.1369e-09
577,5.1553e-09
578,8.5531e-09
579,3.9436e-08
580,5.4671e-08
581,1.1137e-08
582,6.5247e-09
583,5.0473e-09
584,4.495e-09
585,4.0726e-09
586,3.8152e-09
587,3.703e-09
588,3.6123e-09
589,3.5873e-09
590,3.4136e-09
591,3.2587e-09
592,3.1684e-09
593,3.1009e-09
594,3.2236e-09
595,3.3115e-09
596,3.321e-09
597,3.1668e-09
598,2.9808e-09
599,3.2501e-09
600,7.0414e-10


==> figs/data/rdp4_po1e-4_1200.csv <==
f,P
0,2812.5
1,2.0321e-05
2,0.00011905
3,0.00039567
4,0.00095805
5,0.0020851
6,0.0035973
7,0.0053767
8,0.0075591
9,0.0098504
10,0.011603
11,0.013124
12,0.014041
13,0.014269
14,0.013761
15,0.012686
16,0.011268
17,0.010024
18,0.0081454
19,0.0066923
20,0.0056201
21,0.0045215
22,0.00355
23,0.0031731
24,0.0026293
25,0.0023934
26,0.0022786
27,0.002192
28,0.0020597
29,0.0020123
30,0.0018095
31,0.0018546
32,0.0015011
33,0.0015163
34,0.0013172
35,0.0012523
36,0.0011706
37,0.0010974
38,0.0010155
39,0.00091949
40,0.00093746
41,0.00080746
42,0.00081942
43,0.0007518
44,0.00070513
45,0.00070828
46,0.0006911
47,0.00065805
48,0.00061936
49,0.00056459
50,0.0005414
51,0.00051338
52,0.00048133
53,0.00046051
54,0.00045832
55,0.00045674
56,0.00040929
57,0.00039673
58,0.00039322
59,0.00036552
60,0.00037343
61,0.00032549
62,0.00034466
63,0.00031439
64,0.00030401
65,0.00031383
66,0.00028767
67,0.00027932
68,0.00026507
69,0.00027389
70,0.00025113
71,0.00024766
72,0.00025162
73,0.00023004
74,0.00022593
75,0.00023903
76,0.00021833
77,0.00022251
78,0.00021284
79,0.00020426
80,0.00020461
81,0.00020341
82,0.00019899
83,0.00018677
84,0.00019704
85,0.00020072
86,0.00019024
87,0.00016928
88,0.00017176
89,0.00016132
90,0.00015611
91,0.00015516
92,0.00015173
93,0.00014091
94,0.00014171
95,0.00013138
96,0.0001394
97,0.0001308
98,0.00011387
99,8.4268e-05
100,7.5007e-05
101,0.00011579
102,0.00012348
103,0.00011793
104,0.00011635
105,0.00010784
106,0.0001127
107,0.00010682
108,9.7e-05
109,0.00010709
110,0.00010399
111,9.4363e-05
112,9.2682e-05
113,9.2102e-05
114,9.2683e-05
115,9.7581e-05
116,9.4091e-05
117,9.0549e-05
118,8.8453e-05
119,8.647e-05
120,9.2226e-05
121,8.4773e-05
122,8.615e-05
123,8.9788e-05
124,8.5092e-05
125,8.3157e-05
126,7.9499e-05
127,7.7874e-05
128,7.893e-05
129,7.4414e-05
130,7.6483e-05
131,7.6297e-05
132,7.5499e-05
133,7.6019e-05
134,7.7728e-05
135,7.5236e-05
136,7.5527e-05
137,7.507e-05
138,7.7721e-05
139,7.5696e-05
140,7.4038e-05
141,7.0556e-05
142,7.2965e-05
143,7.0498e-05
144,6.7803e-05
145,6.9868e-05
146,6.8437e-05
147,6.7397e-05
148,6.4035e-05
149,7.0405e-05
150,7.007e-05
151,6.7853e-05
152,6.665e-05
153,6.6492e-05
154,6.4564e-05
155,6.5383e-05
156,6.5581e-05
157,6.8344e-05
158,7.2674e-05
159,6.9857e-05
160,6.7304e-05
161,7.2498e-05
162,7.0232e-05
163,7.2112e-05
164,7.1943e-05
165,6.9927e-05
166,7.2863e-05
167,7.1678e-05
168,7.3313e-05
169,7.2675e-05
170,7.6574e-05
171,7.8579e-05
172,7.4573e-05
173,7.2989e-05
174,7.3425e-05
175,6.8935e-05
176,6.7532e-05
177,6.7711e-05
178,6.3163e-05
179,6.4871e-05
180,6.0635e-05
181,6.2294e-05
182,5.8464e-05
183,5.6896e-05
184,5.9377e-05
185,5.8923e-05
186,5.9325e-05
187,6.6317e-05
188,6.688e-05
189,7.233e-05
190,7.9702e-05
191,8.6635e-05
192,9.396e-05
193,9.9713e-05
194,0.00011112
195,0.00011526
196,0.00013117
197,0.00014769
198,0.00015729
199,0.00016785
200,0.00018129
201,0.00019178
202,0.00019383
203,0.00020842
204,0.0002181
205,0.00021816
206,0.00022512
207,0.00022736
208,0.00023782
209,0.00022626
210,0.00023835
211,0.00022132
212,0.00020854
213,0.00021534
214,0.00020869
215,0.00020166
216,0.00019048
217,0.00019302
218,0.00017049
219,0.00015466
220,0.00014327
221,0.00013508
222,0.00011845
223,0.00010554
224,9.9782e-05
225,8.857e-05
226,7.6635e-05
227,6.7378e-05
228,6.5626e-05
229,5.4938e-05
230,4.528e-05
231,4.0363e-05
232,3.3992e-05
233,2.9368e-05
234,2.6051e-05
235,2.2061e-05
236,1.8219e-05
237,1.5815e-05
238,1.3344e-05
239,1.1339e-05
240,9.9419e-06
241,8.4635e-06
242,7.8238e-06
243,6.4234e-06
244,5.5322e-06
245,4.9674e-06
246,4.3215e-06
247,3.9293e-06
248,3.2832e-06
249,3.0157e-06
250,2.4919e-06
251,2.2286e-06
252,2.136e-06
253,1.7749e-06
254,1.7233e-06
255,1.5386e-06
256,1.3558e-06
257,1.2852e-06
258,1.3406e-06
259,1.101e-06
260,1.059e-06
261,1.0233e-06
262,9.7516e-07
263,8.9641e-07
264,8.1846e-07
265,8.1188e-07
266,7.9378e-07
267,7.1918e-07
268,7.1853e-07
269,7.0223e-07
270,6.8126e-07
271,6.8619e-07
272,6.5269e-07
273,6.5049e-07
274,6.6014e-07
275,6.1808e-07
276,5.696e-07
277,5.7775e-07
278,6.8184e-07
279,6.5379e-07
280,5.9163e-07
281,5.4224e-07
282,5.9478e-07
283,6.0706e-07
284,5.8075e-07
285,5.7231e-07
286,5.972e-07
287,6.1662e-07
288,5.6376e-07
289,6.0591e-07
290,6.0964e-07
291,5.956e-07
292,6.3253e-07
293,5.9987e-07
294,6.146e-07
295,6.0327e-07
296,5.8178e-07
297,6.2196e-07
298,6.3855e-07
299,6.0096e-07
300,6.0485e-07
301,5.8142e-07
302,6.3194e-07
303,6.0366e-07
304,6.2315e-07
305,6.6461e-07
306,6.7718e-07
307,6.0107e-07
308,6.3069e-07
309,6.3562e-07
310,5.9944e-07
311,6.2581e-07
312,6.3109e-07
313,6.6623e-07
314,6.6325e-07
315,6.3296e-07
316,6.2253e-07
317,6.1291e-07
318,5.2116e-07
319,4.7807e-07
320,4.6516e-07
321,4.5278e-07
322,4.2509e-07
323,4.196e-07
324,4.1712e-07
325,3.8205e-07
326,3.7771e-07
327,3.5367e-07
328,3.7048e-07
329,3.2485e-07
330,3.0227e-07
331,2.9128e-07
332,2.512e-07
333,2.3992e-07
334,2.3435e-07
335,2.3676e-07
336,2.7361e-07
337,3.4519e-07
338,5.6977e-07
339,2.3865e-06
340,3.4064e-06
341,8.0663e-07
342,4.1203e-07
343,2.9745e-07
344,2.4551e-07
345,2.2838e-07
346,2.0448e-07
347,1.9223e-07
348,1.8375e-07
349,1.8933e-07
350,1.9312e-07
351,1.7585e-07
352,1.597e-07
353,1.5587e-07
354,1.4293e-07
355,1.3846e-07
356,1.2221e-07
357,1.2308e-07
358,1.1922e-07
359,1.3039e-07
360,1.3596e-07
361,1.2937e-07
362,1.1955e-07
363,1.1672e-07
364,1.1395e-07
365,1.2255e-07
366,1.2397e-07
367,1.2584e-07
368,1.2626e-07
369,1.2385e-07
370,1.3007e-07
371,1.2481e-07
372,1.2447e-07
373,1.1787e-07
374,1.2176e-07
375,1.1844e-07
376,1.2057e-07
377,1.3319e-07
378,1.598e-07
379,2.4916e-07
380,8.7683e-07
381,6.2407e-07
382,1.762e-07
383,1.1701e-07
384,9.8732e-08
385,8.791e-08
386,8.6109e-08
387,7.9302e-08
388,7.6689e-08
389,7.8339e-08
390,7.7972e-08
391,7.4394e-08
392,7.8802e-08
393,7.4143e-08
394,7.1047e-08
395,7.5548e-08
396,6.8559e-08
397,6.7454e-08
398,6.9836e-08
399,6.4925e-08
400,6.7715e-08
401,6.9521e-08
402,6.9091e-08
403,6.8985e-08
404,6.8387e-08
405,7.55e-08
406,7.045e-08
407,7.1911e-08
408,7.0157e-08
409,7.1838e-08
410,7.6324e-08
411,7.4579e-08
412,7.2537e-08
413,7.2591e-08
414,7.5595e-08
415,7.1172e-08
416,6.9896e-08
417,7.5099e-08
418,6.855e-08
419,7.0367e-08
420,7.0516e-08
421,7.5439e-08
422,7.2805e-08
423,7.2649e-08
424,7.0508e-08
425,7.2264e-08
426,7.3694e-08
427,7.9643e-08
428,7.8499e-08
429,8.649e-08
430,9.4369e-08
431,1.0383e-07
432,1.0137e-07
433,1.1309e-07
434,1.2664e-07
435,1.3527e-07
436,1.4335e-07
437,1.6615e-07
438,1.761e-07
439,1.9254e-07
440,2.1515e-07
441,2.2274e-07
442,2.2784e-07
443,2.4012e-07
444,2.5412e-07
445,2.6229e-07
446,2.6348e-07
447,2.8346e-07
448,2.9566e-07
449,2.8821e-07
450,3.1046e-07
451,2.967e-07
452,2.8522e-07
453,3.0156e-07
454,2.9384e-07
455,2.8982e-07
456,2.7366e-07
457,2.8255e-07
458,2.5771e-07
459,2.3218e-07
460,2.1953e-07
461,2.1351e-07
462,1.8942e-07
463,1.6991e-07
464,1.6741e-07
465,1.4741e-07
466,1.2799e-07
467,1.1766e-07
468,1.2098e-07
469,1.019e-07
470,8.6037e-08
471,7.991e-08
472,7.2961e-08
473,6.4743e-08
474,5.832e-08
475,5.0985e-08
476,4.5154e-08
477,4.3053e-08
478,3.6739e-08
479,3.5099e-08
480,3.2413e-08
481,2.9856e-08
482,2.7761e-08
483,2.6695e-08
484,2.4671e-08
485,2.4428e-08
486,2.3135e-08
487,2.3204e-08
488,2.3878e-08
489,2.3432e-08
490,2.2354e-08
491,2.2312e-08
492,2.3322e-08
493,2.0831e-08
494,2.2443e-08
495,2.2443e-08
496,2.2786e-08
497,2.3892e-08
498,2.5115e-08
499,2.49e-08
500,2.2352e-08
501,2.3563e-08
502,2.3001e-08
503,2.4094e-08
504,2.3188e-08
505,2.5545e-08
506,2.5118e-08
507,2.3689e-08
508,2.412e-08
509,2.4342e-08
510,2.3427e-08
511,2.2509e-08
512,2.3262e-08
513,2.2741e-08
514,2.3301e-08
515,2.6738e-08
516,3.6562e-08
517,7.2331e-08
518,2.0532e-07
519,2.1848e-07
520,7.9788e-08
521,4.7116e-08
522,4.1668e-08
523,4.1179e-08
524,4.0267e-08
525,4.5445e-08
526,4.8235e-08
527,5.5071e-08
528,5.5681e-08
529,6.5365e-08
530,7.4731e-08
531,7.9399e-08
532,8.8146e-08
533,9.3438e-08
534,1.0038e-07
535,1.1275e-07
536,1.1442e-07
537,1.3889e-07
538,1.3325e-07
539,1.4839e-07
540,1.654e-07
541,1.6242e-07
542,1.7551e-07
543,1.9818e-07
544,1.9362e-07
545,2.1679e-07
546,2.2026e-07
547,1.9927e-07
548,2.1144e-07
549,2.1103e-07
550,1.9363e-07
551,1.8793e-07
552,1.8393e-07
553,1.7802e-07
554,1.7133e-07
555,1.5934e-07
556,1.5119e-07
557,1.5393e-07
558,1.3098e-07
559,1.2494e-07
560,1.2139e-07
561,1.0742e-07
562,1.057e-07
563,1.0167e-07
564,9.0424e-08
565,8.3628e-08
566,8.0449e-08
567,7.7071e-08
568,7.6757e-08
569,6.8008e-08
570,6.328e-08
571,6.0048e-08
572,5.223e-08
573,4.9009e-08
574,4.7103e-08
575,4.3352e-08
576,4.3933e-08
577,4.0916e-08
578,4.2643e-08
579,6.3535e-08
580,7.2921e-08
581,4.4187e-08
582,3.7719e-08
583,3.7093e-08
584,3.738e-08
585,3.3305e-08
586,3.3325e-08
587,3.3995e-08
588,3.3775e-08
589,3.477e-08
590,3.2896e-08
591,3.3762e-08
592,3.3008e-08
593,3.5592e-08
594,3.3168e-08
595,3.3242e-08
596,3.3088e-08
597,3.2465e-08
598,3.3304e-08
599,3.6435e-08
600,8.2124e-09


==> figs/data/rdp4_up_1200.csv <==
f,P
0,2812.5
1,3.9045e-06
2,5.0312e-05
3,0.00019291
4,0.00042174
5,0.00064634
6,0.00075604
7,0.00071225
8,0.0005589
9,0.00037012
10,0.00021053
11,0.00010355
12,4.4528e-05
13,1.676e-05
14,5.625e-06
15,1.7325e-06
16,5.0934e-07
17,1.5667e-07
18,5.573e-08
19,2.6528e-08
20,1.1267e-08
21,6.0204e-09
22,2.3652e-09
23,1.0814e-09
24,3.8792e-10
25,1.5294e-10
26,5.5306e-11
27,2.1123e-11
28,7.6827e-12
29,3.2016e-12
30,1.2897e-12
31,5.4576e-13
32,2.2445e-13
33,9.7731e-14
34,3.7673e-14
35,1.5678e-14
36,6.4458e-15
37,2.4046e-15
38,1.0111e-15
39,4.0278e-16
40,1.7206e-16
41,7.3113e-17
42,3.4556e-17
43,1.7299e-17
44,9.1575e-18
45,5.8142e-18
46,3.754e-18
47,2.4755e-18
48,1.7789e-18
49,1.3031e-18
50,9.5193e-19
51,7.2367e-19
52,5.9762e-19
53,4.653e-19
54,3.9855e-19
55,3.3532e-19
56,3.028e-19
57,2.7257e-19
58,2.2603e-19
59,1.98e-19
60,1.681e-19
61,1.4902e-19
62,1.3208e-19
63,1.0898e-19
64,9.4798e-20
65,8.1575e-20
66,7.1609e-20
67,6.3051e-20
68,5.6163e-20
69,5.0844e-20
70,4.1976e-20
71,4.056e-20
72,3.5241e-20
73,3.3124e-20
74,2.7871e-20
75,2.3713e-20
76,2.2917e-20
77,1.972e-20
78,1.751e-20
79,1.5864e-20
80,1.3567e-20
81,1.2765e-20
82,1.1273e-20
83,1.0204e-20
84,9.1896e-21
85,8.8706e-21
86,8.0106e-21
87,7.0603e-21
88,6.6265e-21
89,5.7996e-21
90,5.3621e-21
91,4.9022e-21
92,4.5851e-21
93,4.1249e-21
94,3.7286e-21
95,3.2603e-21
96,3.147e-21
97,2.8044e-21
98,2.6226e-21
99,2.4232e-21
100,2.2193e-21
101,2.0661e-21
102,1.8429e-21
103,1.7592e-21
104,1.5912e-21
105,1.5437e-21
106,1.4235e-21
107,1.2516e-21
108,1.1933e-21
109,1.121e-21
110,1.0272e-21
111,9.122e-22
112,8.4223e-22
113,7.9241e-22
114,7.5324e-22
115,6.9927e-22
116,6.5061e-22
117,5.8968e-22
118,5.7075e-22
119,5.2702e-22
120,4.9605e-22
121,4.666e-22
122,4.375e-22
123,4.1489e-22
124,4.0124e-22
125,3.6476e-22
126,3.3984e-22
127,3.0845e-22
128,2.9548e-22
129,2.7564e-22
130,2.5778e-22
131,2.3914e-22
132,2.229e-22
133,2.0665e-22
134,2.038e-22
135,1.82e-22
136,1.9112e-22
137,1.7537e-22
138,1.6453e-22
139,1.5606e-22
140,1.5062e-22
141,1.346e-22
142,1.2713e-22
143,1.2472e-22
144,1.2039e-22
145,1.1166e-22
146,1.0816e-22
147,1.023e-22
148,1.0158e-22
149,9.5976e-23
150,9.345e-23
151,9.3187e-23
152,8.2709e-23
153,8.4325e-23
154,8.4269e-23
155,8.1188e-23
156,7.2575e-23
157,7.7843e-23
158,7.4517e-23
159,7.4348e-23
160,7.133e-23
161,7.2214e-23
162,7.2269e-23
163,7.8267e-23
164,8.102e-23
165,7.6606e-23
166,8.335e-23
167,8.798e-23
168,8.6575e-23
169,9.6434e-23
170,9.4422e-23
171,1.026e-22
172,1.1135e-22
173,1.1468e-22
174,1.228e-22
175,1.2862e-22
176,1.4411e-22
177,1.5986e-22
178,1.8072e-22
179,1.9472e-22
180,2.0964e-22
181,2.3595e-22
182,2.5871e-22
183,2.9781e-22
184,3.1981e-22
185,3.341e-22
186,3.6582e-22
187,4.0054e-22
188,4.5987e-22
189,5.0348e-22
190,5.779e-22
191,6.6116e-22
192,7.8025e-22
193,9.7956e-22
194,1.2862e-21
195,2.0351e-21
196,3.4965e-21
197,6.8847e-21
198,1.42e-20
199,3.1232e-20
200,7.1948e-20
201,1.6331e-19
202,3.8168e-19
203,8.6425e-19
204,2.1571e-18
205,4.922e-18
206,1.1145e-17
207,2.7172e-17
208,5.8535e-17
209,1.332e-16
210,2.9453e-16
211,6.8125e-16
212,1.5251e-15
213,3.9022e-15
214,9.5046e-15
215,2.4428e-14
216,5.7469e-14
217,1.4816e-13
218,2.9869e-13
219,6.9802e-13
220,1.1938e-12
221,2.5563e-12
222,4.8565e-12
223,1.2271e-11
224,3.5603e-11
225,1.0722e-10
226,3.0549e-10
227,7.9053e-10
228,1.8025e-09
229,3.5476e-09
230,6.0034e-09
231,8.6095e-09
232,1.0345e-08
233,1.0164e-08
234,7.9819e-09
235,4.7716e-09
236,2.0064e-09
237,5.1977e-10
238,6.0662e-11
239,1.1852e-12
240,6.1894e-17
241,1.2017e-12
242,6.2312e-11
243,5.4111e-10
244,2.117e-09
245,5.1027e-09
246,8.6511e-09
247,1.1165e-08
248,1.1517e-08
249,9.7151e-09
250,6.8661e-09
251,4.1122e-09
252,2.1178e-09
253,9.4138e-10
254,3.6871e-10
255,1.3117e-10
256,4.4146e-11
257,1.5421e-11
258,6.186e-12
259,3.3002e-12
260,1.5622e-12
261,9.2575e-13
262,4.0149e-13
263,2.0186e-13
264,7.9347e-14
265,3.4172e-14
266,1.3463e-14
267,5.5927e-15
268,2.2112e-15
269,9.9845e-16
270,4.3593e-16
271,1.9932e-16
272,8.8393e-17
273,4.1437e-17
274,1.7153e-17
275,7.6475e-18
276,3.3678e-18
277,1.3429e-18
278,6.0529e-19
279,2.596e-19
280,1.1819e-19
281,5.1084e-20
282,2.5851e-20
283,1.2989e-20
284,7.223e-21
285,4.5713e-21
286,3.1059e-21
287,2.1746e-21
288,1.6859e-21
289,1.3736e-21
290,1.1268e-21
291,9.4287e-22
292,8.4693e-22
293,7.2124e-22
294,6.5649e-22
295,5.9345e-22
296,5.6635e-22
297,5.3221e-22
298,4.5946e-22
299,4.1845e-22
300,3.6947e-22
301,3.4116e-22
302,3.1341e-22
303,2.6805e-22
304,2.4063e-22
305,2.1524e-22
306,1.9662e-22
307,1.8099e-22
308,1.6663e-22
309,1.5621e-22
310,1.3436e-22
311,1.329e-22
312,1.2012e-22
313,1.1622e-22
314,1.011e-22
315,8.8701e-23
316,8.865e-23
317,7.8282e-23
318,7.1948e-23
319,6.6758e-23
320,5.8764e-23
321,5.71e-23
322,5.1835e-23
323,4.8236e-23
324,4.4554e-23
325,4.4157e-23
326,4.0976e-23
327,3.7051e-23
328,3.5477e-23
329,3.2114e-23
330,3.0115e-23
331,2.8121e-23
332,2.7183e-23
333,2.5009e-23
334,2.3215e-23
335,2.0735e-23
336,2.0452e-23
337,1.8788e-23
338,1.7761e-23
339,1.6824e-23
340,1.5842e-23
341,1.5058e-23
342,1.3772e-23
343,1.3302e-23
344,1.2209e-23
345,1.1998e-23
346,1.1319e-23
347,1.0163e-23
348,9.8959e-24
349,9.5185e-24
350,8.898e-24
351,8.0841e-24
352,7.6117e-24
353,7.2872e-24
354,7.0333e-24
355,6.6838e-24
356,6.3084e-24
357,5.8369e-24
358,5.7036e-24
359,5.3549e-24
360,5.1468e-24
361,4.8849e-24
362,4.6444e-24
363,4.4801e-24
364,4.4308e-24
365,4.1261e-24
366,3.9262e-24
367,3.6715e-24
368,3.5404e-24
369,3.4294e-24
370,3.279e-24
371,3.0951e-24
372,2.896e-24
373,2.6966e-24
374,2.7371e-24
375,2.4493e-24
376,2.5852e-24
377,2.4937e-24
378,2.4646e-24
379,2.3855e-24
380,2.3257e-24
381,2.1255e-24
382,2.0316e-24
383,2.1541e-24
384,2.1174e-24
385,2.0258e-24
386,2.0145e-24
387,2.0827e-24
388,2.0106e-24
389,1.8918e-24
390,1.9311e-24
391,1.932e-24
392,1.8784e-24
393,1.9677e-24
394,1.9707e-24
395,2.0783e-24
396,1.9968e-24
397,2.0335e-24
398,2.1533e-24
399,2.1885e-24
400,2.2538e-24
401,2.4279e-24
402,2.5276e-24
403,2.6609e-24
404,2.8617e-24
405,2.8598e-24
406,3.0837e-24
407,3.3787e-24
408,3.4801e-24
409,3.6444e-24
410,3.6787e-24
411,4.247e-24
412,4.3597e-24
413,4.7063e-24
414,5.1341e-24
415,5.4812e-24
416,6.1198e-24
417,6.7848e-24
418,7.7742e-24
419,8.4631e-24
420,9.1399e-24
421,1.0188e-23
422,1.1131e-23
423,1.2684e-23
424,1.3381e-23
425,1.3891e-23
426,1.4886e-23
427,1.5706e-23
428,1.7404e-23
429,1.8647e-23
430,2.0916e-23
431,2.4427e-23
432,3.2382e-23
433,5.3336e-23
434,1.0046e-22
435,2.1846e-22
436,4.9487e-22
437,1.1491e-21
438,2.6345e-21
439,5.97e-21
440,1.41e-20
441,3.2184e-20
442,7.5708e-20
443,1.7032e-19
444,4.2533e-19
445,9.6673e-19
446,2.1752e-18
447,5.2706e-18
448,1.1283e-17
449,2.5521e-17
450,5.6052e-17
451,1.2886e-16
452,2.8653e-16
453,7.2811e-16
454,1.7608e-15
455,4.4915e-15
456,1.0485e-14
457,2.6823e-14
458,5.3656e-14
459,1.2444e-13
460,2.1122e-13
461,4.4889e-13
462,8.4646e-13
463,2.123e-12
464,6.1155e-12
465,1.829e-11
466,5.1757e-11
467,1.3305e-10
468,3.0139e-10
469,5.8938e-10
470,9.9114e-10
471,1.4126e-09
472,1.6871e-09
473,1.6478e-09
474,1.2865e-09
475,7.647e-10
476,3.1975e-10
477,8.2382e-11
478,9.563e-12
479,1.8577e-13
480,1.5736e-18
481,1.8641e-13
482,9.626e-12
483,8.3196e-11
484,3.2397e-10
485,7.7734e-10
486,1.3121e-09
487,1.6861e-09
488,1.7319e-09
489,1.455e-09
490,1.0242e-09
491,6.1104e-10
492,3.135e-10
493,1.3885e-10
494,5.4191e-11
495,1.9214e-11
496,6.4455e-12
497,2.2449e-12
498,8.98e-13
499,4.7779e-13
500,2.2556e-13
501,1.3332e-13
502,5.7673e-14
503,2.8927e-14
504,1.1344e-14
505,4.8753e-15
506,1.9172e-15
507,7.952e-16
508,3.1393e-16
509,1.416e-16
510,6.1771e-17
511,2.8215e-17
512,1.2508e-17
513,5.8606e-18
514,2.4254e-18
515,1.081e-18
516,4.7642e-19
517,1.9056e-19
518,8.5324e-20
519,3.6391e-20
520,1.6148e-20
521,6.8209e-21
522,3.1558e-21
523,1.4168e-21
524,6.6102e-22
525,3.31e-22
526,1.8297e-22
527,1.073e-22
528,7.4772e-23
529,5.8903e-23
530,4.909e-23
531,4.2052e-23
532,3.8667e-23
533,3.4022e-23
534,3.1555e-23
535,2.9251e-23
536,2.8313e-23
537,2.6918e-23
538,2.3437e-23
539,2.1561e-23
540,1.9257e-23
541,1.7925e-23
542,1.661e-23
543,1.4351e-23
544,1.3029e-23
545,1.1762e-23
546,1.0877e-23
547,1.0102e-23
548,9.3953e-24
549,8.9357e-24
550,7.7609e-24
551,7.7041e-24
552,7.1096e-24
553,6.9357e-24
554,6.097e-24
555,5.4308e-24
556,5.4605e-24
557,4.8894e-24
558,4.5507e-24
559,4.2755e-24
560,3.8038e-24
561,3.7172e-24
562,3.4411e-24
563,3.2139e-24
564,3.0141e-24
565,3.0171e-24
566,2.8113e-24
567,2.5931e-24
568,2.5006e-24
569,2.2928e-24
570,2.1844e-24
571,2.0631e-24
572,2.0368e-24
573,1.9313e-24
574,1.7966e-24
575,1.6503e-24
576,1.6446e-24
577,1.5573e-24
578,1.4584e-24
579,1.4154e-24
580,1.3779e-24
581,1.3369e-24
582,1.2636e-24
583,1.2146e-24
584,1.1389e-24
585,1.1086e-24
586,1.1053e-24
587,1.0208e-24
588,1.0326e-24
589,1.0328e-24
590,1.0054e-24
591,9.6098e-25
592,9.327e-25
593,9.2556e-25
594,9.1537e-25
595,9.1249e-25
596,9.0578e-25
597,8.6583e-25
598,8.6269e-25
599,8.5815e-25
600,2.1823e-25


==> figs/data/rdp4_up_po1e-2_1200.csv <==
f,P
0,2812.5
1,1.9158e-05
2,0.00011746
3,0.00039016
4,0.001017
5,0.001983
6,0.0034512
7,0.0052841
8,0.007599
9,0.0096932
10,0.011637
11,0.013061
12,0.013753
13,0.014396
14,0.01382
15,0.012848
16,0.011307
17,0.010009
18,0.0082843
19,0.0069236
20,0.0054159
21,0.0043912
22,0.0035739
23,0.0031018
24,0.0026038
25,0.0025004
26,0.0021995
27,0.0022393
28,0.0020414
29,0.0020262
30,0.0017742
31,0.0016908
32,0.0015405
33,0.0016021
34,0.0014128
35,0.0012811
36,0.0011736
37,0.0011152
38,0.0010073
39,0.00095886
40,0.00087272
41,0.00080433
42,0.00076037
43,0.00075473
44,0.00077181
45,0.00068432
46,0.0006806
47,0.00064587
48,0.00061199
49,0.00056046
50,0.00052934
51,0.00053198
52,0.00050659
53,0.0004798
54,0.00046435
55,0.00042963
56,0.00041416
57,0.00038953
58,0.00037991
59,0.000342
60,0.00036661
61,0.00036001
62,0.00033188
63,0.00032851
64,0.00032918
65,0.00031429
66,0.00028076
67,0.00028583
68,0.00027448
69,0.00026698
70,0.00026504
71,0.00025602
72,0.00024962
73,0.00022889
74,0.00021889
75,0.0002242
76,0.00021778
77,0.00021209
78,0.00019947
79,0.00020704
80,0.00019594
81,0.00018976
82,0.00019345
83,0.00018503
84,0.000172
85,0.00017295
86,0.00017136
87,0.00016901
88,0.00016442
89,0.0001614
90,0.00015407
91,0.00014699
92,0.0001477
93,0.00014817
94,0.00013983
95,0.00014701
96,0.00013175
97,0.00013012
98,0.00013763
99,0.00013879
100,0.00012571
101,0.00012889
102,0.00012766
103,0.00012371
104,0.00012375
105,0.00011594
106,0.00011274
107,0.00010983
108,0.00011074
109,0.0001101
110,0.0001083
111,0.00011176
112,0.00011575
113,0.00010644
114,0.0001033
115,0.00010087
116,9.8319e-05
117,0.00010148
118,0.00010007
119,9.6991e-05
120,9.8882e-05
121,9.503e-05
122,9.6689e-05
123,9.4086e-05
124,9.4421e-05
125,9.3929e-05
126,9.4092e-05
127,9.2546e-05
128,9.2759e-05
129,8.5748e-05
130,8.9527e-05
131,8.8618e-05
132,9.2022e-05
133,8.7271e-05
134,8.9763e-05
135,8.3249e-05
136,8.7244e-05
137,8.2524e-05
138,8.5105e-05
139,8.5034e-05
140,8.2398e-05
141,8.6482e-05
142,8.0792e-05
143,8.7158e-05
144,8.0485e-05
145,8.2038e-05
146,8.4186e-05
147,8.3519e-05
148,8.1552e-05
149,8.431e-05
150,8.5436e-05
151,8.6717e-05
152,8.2044e-05
153,8.6798e-05
154,8.0983e-05
155,7.9365e-05
156,7.6679e-05
157,8.1611e-05
158,8.6364e-05
159,7.7434e-05
160,8.377e-05
161,8.3783e-05
162,8.2026e-05
163,8.8333e-05
164,8.1917e-05
165,8.0883e-05
166,8.4233e-05
167,8.4275e-05
168,8.1259e-05
169,8.1005e-05
170,7.8007e-05
171,8.2897e-05
172,8.2142e-05
173,7.8264e-05
174,8.2978e-05
175,8.411e-05
176,7.8462e-05
177,7.5978e-05
178,7.7433e-05
179,7.6569e-05
180,7.7498e-05
181,7.7244e-05
182,7.4289e-05
183,7.5092e-05
184,6.8962e-05
185,6.8789e-05
186,6.8688e-05
187,6.5894e-05
188,6.4436e-05
189,6.4206e-05
190,6.1434e-05
191,6.108e-05
192,6.2116e-05
193,5.8186e-05
194,5.7798e-05
195,5.6535e-05
196,5.5487e-05
197,5.093e-05
198,5.1486e-05
199,4.9411e-05
200,4.7173e-05
201,4.4259e-05
202,3.9391e-05
203,3.966e-05
204,3.9741e-05
205,3.802e-05
206,3.562e-05
207,3.4029e-05
208,3.3226e-05
209,3.1365e-05
210,3.1365e-05
211,3.005e-05
212,2.8327e-05
213,2.6201e-05
214,2.5286e-05
215,2.5283e-05
216,2.1712e-05
217,2.0988e-05
218,2.0277e-05
219,1.9091e-05
220,1.7476e-05
221,1.6843e-05
222,1.5667e-05
223,1.5508e-05
224,1.4179e-05
225,1.3429e-05
226,1.3357e-05
227,1.2156e-05
228,1.1211e-05
229,1.0696e-05
230,1.0378e-05
231,9.6101e-06
232,9.2952e-06
233,8.6659e-06
234,7.7776e-06
235,7.3417e-06
236,6.9199e-06
237,6.3185e-06
238,6.268e-06
239,6.0688e-06
240,5.5752e-06
241,5.1505e-06
242,4.9108e-06
243,4.5848e-06
244,4.0152e-06
245,4.0683e-06
246,3.8819e-06
247,3.5099e-06
248,3.2403e-06
249,3.065e-06
250,2.8705e-06
251,2.7975e-06
252,2.6188e-06
253,2.4844e-06
254,2.326e-06
255,2.1217e-06
256,2.0741e-06
257,1.977e-06
258,1.8176e-06
259,1.6476e-06
260,1.5667e-06
261,1.4039e-06
262,1.3818e-06
263,1.2946e-06
264,1.1531e-06
265,1.1881e-06
266,1.0828e-06
267,1.0284e-06
268,9.6619e-07
269,9.7006e-07
270,8.8385e-07
271,8.276e-07
272,7.4359e-07
273,7.2394e-07
274,6.9049e-07
275,6.4705e-07
276,5.8653e-07
277,5.6694e-07
278,5.2823e-07
279,5.2331e-07
280,4.5821e-07
281,4.5629e-07
282,4.2508e-07
283,4.0282e-07
284,3.738e-07
285,3.6055e-07
286,3.6931e-07
287,3.1247e-07
288,3.1741e-07
289,2.7799e-07
290,2.6486e-07
291,2.652e-07
292,2.5479e-07
293,2.372e-07
294,2.1294e-07
295,2.0362e-07
296,2.0214e-07
297,1.8942e-07
298,1.7696e-07
299,1.6677e-07
300,1.5688e-07
301,1.5458e-07
302,1.4668e-07
303,1.3312e-07
304,1.2358e-07
305,1.1815e-07
306,1.1986e-07
307,1.1216e-07
308,1.0541e-07
309,9.7877e-08
310,8.9264e-08
311,8.8439e-08
312,8.7357e-08
313,7.8097e-08
314,7.6689e-08
315,7.1184e-08
316,6.9037e-08
317,6.4671e-08
318,6.0074e-08
319,6.0215e-08
320,5.6345e-08
321,5.3074e-08
322,4.9572e-08
323,4.61e-08
324,4.5705e-08
325,4.2263e-08
326,4.1115e-08
327,3.6689e-08
328,3.6595e-08
329,3.478e-08
330,3.3844e-08
331,3.1915e-08
332,2.8592e-08
333,2.8422e-08
334,2.6798e-08
335,2.5731e-08
336,2.4763e-08
337,2.4579e-08
338,2.2363e-08
339,2.106e-08
340,1.9938e-08
341,1.8781e-08
342,1.7994e-08
343,1.7323e-08
344,1.5793e-08
345,1.5705e-08
346,1.5181e-08
347,1.3694e-08
348,1.4172e-08
349,1.2861e-08
350,1.2778e-08
351,1.1826e-08
352,1.2498e-08
353,1.0804e-08
354,1.0529e-08
355,1.0297e-08
356,9.0519e-09
357,9.5819e-09
358,9.1181e-09
359,9.1175e-09
360,8.2346e-09
361,8.3403e-09
362,7.9294e-09
363,7.9516e-09
364,7.4455e-09
365,7.8301e-09
366,7.8983e-09
367,7.5135e-09
368,7.3413e-09
369,7.2643e-09
370,7.1557e-09
371,7.1844e-09
372,7.5009e-09
373,7.3472e-09
374,7.778e-09
375,7.5976e-09
376,8.1384e-09
377,7.4723e-09
378,8.1902e-09
379,8.557e-09
380,8.4705e-09
381,9.342e-09
382,9.0526e-09
383,9.625e-09
384,9.6878e-09
385,1.0468e-08
386,1.1342e-08
387,1.1728e-08
388,1.2117e-08
389,1.3038e-08
390,1.4127e-08
391,1.5068e-08
392,1.5215e-08
393,1.6373e-08
394,1.6425e-08
395,1.6948e-08
396,1.7479e-08
397,1.9679e-08
398,2.1862e-08
399,2.0962e-08
400,2.3452e-08
401,2.4819e-08
402,2.6059e-08
403,2.9613e-08
404,2.8845e-08
405,3.017e-08
406,3.3476e-08
407,3.5062e-08
408,3.6233e-08
409,3.7522e-08
410,3.7905e-08
411,4.244e-08
412,4.4388e-08
413,4.4711e-08
414,5.0294e-08
415,5.3603e-08
416,5.2785e-08
417,5.407e-08
418,5.7517e-08
419,5.9441e-08
420,6.3231e-08
421,6.6252e-08
422,6.6676e-08
423,7.1203e-08
424,6.8644e-08
425,7.1685e-08
426,7.4953e-08
427,7.5775e-08
428,7.7437e-08
429,8.0585e-08
430,8.1107e-08
431,8.4347e-08
432,8.9811e-08
433,8.7526e-08
434,9.1451e-08
435,9.2918e-08
436,9.5116e-08
437,9.0827e-08
438,9.667e-08
439,9.6064e-08
440,9.6122e-08
441,9.4011e-08
442,8.7713e-08
443,9.1738e-08
444,9.5977e-08
445,9.517e-08
446,9.2659e-08
447,9.2753e-08
448,9.383e-08
449,9.173e-08
450,9.5529e-08
451,9.4752e-08
452,9.3191e-08
453,8.9608e-08
454,8.9237e-08
455,9.3284e-08
456,8.2649e-08
457,8.3417e-08
458,8.3005e-08
459,8.1286e-08
460,7.7495e-08
461,7.6939e-08
462,7.4453e-08
463,7.569e-08
464,7.2179e-08
465,7.0671e-08
466,7.257e-08
467,6.825e-08
468,6.5163e-08
469,6.3981e-08
470,6.4431e-08
471,6.1813e-08
472,6.1178e-08
473,5.9168e-08
474,5.5153e-08
475,5.3531e-08
476,5.2018e-08
477,4.8946e-08
478,5.0165e-08
479,5.0173e-08
480,4.7267e-08
481,4.5269e-08
482,4.4335e-08
483,4.2536e-08
484,3.8459e-08
485,4.0068e-08
486,3.9486e-08
487,3.6614e-08
488,3.4613e-08
489,3.3966e-08
490,3.2639e-08
491,3.2507e-08
492,3.145e-08
493,3.0546e-08
494,2.9508e-08
495,2.7684e-08
496,2.7714e-08
497,2.6982e-08
498,2.5583e-08
499,2.3701e-08
500,2.3199e-08
501,2.1223e-08
502,2.1435e-08
503,2.0644e-08
504,1.8798e-08
505,1.9907e-08
506,1.8542e-08
507,1.7968e-08
508,1.7276e-08
509,1.7742e-08
510,1.66e-08
511,1.5838e-08
512,1.4552e-08
513,1.4484e-08
514,1.4168e-08
515,1.3504e-08
516,1.2545e-08
517,1.2331e-08
518,1.1712e-08
519,1.1899e-08
520,1.0607e-08
521,1.0906e-08
522,1.0198e-08
523,1.0067e-08
524,9.4073e-09
525,9.3088e-09
526,9.5917e-09
527,8.4341e-09
528,8.6227e-09
529,7.619e-09
530,7.4577e-09
531,7.7589e-09
532,7.4696e-09
533,7.0675e-09
534,6.6134e-09
535,6.3377e-09
536,6.4381e-09
537,6.0952e-09
538,5.8859e-09
539,5.7133e-09
540,5.5103e-09
541,5.5267e-09
542,5.17e-09
543,4.8474e-09
544,4.5877e-09
545,4.5545e-09
546,4.7105e-09
547,4.5138e-09
548,4.3875e-09
549,4.1108e-09
550,3.7731e-09
551,3.7783e-09
552,3.7925e-09
553,3.5096e-09
554,3.4774e-09
555,3.3105e-09
556,3.4011e-09
557,3.178e-09
558,3.0124e-09
559,3.1185e-09
560,3.0365e-09
561,2.8204e-09
562,2.7726e-09
563,2.5928e-09
564,2.5955e-09
565,2.5232e-09
566,2.424e-09
567,2.3222e-09
568,2.2311e-09
569,2.1947e-09
570,2.1062e-09
571,2.0989e-09
572,1.9712e-09
573,2.0128e-09
574,1.9157e-09
575,1.9483e-09
576,1.9354e-09
577,1.87e-09
578,1.785e-09
579,1.7081e-09
580,1.688e-09
581,1.6224e-09
582,1.6328e-09
583,1.6014e-09
584,1.4911e-09
585,1.5259e-09
586,1.4659e-09
587,1.442e-09
588,1.4634e-09
589,1.4219e-09
590,1.3965e-09
591,1.3915e-09
592,1.4782e-09
593,1.3939e-09
594,1.3667e-09
595,1.3066e-09
596,1.2541e-09
597,1.3652e-09
598,1.3507e-09
599,1.3276e-09
600,3.2079e-10


==> figs/data/rdp4_up_po1e-4_1200.csv <==
f,P
0,2812.5
1,1.9572e-05
2,0.00011601
3,0.00039523
4,0.0010169
5,0.0020521
6,0.0036163
7,0.0054122
8,0.0076524
9,0.0096624
10,0.01161
11,0.013264
12,0.0141
13,0.014434
14,0.013749
15,0.012797
16,0.011517
17,0.0098883
18,0.0080682
19,0.006755
20,0.0053092
21,0.0045319
22,0.0036929
23,0.0030522
24,0.0026385
25,0.0025342
26,0.002281
27,0.0022051
28,0.0020171
29,0.001954
30,0.0017745
31,0.0017445
32,0.0015801
33,0.001543
34,0.0013403
35,0.0013472
36,0.0012113
37,0.0011121
38,0.00091867
39,0.00097492
40,0.00089153
41,0.00083421
42,0.00075987
43,0.00073659
44,0.0007167
45,0.00070258
46,0.00067474
47,0.00062979
48,0.00058245
49,0.00057082
50,0.00056294
51,0.00053525
52,0.00049186
53,0.00048693
54,0.00043951
55,0.00042526
56,0.00040188
57,0.0004003
58,0.000399
59,0.00037028
60,0.00034576
61,0.00033951
62,0.00035186
63,0.00033167
64,0.00030448
65,0.00029625
66,0.00028213
67,0.00026701
68,0.00027981
69,0.00026535
70,0.00025037
71,0.00024755
72,0.00024284
73,0.00023241
74,0.00022643
75,0.00022813
76,0.00022475
77,0.00018938
78,0.00020244
79,0.00020048
80,0.00018908
81,0.00018655
82,0.00018759
83,0.00017848
84,0.00016864
85,0.00017658
86,0.00016807
87,0.00016414
88,0.00015288
89,0.00015902
90,0.0001587
91,0.00014577
92,0.00014856
93,0.0001368
94,0.00013158
95,0.0001316
96,0.00013678
97,0.0001347
98,0.0001314
99,0.00013108
100,0.0001275
101,0.00012473
102,0.00012232
103,0.00011348
104,0.00011888
105,0.00011582
106,0.00010377
107,0.00011145
108,0.0001096
109,0.00010697
110,0.00010088
111,0.00010453
112,0.00010807
113,0.00010365
114,9.9032e-05
115,0.00010107
116,9.598e-05
117,9.4853e-05
118,9.865e-05
119,9.9161e-05
120,9.2361e-05
121,8.7254e-05
122,8.8859e-05
123,9.1819e-05
124,8.8773e-05
125,8.6957e-05
126,8.7519e-05
127,8.6923e-05
128,8.7622e-05
129,8.9236e-05
130,8.2672e-05
131,8.6551e-05
132,8.6601e-05
133,7.7459e-05
134,8.456e-05
135,7.7886e-05
136,8.1664e-05
137,7.7542e-05
138,8.0836e-05
139,7.8409e-05
140,7.7231e-05
141,8.0154e-05
142,7.9285e-05
143,7.806e-05
144,8.2961e-05
145,7.9989e-05
146,7.9228e-05
147,7.8207e-05
148,7.6068e-05
149,7.4293e-05
150,7.1074e-05
151,8.1171e-05
152,7.6673e-05
153,7.9337e-05
154,7.6291e-05
155,7.4347e-05
156,7.3443e-05
157,7.4837e-05
158,7.413e-05
159,7.9714e-05
160,7.5224e-05
161,7.8288e-05
162,7.4981e-05
163,7.5958e-05
164,7.8337e-05
165,7.9091e-05
166,7.14e-05
167,7.4001e-05
168,7.2351e-05
169,7.2161e-05
170,7.0764e-05
171,7.467e-05
172,7.3999e-05
173,7.4482e-05
174,6.9492e-05
175,7.1511e-05
176,6.9966e-05
177,7.2679e-05
178,6.9722e-05
179,6.4383e-05
180,6.9149e-05
181,6.4931e-05
182,6.3444e-05
183,6.4493e-05
184,6.0747e-05
185,6.1149e-05
186,5.9232e-05
187,5.7612e-05
188,5.5059e-05
189,5.4819e-05
190,5.624e-05
191,5.2259e-05
192,4.6764e-05
193,4.8218e-05
194,5.007e-05
195,4.6911e-05
196,4.6369e-05
197,4.417e-05
198,4.1759e-05
199,3.9424e-05
200,3.5225e-05
201,3.5477e-05
202,3.4581e-05
203,3.3796e-05
204,3.1494e-05
205,3.0484e-05
206,3.0447e-05
207,2.6882e-05
208,2.6156e-05
209,2.5755e-05
210,2.4044e-05
211,2.3881e-05
212,2.117e-05
213,2.0598e-05
214,1.9778e-05
215,1.9228e-05
216,1.7336e-05
217,1.625e-05
218,1.4942e-05
219,1.5085e-05
220,1.4452e-05
221,1.3149e-05
222,1.1794e-05
223,1.1839e-05
224,1.0516e-05
225,1.0064e-05
226,9.3652e-06
227,9.3681e-06
228,8.796e-06
229,7.9662e-06
230,7.6819e-06
231,7.0838e-06
232,6.7206e-06
233,6.392e-06
234,5.8177e-06
235,5.3961e-06
236,5.405e-06
237,5.0681e-06
238,4.4763e-06
239,4.3048e-06
240,3.9115e-06
241,3.7026e-06
242,3.4948e-06
243,3.2614e-06
244,3.0161e-06
245,2.8495e-06
246,2.8316e-06
247,2.5581e-06
248,2.3332e-06
249,2.376e-06
250,2.0671e-06
251,1.9571e-06
252,1.8146e-06
253,1.837e-06
254,1.5812e-06
255,1.5552e-06
256,1.427e-06
257,1.2644e-06
258,1.2023e-06
259,1.1962e-06
260,1.1218e-06
261,1.0503e-06
262,1.0027e-06
263,9.3626e-07
264,8.7206e-07
265,8.2488e-07
266,7.5753e-07
267,7.1033e-07
268,6.8831e-07
269,6.1466e-07
270,5.8437e-07
271,6.017e-07
272,5.2402e-07
273,4.8443e-07
274,4.8043e-07
275,4.3832e-07
276,4.0913e-07
277,3.9472e-07
278,3.8686e-07
279,3.3865e-07
280,3.5116e-07
281,3.2232e-07
282,3.0053e-07
283,2.7363e-07
284,2.5722e-07
285,2.5224e-07
286,2.3748e-07
287,2.1953e-07
288,2.0409e-07
289,1.9574e-07
290,2.0077e-07
291,1.7796e-07
292,1.6681e-07
293,1.6014e-07
294,1.5699e-07
295,1.4218e-07
296,1.3478e-07
297,1.3114e-07
298,1.3032e-07
299,1.1476e-07
300,1.1637e-07
301,1.0455e-07
302,1.0202e-07
303,9.1102e-08
304,8.7119e-08
305,7.7748e-08
306,7.8625e-08
307,7.4839e-08
308,7.3034e-08
309,6.9075e-08
310,6.3041e-08
311,6.3013e-08
312,6.303e-08
313,5.4493e-08
314,5.4917e-08
315,5.218e-08
316,4.847e-08
317,4.4142e-08
318,4.4597e-08
319,3.9168e-08
320,3.6545e-08
321,3.6766e-08
322,3.4655e-08
323,3.1604e-08
324,3.0944e-08
325,2.9994e-08
326,2.7981e-08
327,2.6712e-08
328,2.5266e-08
329,2.4967e-08
330,2.2641e-08
331,2.2679e-08
332,2.0714e-08
333,2.0257e-08
334,1.8503e-08
335,1.7643e-08
336,1.7145e-08
337,1.7098e-08
338,1.4768e-08
339,1.4296e-08
340,1.4217e-08
341,1.3119e-08
342,1.2437e-08
343,1.1948e-08
344,1.1487e-08
345,1.0395e-08
346,1.0692e-08
347,9.5399e-09
348,1.0305e-08
349,9.455e-09
350,9.0895e-09
351,8.3787e-09
352,8.3198e-09
353,7.8062e-09
354,7.7214e-09
355,7.2155e-09
356,6.713e-09
357,6.8745e-09
358,6.3486e-09
359,6.383e-09
360,6.2033e-09
361,5.8691e-09
362,6.1029e-09
363,6.0253e-09
364,5.494e-09
365,5.6649e-09
366,5.7628e-09
367,5.8674e-09
368,5.8395e-09
369,5.9492e-09
370,5.8321e-09
371,5.913e-09
372,6.2548e-09
373,5.9214e-09
374,6.2936e-09
375,6.0836e-09
376,6.5901e-09
377,6.7632e-09
378,6.7096e-09
379,7.0611e-09
380,7.6584e-09
381,7.9483e-09
382,8.2433e-09
383,8.5347e-09
384,9.5235e-09
385,9.4083e-09
386,9.982e-09
387,1.0411e-08
388,1.0806e-08
389,1.1217e-08
390,1.1725e-08
391,1.3675e-08
392,1.3757e-08
393,1.5036e-08
394,1.5303e-08
395,1.5648e-08
396,1.6365e-08
397,1.768e-08
398,1.8869e-08
399,2.0853e-08
400,2.1132e-08
401,2.3265e-08
402,2.3403e-08
403,2.5271e-08
404,2.7734e-08
405,2.9602e-08
406,2.8228e-08
407,3.0648e-08
408,3.178e-08
409,3.3335e-08
410,3.4567e-08
411,3.8328e-08
412,4.0198e-08
413,4.2581e-08
414,4.2008e-08
415,4.528e-08
416,4.6827e-08
417,5.0979e-08
418,5.1919e-08
419,4.9944e-08
420,5.6605e-08
421,5.5611e-08
422,5.7585e-08
423,6.1227e-08
424,6.0112e-08
425,6.366e-08
426,6.4547e-08
427,6.5994e-08
428,6.6157e-08
429,6.8961e-08
430,7.4029e-08
431,7.2566e-08
432,6.7404e-08
433,7.2522e-08
434,7.8756e-08
435,7.6823e-08
436,7.9646e-08
437,7.9038e-08
438,7.7946e-08
439,7.7274e-08
440,7.1962e-08
441,7.5239e-08
442,7.6683e-08
443,7.8079e-08
444,7.5511e-08
445,7.6244e-08
446,7.932e-08
447,7.2913e-08
448,7.382e-08
449,7.5488e-08
450,7.3201e-08
451,7.5472e-08
452,6.9769e-08
453,7.013e-08
454,6.985e-08
455,7.0933e-08
456,6.6148e-08
457,6.4068e-08
458,6.126e-08
459,6.437e-08
460,6.3628e-08
461,5.9968e-08
462,5.5807e-08
463,5.8038e-08
464,5.3445e-08
465,5.2372e-08
466,5.0941e-08
467,5.2774e-08
468,5.1089e-08
469,4.7824e-08
470,4.7535e-08
471,4.5324e-08
472,4.4474e-08
473,4.37e-08
474,4.1254e-08
475,3.9261e-08
476,4.0338e-08
477,3.9273e-08
478,3.5686e-08
479,3.5703e-08
480,3.3058e-08
481,3.2648e-08
482,3.143e-08
483,3.0367e-08
484,2.8715e-08
485,2.8048e-08
486,2.8836e-08
487,2.6737e-08
488,2.5085e-08
489,2.6162e-08
490,2.3426e-08
491,2.2852e-08
492,2.1812e-08
493,2.272e-08
494,2.0086e-08
495,2.0085e-08
496,1.9087e-08
497,1.7401e-08
498,1.6906e-08
499,1.7257e-08
500,1.6599e-08
501,1.6002e-08
502,1.5521e-08
503,1.4887e-08
504,1.4242e-08
505,1.3816e-08
506,1.2952e-08
507,1.246e-08
508,1.2357e-08
509,1.1301e-08
510,1.0993e-08
511,1.1583e-08
512,1.0255e-08
513,9.7317e-09
514,9.862e-09
515,9.1901e-09
516,8.7904e-09
517,8.5667e-09
518,8.6182e-09
519,7.7231e-09
520,8.1276e-09
521,7.6222e-09
522,7.3144e-09
523,6.7701e-09
524,6.4707e-09
525,6.5625e-09
526,6.1919e-09
527,5.9287e-09
528,5.5458e-09
529,5.3007e-09
530,5.7171e-09
531,5.1026e-09
532,4.9164e-09
533,4.8519e-09
534,4.8777e-09
535,4.4608e-09
536,4.324e-09
537,4.2482e-09
538,4.266e-09
539,3.8736e-09
540,4.1054e-09
541,3.7306e-09
542,3.5928e-09
543,3.3919e-09
544,3.2448e-09
545,3.0114e-09
546,3.0923e-09
547,2.9551e-09
548,2.9371e-09
549,2.9404e-09
550,2.6385e-09
551,2.7558e-09
552,2.7399e-09
553,2.5357e-09
554,2.4958e-09
555,2.4087e-09
556,2.2778e-09
557,2.2549e-09
558,2.3128e-09
559,2.0743e-09
560,1.9559e-09
561,1.9811e-09
562,1.8636e-09
563,1.7832e-09
564,1.7825e-09
565,1.7367e-09
566,1.6939e-09
567,1.6883e-09
568,1.6139e-09
569,1.5082e-09
570,1.5001e-09
571,1.5286e-09
572,1.4217e-09
573,1.4423e-09
574,1.394e-09
575,1.3063e-09
576,1.2852e-09
577,1.2562e-09
578,1.2154e-09
579,1.1793e-09
580,1.171e-09
581,1.1554e-09
582,1.1421e-09
583,1.0819e-09
584,1.099e-09
585,1.032e-09
586,1.0893e-09
587,1.0002e-09
588,1.0328e-09
589,1.0333e-09
590,9.6838e-10
591,9.8868e-10
592,9.4926e-10
593,8.8433e-10
594,9.2398e-10
595,8.9907e-10
596,8.8972e-10
597,9.4485e-10
598,9.3261e-10
599,9.4999e-10
600,2.4007e-10


==> figs/data/shu-osher_p3.csv <==
x,rho,vel,p
0.0,3.8571430000979743,2.6293689999508048,10.333300000367462,0.0
0.011055728090000843,3.857143000075651,2.6293689999620136,10.333300000283737,0.0
0.028944271909999156,3.8571430000533278,2.629368999973222,10.333300000200012,0.0
0.04,3.8571430000310043,2.6293689999844307,10.333300000116287,0.0
0.04,3.857143000008684,2.629368999995641,10.33330000003257,0.0
0.05105572809000084,3.857143000020654,2.629368999989632,10.33330000007746,0.0
0.06894427190999916,3.8571429997695286,2.62936900011572,10.333299999135587,0.0
0.08,3.8571429999590436,2.6293690000205654,10.333299999846382,0.0
0.08,3.8571430001738753,2.6293689999127,10.333300000652134,0.0
0.09105572809000084,3.857143000290841,2.6293689998539733,10.333300001090821,0.0
0.10894427190999915,3.857143000213395,2.6293689998928595,10.333300000800353,0.0
0.12,3.857143000946862,2.6293689995245906,10.333300003551296,0.0
0.12,3.857143001746306,2.629368999123195,10.333300006549694,0.0
0.13105572809000085,3.8571430015399106,2.629368999226826,10.333300005775584,0.0
0.14894427190999915,3.8571430013799373,2.6293689993071476,10.333300005175587,0.0
0.16,3.857143001970702,2.6293689990105293,10.33330000739131,0.0
0.16,3.857143002233462,2.6293689988786,10.333300008376813,0.0
0.17105572809000086,3.857143001305543,2.6293689993445026,10.333300004896556,0.0
0.18894427190999916,3.8571430020632826,2.6293689989640465,10.33330000773854,0.0
0.2,3.85714300213939,2.629368998925835,10.33330000802398,0.0
0.2,3.857143001467788,2.6293689992630425,10.333300005505059,0.0
0.21105572809000084,3.8571430007746033,2.6293689996110867,10.333300002905197,0.0
0.22894427190999916,3.857143001186055,2.629368999404499,10.33330000444839,0.0
0.24,3.8571430002760447,2.629368999861409,10.333300001035301,0.0
0.24,3.857142998864448,2.629369000570162,10.33329999574096,0.0
0.2510557280900008,3.8571429974196807,2.6293690012955704,10.333299990322216,0.0
0.2689442719099992,3.85714299872941,2.6293690006379657,10.333299995234484,0.0
0.28,3.8571429977656573,2.629369001121862,10.333299991619821,0.0
0.28,3.8571429974052975,2.629369001302797,10.333299990268252,0.0
0.29105572809000085,3.857142998464728,2.629369000770864,10.333299994241761,0.0
0.3089442719099992,3.857142999018975,2.6293690004925794,10.333299996320521,0.0
0.32,3.8571429972071547,2.629369001402285,10.33329998952509,0.0
0.32,3.857142996577675,2.629369001718345,10.333299987164153,0.0
0.33105572809000083,3.8571429961565222,2.6293690019298044,10.333299985584567,0.0
0.34894427190999916,3.857142996717765,2.629369001648009,10.333299987689566,0.0
0.36,3.857142994753772,2.6293690026341183,10.333299980323408,0.0
0.36,3.8571429932743126,2.629369003376946,10.333299974774548,0.0
0.3710557280900008,3.8571429959728554,2.629369002022023,10.33329998489572,0.0
0.3889442719099992,3.857142996652705,2.6293690016806743,10.333299987445567,0.0
0.4,3.8571429930326113,2.629369003498301,10.333299973868026,0.0
0.4,3.8571429912199853,2.6293690044084093,10.333299967069586,0.0
0.41105572809000085,3.857142992960849,2.6293690035343324,10.333299973598882,0.0
0.4289442719099992,3.857142990575054,2.629369004732225,10.333299964650717,0.0
0.44,3.8571429885705952,2.629369005738651,10.333299957132784,0.0
0.44,3.857142987470997,2.629369006290753,10.333299953008618,0.0
0.45105572809000083,3.8571429926861356,2.629369003672263,10.333299972568541,0.0
0.46894427190999916,3.8571429920106257,2.629369004011434,10.333299970034966,0.0
0.48,3.857142990077538,2.629369004982029,10.333299962784707,0.0
0.48,3.857142992423126,2.6293690038043254,10.333299971582075,0.0
0.4910557280900008,3.8571429983594574,2.629369000823732,10.333299993846904,0.0
0.5089442719099991,3.8571429910306922,2.629369004503459,10.333299966359604,0.0
0.52,3.8571429938436887,2.62936900309107,10.333299976910045,0.0
0.52,3.85714299574505,2.6293690021364076,10.333299984041304,0.0
0.5310557280900009,3.857142999765448,2.62936900011779,10.333299999120232,0.0
0.5489442719099992,3.857142997005333,2.6293690015036284,10.333299988768129,0.0
0.56,3.857142999790658,2.629369000105136,10.333299999214777,0.0
0.56,3.857143004457432,2.629368997761978,10.333300016718002,0.0
0.5710557280900008,3.85714300946644,2.6293689952469865,10.333300035504804,0.0
0.5889442719099992,3.857143001207646,2.6293689993936753,10.333300004529336,0.0
0.6,3.8571430068598143,2.6293689965557565,10.333300025728386,0.0
0.6,3.857143006419091,2.629368996777042,10.333300024075406,0.0
0.6110557280900009,3.857143007212169,2.629368996378844,10.333300027049923,0.0
0.6289442719099991,3.8571430010381755,2.6293689994787703,10.3333000038937,0.0
0.64,3.8571430066024335,2.62936899668499,10.333300024763037,0.0
0.64,3.8571430092645707,2.6293689953483472,10.333300034747662,0.0
0.6510557280900009,3.8571430094932824,2.62936899523351,10.333300035605475,0.0
0.6689442719099992,3.8571430058313343,2.6293689970721505,10.333300021870961,0.0
0.68,3.8571430181012665,2.629368990911494,10.333300067890626,0.0
0.68,3.857143025749805,2.629368987071213,10.333300096577265,0.0
0.6910557280900008,3.857143030288286,2.629368984792471,10.333300113599305,0.0
0.7089442719099992,3.857143011774679,2.62936899408804,10.33330004416208,0.0
0.72,3.8571430240392752,2.6293689879300595,10.333300090161748,0.0
0.72,3.857143028359697,2.6293689857608014,10.33330010636595,0.0
0.7310557280900009,3.8571430158817783,2.6293689920258867,10.333300059566211,0.0
0.7489442719099991,3.857143023020743,2.6293689884414566,10.333300086341653,0.0
0.76,3.8571430517235843,2.629368974029937,10.333300193994678,0.0
0.76,3.8571430743321478,2.629368962678316,10.333300278790476,0.0
0.7710557280900009,3.857143079473048,2.629368960097101,10.333300298071967,0.0
0.7889442719099992,3.8571430504121365,2.6293689746884104,10.333300189075956,0.0
0.8,3.8571430641131275,2.629368967809231,10.33330024046294,0.0
0.8,3.8571430563005094,2.6293689717319038,10.333300211160873,0.0
0.8110557280900008,3.857143018193186,2.6293689908653604,10.333300068235339,0.0
0.8289442719099992,3.8571430461498375,2.6293689768284962,10.3333001730897,0.0
0.84,3.857143075934855,2.629368961873621,10.333300284801544,0.0
0.84,3.8571430863173877,2.6293689566606138,10.333300323742332,0.0
0.8510557280900009,3.8571430886475415,2.629368955490658,10.333300332481812,0.0
0.8689442719099991,3.85714304197864,2.6293689789228303,10.33330015744519,0.0
0.88,3.8571430402801106,2.6293689797756503,10.333300151074685,0.0
0.88,3.857143017185758,2.629368991371184,10.3333000644569,0.0
0.8910557280900009,3.8571429992532,2.6293690003750094,10.333299997198974,0.0
0.9089442719099992,3.8571430256598687,2.629368987116381,10.333300096239965,0.0
0.92,3.857143105070723,2.629368947244685,10.333300394078712,0.0
0.92,3.8571431760287926,2.62936891161708,10.333300660214404,0.0
0.9310557280900008,3.8571431493324777,2.6293689250211365,10.333300560087057,0.0
0.9489442719099992,3.8571430653100034,2.6293689672083054,10.33330024495196,0.0
0.96,3.857143075951954,2.6293689618650466,10.33330028486572,0.0
0.96,3.8571430713493497,2.629368964175986,10.333300267603171,0.0
0.9710557280900008,3.8571431423544267,2.6293689285247748,10.33330053391516,0.0
0.9889442719099991,3.857143179838384,2.6293689097043114,10.33330067450266,0.0
1.0,3.8571433207650374,2.629368838945909,10.333301203062915,0.0
1.0,3.8571433808871367,2.629368808758983,10.333301428557176,0.0
1.0110557280900008,3.8571432100522216,2.629368894534139,10.333300787822894,0.0
1.0289442719099993,3.857143017814779,2.6293689910554034,10.333300066816218,0.0
1.04,3.8571429031370585,2.6293690486344063,10.333299636705382,0.0
1.04,3.857142731244039,2.6293691349408754,10.333298992002529,0.0
1.0510557280900008,3.857143011602748,2.629368994174518,10.33330004351738,0.0
1.0689442719099993,3.857143018565056,2.6293689906787705,10.333300069630319,0.0
1.08,3.857142811268171,2.629369094761276,10.333299292141682,0.0
1.08,3.8571424889367703,2.6293692566018954,10.333298083203989,0.0
1.0910557280900008,3.857142234377041,2.6293693844147663,10.333297128450985,0.0
1.1089442719099993,3.857142602526959,2.629369199569001,10.33329850923604,0.0
1.12,3.857142932348648,2.6293690339675413,10.333299746266935,0.0
1.12,3.8571432284289022,2.629368885307442,10.33330085674707,0.0
1.1310557280900009,3.8571434804667537,2.6293687587607453,10.333301802041525,0.0
1.1489442719099991,3.8571430407379528,2.62936897954587,10.333300152792434,0.0
1.16,3.8571429451100707,2.6293690275600543,10.333299794129976,0.0
1.16,3.8571431077355824,2.6293689459067666,10.33330040407397,0.0
1.1710557280900007,3.857143198228682,2.629368900470736,10.33330074347774,0.0
1.1889442719099992,3.8571433367689636,2.629368830910499,10.333301263087641,0.0
1.2,3.8571432960825875,2.629368851338856,10.33330111048913,0.0
1.2,3.8571434299083904,2.629368784145771,10.333301612416932,0.0
1.2110557280900007,3.857143459625806,2.629368769224835,10.33330172387527,0.0
1.2289442719099992,3.8571434360599235,2.6293687810571207,10.33330163548894,0.0
1.24,3.85714339443882,2.629368801954827,10.333301479384664,0.0
1.24,3.857143179542339,2.6293689098530817,10.333300673392891,0.0
1.2510557280900008,3.8571429496627987,2.6293690252742157,10.333299811205645,0.0
1.2689442719099993,3.8571428842366484,2.6293690581242837,10.333299565818091,0.0
1.28,3.8571431881363996,2.6293689055381546,10.333300705626092,0.0
1.28,3.8571433518486766,2.6293688233393957,10.333301319645775,0.0
1.2910557280900008,3.857143185475394,2.6293689068743222,10.333300695645443,0.0
1.3089442719099993,3.857143575612923,2.629368710988886,10.333302158897169,0.0
1.32,3.857142992385612,2.629369003823887,10.333299971442399,0.0
1.32,3.857142505300615,2.629369248386625,10.333298144579084,0.0
1.3310557280900008,3.85714275092998,2.629369125057555,10.33329906583792,0.0
1.3489442719099993,3.8571422287739967,2.6293693872292416,10.333297107437403,0.0
1.36,3.857142536859346,2.629369232541447,10.333298262943957,0.0
1.36,3.8571425133184123,2.629369244361202,10.333298174651208,0.0
1.3710557280900009,3.857142026343684,2.629369488867994,10.333296348201788,0.0
1.3889442719099991,3.8571428474592473,2.6293690765914497,10.333299427882697,0.0
1.4,3.857142242513263,2.629369380330804,10.333297158969756,0.0
1.4,3.857142517168781,2.6293692424277477,10.333298189094204,0.0
1.4110557280900007,3.857143810026682,2.6293685932915514,10.333303038093685,0.0
1.4289442719099992,3.8571425864407054,2.629369207647434,10.333298448907748,0.0
1.44,3.857143000794955,2.6293689996022294,10.333300002987528,0.0
1.44,3.8571426740945642,2.629369163636204,10.333298777665153,0.0
1.4510557280900007,3.8571416142321344,2.6293696957868913,10.333294802540182,0.0
1.4689442719099992,3.8571423769397977,2.6293693128359568,10.333297663158081,0.0
1.48,3.8571430283267176,2.629368985779063,10.333300106257504,0.0
1.48,3.857144686370963,2.6293681532864217,10.333306324930861,0.0
1.4910557280900008,3.857146015564097,2.629367485907034,10.33331131021195,0.0
1.5089442719099992,3.8571452736953686,2.6293678583944073,10.333308527755946,0.0
1.52,3.8571450231573152,2.6293679841880118,10.333307588089717,0.0
1.52,3.857143782915354,2.629368606907432,10.33330293643591,0.0
1.5310557280900008,3.8571422308649974,2.629369386183636,10.333297115313123,0.0
1.5489442719099993,3.857142197187156,2.6293694030924017,10.333296989005989,0.0
1.56,3.857144350984482,2.629368321688467,10.333305067055472,0.0
1.56,3.857146185481356,2.629367400608844,10.333311947514488,0.0
1.5710557280900008,3.8571453960999875,2.6293677969494413,10.33330898686445,0.0
1.5889442719099993,3.857147760980478,2.629366609566358,10.333317856593931,0.0
1.6,3.857144172290101,2.6293684114321985,10.333304396858438,0.0
1.6,3.8571408487497942,2.6293700801761033,10.333291931582684,0.0
1.6110557280900009,3.857141653254664,2.629369676235979,10.333294948970075,0.0
1.6289442719099991,3.857138818393276,2.6293710996141035,10.333284316539718,0.0
1.64,3.8571409513601966,2.6293700286647295,10.333292316456776,0.0
1.64,3.857140657495263,2.6293701762165878,10.333291214261013,0.0
1.6510557280900007,3.857137012052765,2.629372006556165,10.333277541674514,0.0
1.6689442719099992,3.857143136203129,2.6293689316912605,10.33330051096538,0.0
1.68,3.85713680112021,2.6293721124884364,10.333276750608178,0.0
1.68,3.8571357082122057,2.629372661238036,10.3332726515401,0.0
1.6910557280900007,3.8571445088691885,2.6293682424781806,10.333305659321029,0.0
1.7089442719099992,3.8571359781485857,2.6293725257521428,10.333273664044187,0.0
1.72,3.857139062665152,2.62937097701597,10.333285232874195,0.0
1.72,3.857137877710577,2.6293715719591253,10.333280788652637,0.0
1.7310557280900007,3.857131085063803,2.629374982507017,10.333255312152772,0.0
1.7489442719099992,3.857137371892707,2.6293718259367145,10.33327889167893,0.0
1.76,3.8571383464554465,2.629371336597258,10.333282547043325,0.0
1.76,3.857148486711921,2.6293662452349245,10.333320579344264,0.0
1.7710557280900008,3.85716157014723,2.629359676137342,10.333369650250793,0.0
1.7889442719099993,3.857153082148793,2.6293639378894453,10.333337815244363,0.0
1.8,3.857153169607879,2.6293638939592343,10.333338143348648,0.0
1.8,3.857145184310602,2.629367903396995,10.333308193699258,0.0
1.8110557280900008,3.857134568814915,2.6293732334100905,10.333268379408004,0.0
1.8289442719099993,3.8571345316780525,2.6293732520307977,10.333268240295142,0.0
1.84,3.8571491697512115,2.629365902542291,10.333323142477951,0.0
1.84,3.8571654129321,2.629357747363659,10.333384064282631,0.0
1.8510557280900009,3.857165937485907,2.629357483945836,10.333386031885293,0.0
1.8689442719099991,3.857175399375289,2.6293527333836657,10.333421519755488,0.0
1.88,3.857155624342219,2.629362662618817,10.333347352003251,0.0
1.88,3.857133567065722,2.6293737383238645,10.333264623004226,0.0
1.8910557280900007,3.8571382614694256,2.6293713810604964,10.333282230780437,0.0
1.9089442719099992,3.8571152770795125,2.629382922206557,10.333196025297749,0.0
1.92,3.857149160028163,2.629365910141807,10.333323108494188,0.0
1.92,3.8571695105299573,2.6293556932745994,10.33339943564315,0.0
1.9310557280900007,3.8571392098622854,2.6293709065997475,10.33328578965692,0.0
1.9489442719099992,3.857181731982335,2.6293495581708055,10.333445275089517,0.0
1.96,3.8571436523937743,2.6293686776674523,10.333302453672166,0.0
1.96,3.857132788241083,2.629374133833127,10.33326170113485,0.0
1.9710557280900007,3.8571838687502717,2.629348485527499,10.33345328782785,0.0
1.9889442719099992,3.8571237419861917,2.6293786780857733,10.33322777550869,0.0
2.0,3.8571776744698787,2.6293515972983443,10.33343006187798,0.0
2.0,3.8571853768280286,2.629347727932378,10.333458967109644,0.0
2.011055728090001,3.8571010643799584,2.6293900616112396,10.333142738177308,0.0
2.028944271909999,3.8571697134050815,2.6293555934330497,10.333400231521466,0.0
2.04,3.857186091903335,2.629347371544985,10.333461655937604,0.0
2.04,3.8572687110263906,2.6293058963903118,10.333771489167601,0.0
2.051055728090001,3.857324744669281,2.629277757361403,10.333981678932764,0.0
2.068944271909999,3.857299705094407,2.6292903322128263,10.33388774244503,0.0
2.08,3.857322815046585,2.6292787181715895,10.333974481961981,0.0
2.08,3.857268729142555,2.629305848204596,10.333771822691416,0.0
2.091055728090001,3.857095052675085,2.629393072426012,10.333120358447616,0.0
2.108944271909999,3.8572193558817642,2.6293306482442174,10.333586683643901,0.0
2.12,3.8571975503174545,2.6293416219588703,10.333504697687136,0.0
2.12,3.8571813916022193,2.6293498431333755,10.333443404297578,0.0
2.131055728090001,3.8571497998737034,2.629365642409308,10.333325300224345,0.0
2.148944271909999,3.857317423939568,2.62928155363141,10.333953692393797,0.0
2.16,3.856634546040976,2.629624597964263,10.331393650686366,0.0
2.16,3.855906365305397,2.629990359940707,10.328664462156354,0.0
2.171055728090001,3.8554657624629405,2.6302117974164934,10.327011588133374,0.0
2.188944271909999,3.854122491447753,2.630887140384998,10.321978096977972,0.0
2.2,3.851532566979788,2.6321905782024415,10.31227460239306,0.0
2.2,3.8489709609710676,2.633480099216631,10.302675813944829,0.0
2.211055728090001,3.846295525830374,2.6348264138715685,10.292654983342738,0.0
2.228944271909999,3.8422822711881572,2.6368489983721117,10.277630037578891,0.0
2.24,3.8363775490796828,2.639828885498987,10.255542847179456,0.0
2.24,3.831185375766478,2.6424511487882683,10.236133750554455,0.0
2.2510557280900008,3.826547500417824,2.6447939691013027,10.218785284311561,0.0
2.2689442719099993,3.8190435796533384,2.648591501135976,10.19075373298619,0.0
2.28,3.8120877879826307,2.652116942473173,10.16478467397223,0.0
2.28,3.806329745342218,2.6550380193504663,10.143294560019758,0.0
2.291055728090001,3.7986601907553403,2.658934683063423,10.114703894107462,0.0
2.308944271909999,3.7901886801588085,2.6632438156303704,10.083133530495967,0.0
2.32,3.7821997826391494,2.6673158273663278,10.053394929547117,0.0
2.32,3.7759372866901195,2.670513449578151,10.030100178452916,0.0
2.331055728090001,3.7683075393193253,2.6744160074718057,10.001739713691927,0.0
2.348944271909999,3.758873313276022,2.6792437512011653,9.966697441522225,0.0
2.36,3.7507086823422773,2.6834382104579357,9.936421117491982,0.0
2.36,3.7430006633258412,2.6874007060472085,9.90783894428539,0.0
2.371055728090001,3.7342319591959443,2.691908993740527,9.875351435510208,0.0
2.388944271909999,3.725549663094024,2.696391161205242,9.843228570424136,0.0
2.4,3.7157242648554845,2.701475346906092,9.806946593389364,0.0
2.4,3.7064136806224823,2.706291447687457,9.772624056444997,0.0
2.411055728090001,3.706268043751531,2.7063656831625784,9.772089711868782,0.0
2.428944271909999,3.730247041618776,2.6942463401812313,9.862167960510211,0.0
2.44,3.766743174367325,2.675967846291912,9.99986547072452,0.0
2.44,3.804735171226218,2.6569216669625346,10.143126076366839,0.0
2.451055728090001,3.84418206100374,2.637184787200978,10.291858931097423,0.0
2.468944271909999,3.8844521443088724,2.6170542524544627,10.443321076386567,0.0
2.48,3.9271922377731325,2.5956713649179286,10.603955944702195,0.0
2.48,3.9720181191247415,2.5732014477464387,10.772266845472513,0.0
2.491055728090001,4.016396415162576,2.550947533234576,10.938788818112554,0.0
2.508944271909999,4.051175316443207,2.5336389089482267,11.069948855890422,0.0
2.52,4.063134043900407,2.5278284170661705,11.115421487435478,0.0
2.52,4.06390075453999,2.527493500068788,11.118171589181696,0.0
2.531055728090001,4.064092957325548,2.5274210431367545,11.118841942556891,0.0
2.548944271909999,4.06200620303983,2.528431761919142,11.11093262499107,0.0
2.56,4.059570641215373,2.529588893366841,11.101884724232967,0.0
2.56,4.0565009257259295,2.531040827294576,11.090458502165738,0.0
2.571055728090001,4.0530068138924165,2.5327297273610734,11.077176035735318,0.0
2.588944271909999,4.049460957230875,2.5344546535290413,11.063550794119452,0.0
2.6,4.045799378786875,2.536231953531332,11.049466335535564,0.0
2.6,4.0423463399751665,2.537924810824287,11.036073118034553,0.0
2.611055728090001,4.038774311385091,2.5396660156666986,11.022275292788986,0.0
2.628944271909999,4.034835945282275,2.5415763196598506,11.007124422227694,0.0
2.64,4.030881792535888,2.5434849474122334,10.992008952748256,0.0
2.64,4.027351929676459,2.545178131608895,10.978599466653293,0.0
2.651055728090001,4.022941780398717,2.547292209157252,10.961898415306923,0.0
2.668944271909999,4.018148203718597,2.549583866441259,10.94379654491209,0.0
2.68,4.013858358504393,2.5516376533535685,10.927569368056666,0.0
2.68,4.010129804434084,2.553430033336058,10.913422762451859,0.0
2.691055728090001,4.005740590919664,2.5555629251579384,10.896610813797308,0.0
2.708944271909999,4.000106830884468,2.558316710106856,10.87509883963397,0.0
2.72,3.994496678199655,2.561081490925964,10.853642836525866,0.0
2.72,3.989721802480215,2.563456160241753,10.83525497014725,0.0
2.7310557280900007,3.9844324388974766,2.5660753270306795,10.814998559560685,0.0
2.7489442719099992,3.978945402282681,2.568779352086507,10.794094653762446,0.0
2.76,3.9733429436438756,2.571517649877642,10.772994796464321,0.0
2.76,3.968096549235429,2.5740601397427234,10.75344070806802,0.0
2.771055728090001,3.9619658401003592,2.5770514749285582,10.730459323085352,0.0
2.788944271909999,3.9555535144722884,2.580208559887742,10.706272250097694,0.0
2.8,3.9500821157202486,2.5829222426458767,10.685465507024201,0.0
2.8,3.945335868954653,2.5852862431956094,10.667291184473251,0.0
2.811055728090001,3.939956001803058,2.587963683644596,10.646733349308473,0.0
2.828944271909999,3.9335887933429516,2.5911128421195877,10.622570845121219,0.0
2.84,3.9272953193907982,2.59423955825442,10.59865050429961,0.0
2.84,3.9218862308418223,2.5969397267076917,10.578019193079314,0.0
2.851055728090001,3.9156910290667217,2.6000163031166763,10.554524030850827,0.0
2.868944271909999,3.9094392189601055,2.6030997568089327,10.531016505865836,0.0
2.88,3.9035997144366483,2.605948694146956,10.509330179874437,0.0
2.88,3.8981875529014975,2.6085681012650577,10.489403834749938,0.0
2.891055728090001,3.892056041576785,2.61157194713823,10.466564551673567,0.0
2.908944271909999,3.8851155743805146,2.6150155350774273,10.440416869316016,0.0
2.92,3.878825684858487,2.618172619500369,10.416555707502221,0.0
2.92,3.8735456094674836,2.6208451811525517,10.396392606633764,0.0
2.931055728090001,3.867483570923721,2.6239057362169818,10.373428104442906,0.0
2.948944271909999,3.861193506037927,2.627088784721605,10.349735218976788,0.0
2.96,3.8551655417224637,2.630146678124268,10.327018616104905,0.0
2.96,3.849689840638529,2.632926442000855,10.306410154785574,0.0
2.971055728090001,3.843365298980507,2.6361132224280315,10.282724863787621,0.0
2.988944271909999,3.836311614866898,2.639650198322456,10.256526758149262,0.0
3.0,3.8299215286203867,2.642855933968866,10.232949257442339,0.0
3.0,3.824381980049181,2.645629632829629,10.21257947357758,0.0
3.011055728090001,3.818098106980284,2.6488189719338386,10.189182733156326,0.0
3.028944271909999,3.8116853067310834,2.652096662031022,10.165082278091369,0.0
3.04,3.805505851226293,2.6552568406256274,10.141780546814116,0.0
3.04,3.799990164356864,2.6580936740040633,10.120882004546905,0.0
3.051055728090001,3.7936981735815998,2.6613008372386115,10.097261198139586,0.0
3.068944271909999,3.786769666059394,2.664830704680263,10.071369770733497,0.0
3.08,3.7803208200677707,2.6681126063053275,10.0473777148657,0.0
3.08,3.7746426718354553,2.6709784231150486,10.026404117863231,0.0
3.091055728090001,3.7683334611618644,2.6741637174673745,10.003150458937332,0.0
3.108944271909999,3.761680745021203,2.677516463984733,9.978723579016116,0.0
3.12,3.75547654436137,2.6806548451394208,9.955872770962229,0.0
3.12,3.7500787143471994,2.683399114282907,9.935919867199313,0.0
3.131055728090001,3.743873114894673,2.6865807333895133,9.912774567637898,0.0
3.148944271909999,3.7372271693509886,2.690015732463512,9.88793832038216,0.0
3.16,3.731197029281712,2.6931607906343253,9.865412517006574,0.0
3.16,3.726108357709515,2.695831519677629,9.846318460225756,0.0
3.171055728090001,3.720362952097826,2.698834947002774,9.824968473268397,0.0
3.188944271909999,3.714083144765207,2.702104087315217,9.801717439663399,0.0
3.2,3.7082570084138338,2.7051092738275684,9.780348168173488,0.0
3.2,3.7029419791441853,2.7078281587458912,9.761079789851909,0.0
3.211055728090001,3.696713558301008,2.7110224365742988,9.738421701521652,0.0
3.228944271909999,3.6904777693842337,2.714254609601256,9.715678539883008,0.0
3.24,3.68432560499443,2.717484551000413,9.693001873528722,0.0
3.24,3.678902127758768,2.720349853070558,9.672839094898372,0.0
3.2510557280900008,3.67370958361566,2.7231060041748734,9.653426484785061,0.0
3.2689442719099993,3.6675500359009723,2.726345065806088,9.630540724808856,0.0
3.28,3.662792854682626,2.728845067449596,9.61288854558963,0.0
3.28,3.6588558883761766,2.730929931012575,9.59824146359385,0.0
3.291055728090001,3.6533918086133017,2.7337922234715424,9.578132700411068,0.0
3.308944271909999,3.6483682437657303,2.7364157177215116,9.559734925460155,0.0
3.32,3.6433205869992347,2.739014625902261,9.541514050618641,0.0
3.32,3.639314571432228,2.741036235264569,9.527314138378784,0.0
3.331055728090001,3.635218510540891,2.743123852070733,9.512688268100419,0.0
3.348944271909999,3.630552525146023,2.7455354771594482,9.495743507720753,0.0
3.36,3.62704595737941,2.7473886348400534,9.482698210430028,0.0
3.36,3.6232782187692343,2.7494101749244777,9.468498251346865,0.0
3.371055728090001,3.6193338916007565,2.7515230417673098,9.453671186850267,0.0
3.388944271909999,3.6158373397230923,2.753408962515145,9.440716943974143,0.0
3.4,3.6134462175533364,2.7547080604714984,9.43193537829428,0.0
3.4,3.6115433008721025,2.755742026476897,9.424982376305238,0.0
3.411055728090001,3.6233230539494508,2.749594364803101,9.468460481816736,0.0
3.428944271909999,3.6602577646658903,2.7306864220170213,9.606393038822782,0.0
3.44,3.7073905496693405,2.706763827663671,9.783266849019984,0.0
3.44,3.755172868222975,2.6824874424809804,9.96272992034189,0.0
3.451055728090001,3.804075879915788,2.657743172934049,10.145973795766347,0.0
3.468944271909999,3.854306395951875,2.6324323876364972,10.333875226804203,0.0
3.48,3.9062527940407668,2.606251627794776,10.527950151782031,0.0
3.48,3.957540393665745,2.580437755455482,10.719403969145832,0.0
3.491055728090001,4.008994617639348,2.554468977754742,10.911826395790051,0.0
3.508944271909999,4.04697245354106,2.5355080916701738,11.055121069857284,0.0
3.52,4.059897180198677,2.5292197135009657,11.104461764277364,0.0
3.52,4.062989533711815,2.5277222089289393,11.116503911499063,0.0
3.531055728090001,4.065741198278423,2.5264006788454156,11.127140126999148,0.0
3.548944271909999,4.067218121493564,2.5256971415962113,11.13284024355667,0.0
3.56,4.06719075592906,2.5256875466615463,11.13281007021297,0.0
3.56,4.066481224445473,2.526022060573453,11.130052444022033,0.0
3.571055728090001,4.065515205742649,2.526469884303773,11.126191034275394,0.0
3.588944271909999,4.064043822224635,2.5271486398572733,11.120482692882685,0.0
3.6,4.061842540537768,2.5282219977353098,11.111843533591692,0.0
3.6,4.059769749213018,2.5292418220829043,11.103624093463837,0.0
3.611055728090001,4.057198229786058,2.5304985389956847,11.09375682096745,0.0
3.628944271909999,4.054342011740432,2.531893883600899,11.082766177963085,0.0
3.64,4.051325517646611,2.5333007210351313,11.071465515605373,0.0
3.64,4.048476540734529,2.5345829962303132,11.061217798252654,0.0
3.651055728090001,4.044872227693263,2.5362731196383965,11.047603081825029,0.0
3.668944271909999,4.040464772942887,2.5384282790613106,11.030739781420836,0.0
3.68,4.036290974164691,2.5405381545978982,11.014500521082725,0.0
3.68,4.0327346232927015,2.5423821700060585,11.000218658033283,0.0
3.691055728090001,4.0285608845665015,2.544472330743468,10.984065060880571,0.0
3.708944271909999,4.023364010385706,2.5469959152398096,10.964191717500837,0.0
3.72,4.017653670601744,2.549759075053861,10.942467134891077,0.0
3.72,4.012271712931537,2.552355917332865,10.922237603394043,0.0
3.7310557280900007,4.006338471021646,2.5552342377647186,10.899782411306303,0.0
3.7489442719099992,4.000350879614731,2.5581744129304793,10.87702406507883,0.0
3.76,3.994664876139655,2.5609567354807097,10.855394366897363,0.0
3.76,3.9894477088541933,2.5635130201939353,10.835336320003965,0.0
3.771055728090001,3.983204852269678,2.566580613746374,10.811377989294687,0.0
3.788944271909999,3.976228361421663,2.5699580924055887,10.784797449503994,0.0
3.8,3.970174162220591,2.5728981550422767,10.761649246595965,0.0
3.8,3.965089738442993,2.575368039124049,10.74220575671557,0.0
3.811055728090001,3.959237858361706,2.5782279248626696,10.719887336491361,0.0
3.828944271909999,3.9524309638824713,2.5816286421390977,10.693923384265531,0.0
3.84,3.945534832059857,2.585023775507219,10.668097790325133,0.0
3.84,3.9393823987336356,2.5880030730120303,10.645508474139477,0.0
3.851055728090001,3.9326663888927795,2.5912788249108507,10.620369431956608,0.0
3.868944271909999,3.9258073013057917,2.594628527604617,10.5944385457149,0.0
3.88,3.9192932726024146,2.597913718601261,10.569495638078287,0.0
3.88,3.9133848102543496,2.600960562027425,10.54648976798584,0.0
3.891055728090001,3.906306131329103,2.604565157364942,10.51965065410975,0.0
3.908944271909999,3.8985211865421667,2.6085047993598387,10.490317239592827,0.0
3.92,3.8915663009487123,2.6119736669626574,10.464024786826638,0.0
3.92,3.8855187247612006,2.614975496503928,10.441259812070502,0.0
3.931055728090001,3.878737921129822,2.618338371026752,10.415584409435425,0.0
3.948944271909999,3.871107694302844,2.6221423767541374,10.38699055257373,0.0
3.96,3.863642368638096,2.6258962519968847,10.359172164830056,0.0
3.96,3.8571756322115736,2.6291617048277134,10.334857206369655,0.0
3.971055728090001,3.8497919785275867,2.63290873733126,10.307076274437996,0.0
3.988944271909999,3.8421180858590334,2.6367683859708766,10.278191360055793,0.0
4.0,3.8351178074295067,2.640248465823532,10.252000168720741,0.0
4.0,3.8287964925835283,2.64338109774416,10.228646864003458,0.0
4.0110557280900005,3.8215812311116255,2.646954150658808,10.201777760925662,0.0
4.0289442719099995,3.813654827261849,2.650975385685762,10.171944056194654,0.0
4.04,3.806191508865595,2.6547970807157197,10.144012120080719,0.0
4.04,3.7997084891882165,2.658085396891034,10.119931831727722,0.0
4.051055728090001,3.792491584061675,2.661783409076696,10.093173091036686,0.0
4.0689442719099995,3.7848533688820396,2.6656351967498373,10.06493294855444,0.0
4.08,3.777762345563639,2.6692358220755414,10.038297362791981,0.0
4.08,3.771491248772058,2.6724821630638695,10.01438344956995,0.0
4.091055728090001,3.7641651662334876,2.676227927858676,9.986879594510075,0.0
4.10894427191,3.756335101564641,2.6803241925230132,9.957786936354887,0.0
4.12,3.7492755374828834,2.6840239181229095,9.931729338758176,0.0
4.12,3.7431674867105222,2.687191536923404,9.909257420208057,0.0
4.131055728090001,3.736347503037484,2.690743936432094,9.883849350775002,0.0
4.14894427191,3.7288771288359914,2.694542357355361,9.856081255718934,0.0
4.16,3.72180529435963,2.6981652186542715,9.83000482118789,0.0
4.16,3.7156249967966355,2.701381760049011,9.807182157517925,0.0
4.171055728090001,3.7086602062373095,2.705008618720489,9.781574041124335,0.0
4.18894427191,3.701291090516362,2.708900101957173,9.754266209039413,0.0
4.2,3.6947175375835366,2.7123102132824095,9.729904861240117,0.0
4.2,3.688875008482167,2.7152730946146693,9.708565595645897,0.0
4.211055728090001,3.682103648529782,2.718735803768605,9.683615181464305,0.0
4.22894427191,3.675348978598462,2.722179202359129,9.658713524319083,0.0
4.24,3.6690963958575513,2.7254206634797784,9.635610964878603,0.0
4.24,3.663716912349328,2.7282327174811316,9.61554640727212,0.0
4.251055728090001,3.6578638621566615,2.731310743854029,9.593962275754224,0.0
4.26894427191,3.651596611988567,2.734657831673382,9.571036199081712,0.0
4.28,3.646408667591374,2.737424035251723,9.551978643721645,0.0
4.28,3.6418610877534205,2.7398734474412514,9.535225005188586,0.0
4.291055728090001,3.6368589339525834,2.7424747588426164,9.51679910303628,0.0
4.30894427191,3.6322001106549253,2.7448740742891107,9.499634783372318,0.0
4.32,3.627777540151462,2.747247288343546,9.483496859746424,0.0
4.32,3.624179197484395,2.7491885675002274,9.47038191438899,0.0
4.331055728090001,3.6206525616927814,2.7511950561663445,9.457468292221053,0.0
4.34894427191,3.6172970378166465,2.7530278806509982,9.445249294827503,0.0
4.36,3.615863747087396,2.7536958523405484,9.440033752023112,0.0
4.36,3.6149468740958293,2.754106886332052,9.436706897887467,0.0
4.371055728090001,3.613302779082214,2.754843700006714,9.430749431214199,0.0
4.38894427191,3.613968005969026,2.7545204811142514,9.433079088839236,0.0
4.4,3.6170396656505677,2.752989595045913,9.444337063764031,0.0
4.4,3.6205383391387,2.7511366044809527,9.457368006200399,0.0
4.411055728090001,3.6323463784227714,2.7449917543826503,9.500841194357685,0.0
4.42894427191,3.662567822573213,2.7293245398556385,9.613120892701499,0.0
4.44,3.700620956838017,2.709792449945928,9.75465089992306,0.0
4.44,3.7380829699943403,2.6906879758730757,9.893827707528166,0.0
4.451055728090001,3.778726038695356,2.6699754922196126,10.04526483891741,0.0
4.46894427191,3.823792215755509,2.647197106804317,10.213433001997181,0.0
4.48,3.868572993658745,2.6246575042428693,10.380805819341417,0.0
4.48,3.9114894497703627,2.6030437647756886,10.541435144846627,0.0
4.491055728090001,3.9560228371806208,2.580676519610612,10.708027671536327,0.0
4.508944271909999,3.993389480534344,2.561924385669008,10.848568315954001,0.0
4.52,4.012637584229386,2.5523997545371584,10.921682820815722,0.0
4.52,4.02434764415622,2.546637142979047,10.966319432919576,0.0
4.53105572809,4.036737654784681,2.540614042565718,11.013740912430059,0.0
4.548944271909999,4.0464319894555345,2.536097869218329,11.050691504413054,0.0
4.56,4.052306434983724,2.533338634155193,11.072983625583463,0.0
4.56,4.056580977264629,2.531285834434353,11.089329928285894,0.0
4.57105572809,4.060797668020007,2.529148469120617,11.10536723148842,0.0
4.588944271909999,4.063292025821701,2.527803418468585,11.11491417822111,0.0
4.6,4.0646207744373735,2.527220501229797,11.119985347116437,0.0
4.6,4.06563972061202,2.526839203081218,11.123667854032307,0.0
4.61105572809,4.066592830841194,2.5265386376003693,11.127335148947049,0.0
4.628944271909999,4.066066989164085,2.526817581441058,11.125296242114075,0.0
4.64,4.0642998722169725,2.5275228652594173,11.118439259398482,0.0
4.64,4.0626016847513675,2.5282308930058948,11.111966254843654,0.0
4.65105572809,4.060735075431697,2.528979760745127,11.104638262521261,0.0
4.668944271909999,4.058509657699213,2.530078214679662,11.09608134075189,0.0
4.68,4.055721292889906,2.53153457885411,11.085592493653913,0.0
4.68,4.053013810307114,2.5328756682760103,11.075391447764474,0.0
4.69105572809,4.049532271255026,2.5346405477354943,11.062321926642976,0.0
4.708944271909999,4.045150860755419,2.5366865604800553,11.04550955167568,0.0
4.72,4.040713414567902,2.538744580326342,11.028303428464898,0.0
4.72,4.036887513571206,2.540543066035154,11.013598048478382,0.0
4.73105572809,4.032141733440076,2.5428335344140174,10.995330663238512,0.0
4.748944271909999,4.026648097013631,2.5456864072704892,10.97452684311559,0.0
4.76,4.021114234498502,2.5484990380340427,10.953576608819963,0.0
4.76,4.0163406027602715,2.5508999405951664,10.935401864745913,0.0
4.77105572809,4.010279257567982,2.55378392742525,10.91230734793682,0.0
4.788944271909999,4.003250041434748,2.5569964215415206,10.885418218404121,0.0
4.8,3.996772589617707,2.560154127953886,10.86070545355807,0.0
4.8,3.990984645983545,2.563029832258392,10.838707596617667,0.0
4.81105572809,3.9846383457043792,2.5663409959429133,10.814597840552768,0.0
4.828944271909999,3.977215118672413,2.570092439994778,10.786526721648382,0.0
4.84,3.969390842825059,2.5737446890497786,10.75688624167968,0.0
4.84,3.962058422963124,2.577168478838397,10.72905459491226,0.0
4.85105572809,3.954033899708808,2.5808193620551836,10.698572607915853,0.0
4.868944271909999,3.946098874745899,2.5847207375043886,10.668446846354701,0.0
4.88,3.9387630256976687,2.5885701283438536,10.640713762578711,0.0
4.88,3.9318516135834303,2.59211114775667,10.614611830741355,0.0
4.89105572809,3.9239063921877597,2.5962549151340313,10.584625319930046,0.0
4.908944271909999,3.915049314294114,2.6005336968310213,10.55121104158244,0.0
4.92,3.907249338547544,2.60421418459953,10.521787680859973,0.0
4.92,3.9007697094809592,2.6073741407929143,10.497328548054162,0.0
4.9310557280900005,3.8929930389300327,2.6111732062684285,10.468028609329394,0.0
4.948944271909999,3.8841564990165,2.6158505917949633,10.43476665689963,0.0
4.96,3.875725380309964,2.6202817968783236,10.403062895950923,0.0
4.96,3.8684588059477205,2.624028107062842,10.375736819845955,0.0
4.9710557280900005,3.860284791932886,2.6280939520376636,10.345030016836072,0.0
4.9889442719099995,3.851033352421713,2.632402651017503,10.310369972690209,0.0
5.0,3.8419288647860856,2.6368678651113675,10.2763134311223,1.0
5.0,3.8337242400326033,2.6409768116348418,10.245628545680916,1.0
5.0110557280900005,3.8248107189270866,2.645685937387204,10.212287949484137,1.0
5.0289442719099995,3.815930334301767,2.650483515543554,10.1790621951405,0.0
5.04,3.8075263900371823,2.6546368860776135,10.147689895808368,0.0
5.04,3.7999661218459915,2.658319308036417,10.119516316220569,0.0
5.051055728090001,3.7907780546427294,2.6625663497724115,10.08529082065492,0.0
5.0689442719099995,3.7808758348580005,2.66738468150755,10.048457191907152,0.0
5.08,3.772604628156154,2.671853658965805,10.017705204642372,0.0
5.08,3.7656319697338443,2.675584071897564,9.991795837670997,0.0
5.091055728090001,3.758010863242763,2.679923999220065,9.963486612355826,0.0
5.10894427191,3.7491038248594033,2.6845461570236564,9.930427514138863,0.0
5.12,3.740106667457451,2.68887131443319,9.897076249509364,0.0
5.12,3.7323568327325933,2.6927476850339604,9.868369853315581,0.0
5.131055728090001,3.7235616625407246,2.6969636655657387,9.835804478350514,0.0
5.14894427191,3.71525496491992,2.701483056909572,9.805119349539746,0.0
5.16,3.7078704069751205,2.705716265835783,9.777865855714497,0.0
5.16,3.7010012404097914,2.709469802643464,9.752498124050161,0.0
5.171055728090001,3.6931239648915932,2.713740650993765,9.723436314374354,0.0
5.18894427191,3.68416726845805,2.7179690138347894,9.690414078434976,0.0
5.2,3.6763298201675583,2.721711072348339,9.661569208808155,0.0
5.2,3.6698062935259665,2.7249890570669453,9.63759245881761,0.0
5.211055728090001,3.6628678176851897,2.7287173365853246,9.612079957122758,0.0
5.22894427191,3.6562201976579574,2.732697045043179,9.587672312132721,0.0
5.24,3.649924468244966,2.7360688554168116,9.564572784192368,0.0
5.24,3.644374444081183,2.738854761024009,9.544198635539425,0.0
5.251055728090001,3.637965834782331,2.7418061477279325,9.520698915165992,0.0
5.26894427191,3.6319285224309903,2.7445609200134777,9.498554359349715,0.0
5.28,3.627510688381305,2.747015465820039,9.482364701084732,0.0
5.28,3.6239355783463263,2.7490740766990727,9.46928960050875,0.0
5.291055728090001,3.6202850630907455,2.7514249224975234,9.455925879443672,0.0
5.30894427191,3.6167968969453788,2.753490033803647,9.443203396175727,0.0
5.32,3.614218693017989,2.7546945527827384,9.433813366547088,0.0
5.32,3.612455352531965,2.755646443160504,9.42737837194548,0.0
5.331055728090001,3.6108569901157312,2.756182116182554,9.421569875933951,0.0
5.34894427191,3.6113342988877073,2.755867494088488,9.423264497800554,0.0
5.36,3.6144283369468764,2.7544979766670687,9.434510267242246,0.0
5.36,3.6176615066386595,2.7528135120124575,9.446303341694412,0.0
5.371055728090001,3.6228314092179814,2.750502743994278,9.465122502083332,0.0
5.38894427191,3.6333134054977543,2.7449127416817802,9.503653024945011,0.0
5.4,3.648201444826496,2.736610757258871,9.55854213762887,0.0
5.4,3.6630158225559106,2.728506079704138,9.61308719383868,0.0
5.411055728090001,3.6801599123611797,2.719109666172704,9.676539030527952,0.0
5.42894427191,3.704996697476342,2.7067490993583725,9.768450445124472,0.0
5.44,3.7339447196389637,2.6925224607723983,9.875694501693564,0.0
5.44,3.7610534356777707,2.6790736794955166,9.97641855804857,0.0
5.451055728090001,3.790724004222434,2.6639609649699922,10.085972265302814,0.0
5.46894427191,3.8228303062382754,2.646886050577514,10.20509893973616,0.0
5.48,3.852695779330667,2.6316413957877822,10.316777000964006,0.0
5.48,3.878401054999894,2.618869284755308,10.412664380669298,0.0
5.491055728090001,3.9056941019393348,2.6057307801156906,10.516619016238346,0.0
5.508944271909999,3.9325697940567927,2.5926387310523857,10.619997103599603,0.0
5.52,3.9527048660359356,2.581996474635656,10.69738040625189,0.0
5.52,3.9673949562868565,2.573918913716357,10.75507496206499,0.0
5.53105572809,3.9841268480988243,2.5650412626831467,10.815945567244237,1.0
5.548944271909999,4.001636223274149,2.5574469434015157,10.875547222385874,1.0
5.56,4.015421525812226,2.552333429765726,10.922223807325581,1.0
5.56,4.026503648233902,2.5484160255094306,10.95716554623057,1.0
5.57105572809,4.035503161112367,2.5441199434094006,10.994863589778102,1.0
5.588944271909999,4.038657702170601,2.539636676103321,11.024446016846738,1.0
5.6,4.04027432803093,2.5363164433262706,11.04581000359153,1.0
5.6,4.040199793991199,2.533861198095207,11.063533549639995,1.0
5.61105572809,4.0471155004626,2.531582739168529,11.08388347581047,1.0
5.628944271909999,4.0604282110168,2.530189957153726,11.10136765789787,0.0
5.64,4.0667154368559615,2.5290506685838774,11.109500877311739,0.0
5.64,4.07243627350629,2.52806131720257,11.114390776518514,0.0
5.65105572809,4.066758397403695,2.5268868070065604,11.116198580111066,0.0
5.668944271909999,4.041006439000926,2.5264792621097794,11.116742485672408,0.0
5.68,4.006681662282671,2.52705325592118,11.11842033275865,0.0
5.68,3.9718543289782575,2.527692860181325,11.119886888856607,0.0
5.69105572809,3.9289184851278383,2.528617547836938,11.120299083190412,0.0
5.708944271909999,3.8746025308422096,2.529326521150765,11.112134055145685,0.0
5.72,3.8154065323400324,2.5299980582352624,11.100404547824748,0.0
5.72,3.7596680574193337,2.530841996697386,11.090344233425157,0.0
5.73105572809,3.715675410550648,2.531974706985102,11.079692322168206,0.0
5.748944271909999,3.7112449008691355,2.534273022356956,11.069898247437179,0.0
5.76,3.7447507752632627,2.5366610895204076,11.054923962617858,0.0
5.76,3.7914555574943853,2.5387746812140386,11.039035797424212,0.0
5.77105572809,3.846791564787784,2.5406437393486336,11.0183251595732,0.0
5.788944271909999,3.9179251723877764,2.5429204599319997,10.992667667170041,0.0
5.8,4.000110738645503,2.5461611804304978,10.969273405151142,0.0
5.8,4.078079103226043,2.5493329300530454,10.948290683985,0.0
5.81105572809,4.1687246123537856,2.5528937922695043,10.92644084275298,0.0
5.828944271909999,4.258955018488853,2.5564641337797323,10.895726616772828,0.0
5.84,4.31912623673491,2.5596485909848927,10.859037688912895,0.0
5.84,4.3632140572363785,2.5623890861533023,10.825802146912377,0.0
5.85105572809,4.401441807992008,2.565575096108689,10.790759590736352,0.0
5.868944271909999,4.411065305916126,2.5701372809143117,10.756982946425287,0.0
5.88,4.397067549674833,2.574861587261082,10.721442805281104,0.0
5.88,4.376359192667628,2.5787329948011757,10.689825544603153,0.0
5.89105572809,4.344609778575841,2.582614435058483,10.650838357192429,0.0
5.908944271909999,4.295386597168698,2.58671997681555,10.60688185015412,0.0
5.92,4.23220785498288,2.5912626560195706,10.569172448753022,0.0
5.92,4.170706979971938,2.5951401808827366,10.539369211637132,0.0
5.9310557280900005,4.100480712407403,2.600140734674521,10.504794279321212,0.0
5.948944271909999,4.0086194653099945,2.605214076546037,10.463473089132851,0.0
5.96,3.9187535729638854,2.609526707522484,10.420360688641733,0.0
5.96,3.8455937256662143,2.613007445928501,10.385299426385988,0.0
5.9710557280900005,3.7559901458860003,2.61729805129238,10.345241846901658,0.0
5.9889442719099995,3.6629309933223455,2.6229072622958967,10.30748435243485,0.0
6.0,3.574462728932258,2.628392554848586,10.272711513870851,0.0
6.0,3.488612063127347,2.633133182812964,10.241005912167747,0.0
6.0110557280900005,3.4077768957898202,2.6383983707155094,10.20409361293854,0.0
6.0289442719099995,3.3512961371617096,2.6437066090906227,10.164134578020686,0.0
6.04,3.3334408876935413,2.649247825182599,10.129352093102376,0.0
6.04,3.3331860280065566,2.654352829250219,10.099417006344071,0.0
6.051055728090001,3.345285574828814,2.660456191335557,10.06858951951063,0.0
6.0689442719099995,3.3856492372164624,2.666799522638807,10.035629578000291,0.0
6.08,3.4444126076693573,2.672246062918487,10.00122571882472,0.0
6.08,3.503793651993136,2.6772731348523133,9.970199169514071,0.0
6.091055728090001,3.567780985847916,2.6826412187711655,9.932633023641301,0.0
6.10894427191,3.643560578699764,2.6890151708482177,9.897208268540458,0.0
6.12,3.714901740860817,2.6951809893304737,9.868556922834195,0.0
6.12,3.775463060486996,2.7005684236388845,9.843263461102504,0.0
6.131055728090001,3.8400684587008693,2.7065284659185944,9.812134666676076,0.0
6.14894427191,3.8981649154719022,2.7120971656649058,9.772517656656888,0.0
6.16,3.9516762968832975,2.717096052271683,9.738210207251516,0.0
6.16,4.000888788478532,2.721566690996103,9.710053786525828,0.0
6.171055728090001,4.058713314212597,2.72697398963083,9.681690901689375,0.0
6.18894427191,4.105688555636441,2.7327013374971245,9.652292407054333,0.0
6.2,4.12309309785341,2.7368767984095723,9.62157526014529,0.0
6.2,4.129791501424574,2.7401066450034612,9.592348383769366,0.0
6.211055728090001,4.121516231485883,2.7434489674278186,9.561321833797912,0.0
6.22894427191,4.091326956980006,2.747413482738786,9.53775378680649,0.0
6.24,4.045437936596896,2.751189064028588,9.52317084611135,0.0
6.24,3.9924049282794285,2.7544772841092793,9.5105933440421,0.0
6.251055728090001,3.931527334237849,2.7573838370182964,9.495640695895462,0.0
6.26894427191,3.8466122125695987,2.758619240914884,9.477851580656262,0.0
6.28,3.757712851373412,2.759247010896648,9.469453670839224,0.0
6.28,3.6815925709989603,2.759868881113123,9.465030023000912,0.0
6.291055728090001,3.5949665301720284,2.7607917811661515,9.466454711548844,0.0
6.30894427191,3.510273016975529,2.7610359154490896,9.472883829874112,0.0
6.32,3.439901072286413,2.759146284107544,9.478563230803566,0.0
6.32,3.3796201990141608,2.7569343087732183,9.485295897929205,0.0
6.331055728090001,3.315836510160669,2.7535047335134344,9.492479567428461,0.0
6.34894427191,3.2646558402590924,2.7495896490385734,9.514069398661606,0.0
6.36,3.237651605843954,2.7458215387806266,9.547700443848857,0.0
6.36,3.2206220856657843,2.741950806101282,9.579146904701906,0.0
6.371055728090001,3.215559412803525,2.7370689016855985,9.6184167209342,0.0
6.38894427191,3.2385210087019978,2.7289157748219015,9.657414180345107,0.0
6.4,3.2848954695072425,2.719732952304681,9.698926259631587,0.0
6.4,3.335126988875631,2.7114273292343554,9.739023959348447,0.0
6.411055728090001,3.3969264148160043,2.7024228305320395,9.793694898493314,0.0
6.42894427191,3.4799093818001654,2.69352584580592,9.869776076114062,0.0
6.44,3.570108299455358,2.6838822759251624,9.940608282134816,0.0
6.44,3.651674160435439,2.675050835339306,10.004192557260968,0.0
6.451055728090001,3.745223829725384,2.663496176634978,10.065804027815888,0.0
6.46894427191,3.845521839166641,2.651317550039614,10.135181910463746,0.0
6.48,3.939137722952079,2.6421767817360093,10.216325292383676,0.0
6.48,4.021192846638909,2.6345501786213545,10.291124809107684,0.0
6.491055728090001,4.114293700544174,2.6265205831436624,10.378352859313358,0.0
6.508944271909999,4.203563723613582,2.6160252794815397,10.450558305655699,0.0
6.52,4.275472479246729,2.6054089337535675,10.50406327263071,0.0
6.52,4.3356579095470416,2.596159171545688,10.548608771602524,0.0
6.53105572809,4.394820874157435,2.5874428069955737,10.609370057826998,0.0
6.548944271909999,4.431001020106045,2.5809223845280953,10.686410716364755,0.0
6.56,4.435140553516337,2.574505914820599,10.743307043022277,0.0
6.56,4.428440198281168,2.568174365407259,10.78393380216844,0.0
6.57105572809,4.408516740810779,2.560196232558459,10.820294352338237,0.0
6.588944271909999,4.360551391693788,2.5535347247452576,10.862568264002784,0.0
6.6,4.291558704561709,2.5507483470544257,10.914678649207183,0.0
6.6,4.220438294481458,2.549201845111512,10.964750366595613,0.0
6.61105572809,4.133937694344566,2.5468617347921705,11.013960592096954,0.0
6.628944271909999,4.022564782429764,2.541640089926475,11.034232035020906,0.0
6.64,3.913808353008813,2.5367184486254817,11.040481670222196,0.0
6.64,3.8169403088714464,2.533156342117058,11.050392234330708,0.0
6.65105572809,3.7214379121934025,2.530864159464406,11.072459774890127,0.0
6.668944271909999,3.653410181725622,2.5309205999663136,11.105899435271127,0.0
6.68,3.6120393087121316,2.5293654318610312,11.115058164179134,0.0
6.68,3.583775711649165,2.5271994223386582,11.115620890589394,0.0
6.69105572809,3.565864106682199,2.5237944966935335,11.104642265700537,0.0
6.708944271909999,3.5798114228044984,2.522230513609141,11.102161004088188,0.0
6.72,3.628863639630982,2.523794238915194,11.115422676808915,0.0
6.72,3.6865309092299796,2.5257210789294295,11.129138466987934,0.0
6.73105572809,3.7550562006641814,2.5276789562261954,11.142721386996008,0.0
6.748944271909999,3.8363012621543753,2.527561930725699,11.12865979910063,0.0
6.76,3.9141783409093356,2.526915288850789,11.107647857968525,0.0
6.76,3.9822298336466515,2.5268489908716427,11.091479294328938,0.0
6.77105572809,4.060968424944224,2.5279529240787437,11.083738770768441,0.0
6.788944271909999,4.14318932147012,2.5311694674916314,11.078639825147976,0.0
6.8,4.215500841509896,2.532735503729326,11.061266603960023,0.0
6.8,4.278373398110964,2.53321203519102,11.039347924411627,0.0
6.81105572809,4.343583812062536,2.5338678906710994,11.00623865041871,0.0
6.828944271909999,4.399414309671575,2.536633061120909,10.976547417502411,0.0
6.84,4.4359563416947765,2.540748547473493,10.963090286966038,0.0
6.84,4.462869378032728,2.5447995177125713,10.95112310945888,0.0
6.85105572809,4.473879872408796,2.5496394150379267,10.926385468472096,0.0
6.868944271909999,4.448968283740415,2.553045236231973,10.881114666775233,0.0
6.88,4.401163852900815,2.5564377254673225,10.839720341701888,0.0
6.88,4.346900234684875,2.560690341237458,10.80527111809339,0.0
6.89105572809,4.285445559171244,2.5666019927605985,10.766463360479907,0.0
6.908944271909999,4.203101521800486,2.5727228917964067,10.73249623703186,0.0
6.92,4.104955316199201,2.5778789320095132,10.684870671673291,0.0
6.92,4.011440263148465,2.582378351048824,10.635065093459186,0.0
6.9310557280900005,3.906682005965924,2.58733264495805,10.579882431212516,0.0
6.948944271909999,3.8056398904911255,2.593265885895983,10.537242354550019,0.0
6.96,3.7218776763872103,2.6006492697973127,10.497472433676979,0.0
6.96,3.6493640863551313,2.6071840805051467,10.461495982788312,0.0
6.9710557280900005,3.5722291469115204,2.61386645715678,10.419214654744058,0.0
6.9889442719099995,3.505601665617651,2.6197042487347177,10.370214833992858,0.0
7.0,3.464127371352392,2.626448315781339,10.321903010849955,0.0
7.0,3.43830821243021,2.6321719218762705,10.284667721445059,0.0
7.0110557280900005,3.4204822826723476,2.639301117708141,10.247840228273745,0.0
7.0289442719099995,3.424613744667385,2.647216041869891,10.205693962095085,0.0
7.04,3.4481750101891198,2.6540867962030226,10.155826963090933,0.0
7.04,3.479437819635478,2.659640803222718,10.113974799374564,0.0
7.051055728090001,3.5177175775713487,2.665487988561621,10.064902457667536,0.0
7.0689442719099995,3.573062151976644,2.6731199707294637,10.017038763329486,0.0
7.08,3.6318453392449035,2.6811196933606327,9.975652741757816,0.0
7.08,3.6841166721832646,2.6877431565521457,9.939746800742327,0.0
7.091055728090001,3.74209779246493,2.695216125470613,9.896562839520014,0.0
7.10894427191,3.8018477230019387,2.7018235736225718,9.843760503723288,0.0
7.12,3.8549502001327376,2.707696590353659,9.796131899827774,0.0
7.12,3.9011129154122406,2.713024888382208,9.75842049997287,0.0
7.131055728090001,3.9500648917592613,2.719491843633982,9.716011571903318,0.0
7.14894427191,3.9935192517785745,2.7263011942634634,9.677678729602674,0.0
7.16,4.023447978104752,2.7314275898797225,9.641990832093121,0.0
7.16,4.046647531890447,2.7354321130214254,9.61069690282461,0.0
7.171055728090001,4.064172606676175,2.7397569712500913,9.573244078061514,0.0
7.18894427191,4.061640972806018,2.7438782550653866,9.542493979780838,0.0
7.2,4.041196129501366,2.7476935636819837,9.521940055543404,0.0
7.2,4.015483946799614,2.7509371586612583,9.50578568282192,0.0
7.211055728090001,3.9832481147103933,2.7542364059769344,9.487277156720875,0.0
7.22894427191,3.9320145665077693,2.7556722921099257,9.472328971290011,0.0
7.24,3.8679295535889677,2.7566393948703656,9.459490766975462,0.0
7.24,3.8049346274516838,2.7574198336503475,9.448658636388933,0.0
7.251055728090001,3.7353587078703168,2.758026779589454,9.444831329775859,0.0
7.26894427191,3.6540043912608784,2.757971938194819,9.448979620590116,0.0
7.28,3.5763215484878152,2.7567498354997206,9.454279427981382,0.0
7.28,3.507401198988103,2.7555168837934834,9.459913722935106,0.0
7.291055728090001,3.432486215484637,2.752608027128711,9.469672060926978,0.0
7.30894427191,3.3601660341104145,2.749990232555564,9.48606989216819,0.0
7.32,3.303352368826048,2.7453127066170566,9.501038591363454,0.0
7.32,3.2551581812231882,2.7380722445333916,9.504694376746292,0.0
7.331055728090001,3.1934669227433603,2.719964335661183,9.445535133148248,0.0
7.34894427191,3.1119122295122397,2.6803578582647125,9.26197305072989,0.0
7.36,3.0359445752546153,2.6281844930594294,9.016806560106897,0.0
7.36,2.9536369325986755,2.5593621945508125,8.69118931242245,0.0
7.371055728090001,2.8153844112855912,2.4358418270596935,8.142158550394855,0.0
7.38894427191,2.622415748727344,2.2328505772610936,7.360956651593652,0.0
7.4,2.408211447082812,1.9790772819900102,6.4778510064761265,0.0
7.4,2.1792493990541058,1.700567959070525,5.555384045751095,0.0
7.411055728090001,1.9406928896240232,1.4041605449733243,4.619197709762726,0.0
7.42894427191,1.7162857304714065,1.1164764540605772,3.7442531844121216,0.0
7.44,1.5184930440175908,0.8491635891457557,2.984817781159638,0.0
7.44,1.3327253170576483,0.5949950599633694,2.2850858505142906,0.0
7.451055728090001,1.165741492386112,0.35848322946400035,1.6665013066067553,0.0
7.46894427191,1.0564502037192491,0.1764453868613679,1.2704676449229344,0.0
7.48,1.0094402320562743,0.07553297129384638,1.1020473393832795,0.0
7.48,0.9875831803007882,0.025111557546904268,1.031342976936428,0.0
7.491055728090001,0.9823754863508329,0.002179393281747929,1.002504224163186,0.0
7.508944271909999,0.9911170266744554,-0.0005666385350177645,0.9993279797542804,0.0
7.52,1.0009784267480368,-0.001143268172747915,0.9986526092727371,0.0
7.52,1.010589582862902,-0.000450743830987911,0.9994764326645708,0.0
7.53105572809,1.0211005372790956,-2.8430175301475366e-05,0.9999668223343467,0.0
7.548944271909999,1.0317810491247292,2.7060764737382925e-06,1.0000035791997646,0.0
7.56,1.041617604369881,4.384671247696189e-06,1.0000054448929385,0.0
7.56,1.050176691558752,2.0658139623394766e-06,1.000002603754131,0.0
7.57105572809,1.059857461739476,5.186753245717577e-06,1.0000062702881214,0.0
7.588944271909999,1.0700304029530963,1.92428514264505e-06,1.0000023646947478,0.0
7.6,1.0792454232184718,3.5801513904810526e-06,1.0000043831137921,0.0
7.6,1.087258191759449,1.2366767483772665e-06,1.0000014812197344,0.0
7.61105572809,1.0962391532335356,-4.970034807014465e-07,0.9999993854761065,0.0
7.628944271909999,1.1055104266097673,-2.499279338539091e-07,0.9999996867056224,0.0
7.64,1.113754474457786,-4.5419297809474754e-07,0.9999994335415084,0.0
7.64,1.1208704046673765,-1.1244147463472532e-07,0.9999998627805916,0.0
7.65105572809,1.1287864635212124,4.423810279791317e-08,1.0000000557040178,0.0
7.668944271909999,1.1367845674439803,2.3813403064974192e-08,1.0000000303263867,0.0
7.68,1.1437294313559117,4.2647376328381345e-08,1.0000000540609002,0.0
7.68,1.1496646957498227,4.6897156262040475e-09,1.0000000057827467,0.0
7.69105572809,1.1561990838995027,-3.3752231996006443e-09,0.9999999956879656,0.0
7.708944271909999,1.16260534979023,-1.7721917174422507e-09,0.9999999977137136,0.0
7.72,1.1679740080033247,-3.1324714346829846e-09,0.9999999959743671,0.0
7.72,1.1724922287799517,2.887817353790259e-10,1.0000000003693617,0.0
7.73105572809,1.1773845842268622,1.6447103400214236e-10,1.0000000002127671,0.0
7.748944271909999,1.1819435940327543,7.644222285291782e-11,1.000000000099814,0.0
7.76,1.1855220338068126,1.307129532883427e-10,1.0000000001702671,0.0
7.76,1.1884430455594552,-9.490632168938706e-11,0.9999999998784785,0.0
7.77105572809,1.1914983170097746,5.0858242550636785e-12,1.000000000006443,0.0
7.788944271909999,1.1940283192676038,4.4021940127676125e-12,1.0000000000056217,0.0
7.8,1.1956738779276024,8.493326104524048e-12,1.000000000010866,0.0
7.8,1.1968812331211824,1.3907319801642672e-11,1.0000000000178746,0.0
7.81105572809,1.1979776164140117,-2.502161820509268e-12,0.9999999999967116,0.0
7.828944271909999,1.1983777478044335,-1.4982602843480597e-12,0.9999999999980066,0.0
7.84,1.1980248221905516,-2.761643488083053e-12,0.9999999999963696,0.0
7.84,1.197470387099473,-1.4881753780090379e-12,0.9999999999980268,0.0
7.85105572809,1.1965641730116579,4.254785057712789e-13,1.000000000000504,0.0
7.868944271909999,1.1948184815584613,2.6000794708513866e-13,1.0000000000002882,0.0
7.88,1.192481141705835,4.395355012764716e-13,1.0000000000005207,0.0
7.88,1.1901870199149878,1.7060275390923217e-13,1.0000000000001725,0.0
7.89105572809,1.1873143363222582,-5.837117672325103e-15,0.9999999999999445,0.0
7.908944271909999,1.1834924172360932,1.2197995979367945e-14,0.9999999999999688,0.0
7.92,1.1792638455071673,-6.3583684935978616e-15,0.9999999999999449,0.0
7.92,1.1753214964144476,2.6709011929429244e-14,0.9999999999999873,0.0
7.9310557280900005,1.170596868148755,3.916204046043211e-14,1.0000000000000033,0.0
7.948944271909999,1.164851089282612,3.78708631099319e-14,1.0000000000000016,0.0
7.96,1.1588998654884148,3.91434753472781e-14,1.0000000000000036,0.0
7.96,1.1534664581110028,3.634508681926092e-14,1.0000000000000002,0.0
7.9710557280900005,1.147078241191657,3.6088620312619786e-14,0.9999999999999996,0.0
7.9889442719099995,1.139637668617098,3.680440826956694e-14,0.9999999999999996,0.0
8.0,1.1322010492701091,3.748838296699294e-14,0.9999999999999992,0.0
8.0,1.1254931964140757,3.834871192567993e-14,0.9999999999999998,0.0
8.011055728090001,1.1176960688904811,3.8797284408856326e-14,1.0000000000000002,0.0
8.028944271909998,1.1088573347559683,3.9465995757518354e-14,1.0,0.0
8.04,1.1002317944019442,4.002573759130942e-14,1.0,0.0
8.04,1.0925169169928015,4.070881039462556e-14,1.0000000000000002,0.0
8.05105572809,1.0836217257340646,4.106945575266939e-14,1.0000000000000002,0.0
8.068944271909999,1.0737372024773024,4.175047179044807e-14,1.0,0.0
8.08,1.0642666141906911,4.205596901598166e-14,1.0,0.0
8.08,1.0558522800450385,4.2253511656037935e-14,1.0000000000000002,0.0
8.091055728090002,1.0462136482562459,4.2229850925095393e-14,1.0000000000000002,0.0
8.108944271909998,1.0356774006270641,4.29602999236774e-14,1.0,0.0
8.12,1.0257393268766817,4.320620398205466e-14,1.0,0.0
8.12,1.0169609889439377,4.3401954745000376e-14,1.0000000000000002,0.0
8.13105572809,1.0069631784580468,4.355011526371306e-14,1.0000000000000002,0.0
8.148944271909999,0.9961952534003695,4.426556521477163e-14,1.0,0.0
8.16,0.9861858938252422,4.4426110241011786e-14,1.0,0.0
8.16,0.9773935167371424,4.460800307880937e-14,1.0000000000000002,0.0
8.171055728090002,0.9674351087083103,4.487414685127355e-14,1.0000000000000002,0.0
8.188944271909998,0.956864789414034,4.5547763654722906e-14,1.0000000000000002,0.0
8.2,0.9471831855940593,4.565527287491245e-14,1.0000000000000002,0.0
8.2,0.9387272936791553,4.589387479935468e-14,1.0000000000000002,0.0
8.21105572809,0.92920529840992,4.634218001207903e-14,1.0000000000000002,0.0
8.228944271909999,0.9192539901527366,4.693045672235255e-14,1.0000000000000002,0.0
8.24,0.9102861170801495,4.7071594267989604e-14,1.0000000000000002,0.0
8.24,0.9025038200649742,4.737619713922731e-14,1.0000000000000002,0.0
8.251055728090002,0.8937978494583221,4.795971388695125e-14,1.0000000000000002,0.0
8.268944271909998,0.8848622794952757,4.843516801140269e-14,1.0000000000000002,0.0
8.28,0.8769656579697204,4.878461112088525e-14,1.0000000000000002,0.0
8.28,0.8701672114778131,4.9325601252467435e-14,1.0000000000000002,0.0
8.29105572809,0.8626243451085549,4.998235069976903e-14,1.0000000000000002,0.0
8.308944271909999,0.855060746416251,5.0321428128843505e-14,1.0000000000000002,0.0
8.32,0.8485501898187209,5.054803395646484e-14,1.0000000000000002,0.0
8.32,0.8430066264579752,5.094666026558967e-14,1.0000000000000002,0.0
8.331055728090002,0.8369275746053618,5.13603830556404e-14,1.0000000000000002,0.0
8.348944271909998,0.8310374839953465,5.2067164921186067e-14,1.0000000000000002,0.0
8.36,0.8261725476721358,5.3108518779331985e-14,1.0,0.0
8.36,0.822104871820019,5.409097789228609e-14,1.0000000000000002,0.0
8.37105572809,0.8177319870978567,5.466322755627408e-14,1.0000000000000002,0.0
8.388944271909999,0.8137502238954957,5.422303088446984e-14,1.0000000000000002,0.0
8.4,0.8107248575056165,5.35614585306015e-14,1.0,0.0
8.4,0.808295234562059,5.2874177003622214e-14,1.0000000000000002,0.0
8.411055728090002,0.8058028500847845,5.2512618960781266e-14,1.0,0.0
8.428944271909998,0.8038881546237754,5.223271293711542e-14,1.0,0.0
8.44,0.8028229699780964,5.150811061197665e-14,1.0,0.0
8.44,0.8021282613427392,5.047362304560542e-14,1.0000000000000002,0.0
8.451055728090001,0.8016157406142875,4.962860516198802e-14,1.0000000000000002,0.0
8.468944271909999,0.8018444457604899,4.8980971720170304e-14,1.0,0.0
8.48,0.80278190840945,4.9312793728379743e-14,1.0,0.0
8.48,0.8038498099233049,4.997456424044094e-14,1.0000000000000002,0.0
8.491055728090002,0.8053375855277669,5.084294197244404e-14,1.0000000000000002,0.0
8.508944271909998,0.8077005735287224,5.1359417818222604e-14,1.0000000000000002,0.0
8.52,0.8106033097948417,5.1489442169124315e-14,1.0000000000000002,0.0
8.52,0.8133912475945098,5.1492961928849486e-14,1.0000000000000002,0.0
8.531055728090001,0.8168200066134828,5.161867072827962e-14,1.0000000000000002,0.0
8.548944271909999,0.8212230725944331,5.169608616331368e-14,1.0000000000000002,0.0
8.56,0.8259753595428956,5.217201171788365e-14,1.0,0.0
8.56,0.83037218734615,5.256641262910638e-14,1.0000000000000002,0.0
8.571055728090002,0.8356052359776224,5.27099424635105e-14,1.0000000000000002,0.0
8.588944271909998,0.8418728435925855,5.176000710703975e-14,1.0000000000000002,0.0
8.6,0.8482852225394646,5.0697418224697587e-14,1.0,0.0
8.6,0.8541156526967826,4.990301124168661e-14,1.0000000000000002,0.0
8.611055728090001,0.8609443658056571,4.895451719727283e-14,1.0000000000000002,0.0
8.62894427191,0.8688266453176038,4.7960728480842655e-14,1.0,0.0
8.64,0.8766434749497194,4.7325335193784305e-14,1.0,0.0
8.64,0.8836750666097146,4.651574381173443e-14,1.0000000000000002,0.0
8.651055728090002,0.8918272049535911,4.5678167512698066e-14,1.0000000000000002,0.0
8.668944271909998,0.9010099147523516,4.453363462764027e-14,1.0000000000000002,0.0
8.68,0.9099195627396839,4.4626294638847644e-14,1.0,0.0
8.68,0.9178719885323234,4.4835257416855966e-14,1.0000000000000002,0.0
8.691055728090001,0.9270225520809918,4.5188452458637396e-14,1.0000000000000002,0.0
8.70894427191,0.9371396065046058,4.527397073861428e-14,1.0000000000000002,0.0
8.72,0.9467868732979585,4.501873526317215e-14,1.0,0.0
8.72,0.9553430951022596,4.4221486396749423e-14,1.0000000000000002,0.0
8.731055728090002,0.9651272797633073,4.328112549205426e-14,1.0,0.0
8.748944271909998,0.9757753437781169,4.2404707587499514e-14,1.0,0.0
8.76,0.9857756232941304,4.219060618932557e-14,1.0,0.0
8.76,0.9945945315474741,4.168296929520087e-14,1.0000000000000002,0.0
8.771055728090001,1.0046222727542653,4.119685304052376e-14,1.0000000000000002,0.0
8.78894427191,1.0153768416499087,4.020221249597692e-14,1.0,0.0
8.8,1.0253314543019862,3.957858424648114e-14,1.0000000000000002,0.0
8.8,1.0340614669619477,3.921804543977813e-14,1.0000000000000004,0.0
8.811055728090002,1.0439329903168961,3.8972379415015896e-14,1.0000000000000002,0.0
8.828944271909998,1.0543653133695092,3.871722689043567e-14,1.0000000000000002,0.0
8.84,1.063877400164809,3.825924288521095e-14,1.0000000000000002,0.0
8.84,1.0721704791758035,3.7696274960644715e-14,1.0000000000000002,0.0
8.851055728090001,1.0814922381941603,3.716120299949708e-14,1.0000000000000002,0.0
8.86894427191,1.0911864116047343,3.668025259005533e-14,1.0000000000000002,0.0
8.88,1.0998767556598539,3.6461007543535197e-14,1.0000000000000002,0.0
8.88,1.1074022821320368,3.629054441484421e-14,1.0000000000000002,0.0
8.891055728090002,1.1158026476982519,3.6060327204056276e-14,1.0000000000000002,0.0
8.908944271909998,1.1243721953646406,3.5776916184165195e-14,1.0000000000000002,0.0
8.92,1.1318943400860686,3.5624384311012555e-14,1.0000000000000002,0.0
8.92,1.1383522950271665,3.563657056886668e-14,1.0000000000000002,0.0
8.931055728090001,1.145496371075001,3.535530026029746e-14,1.0000000000000002,0.0
8.94894427191,1.1525996521745168,3.538563762775363e-14,1.0000000000000002,0.0
8.96,1.1586537133897103,3.54260392781929e-14,1.0000000000000002,0.0
8.96,1.163786638515477,3.558848649104796e-14,1.0000000000000002,0.0
8.971055728090002,1.1693896132773398,3.5434397182249725e-14,1.0000000000000002,0.0
8.988944271909999,1.1747434424082444,3.557615545199196e-14,1.0000000000000002,0.0
9.0,1.1790880638012482,3.589977839914146e-14,1.0,0.0
9.0,1.1826913255848008,3.621275513323427e-14,1.0000000000000002,0.0
9.011055728090001,1.1865298261381458,3.6218926159436457e-14,1.0000000000000002,0.0
9.028944271909998,1.1899207630279753,3.657692704180801e-14,1.0000000000000002,0.0
9.04,1.1923827382540966,3.6590766179242835e-14,1.0,0.0
9.04,1.1943126860188753,3.65391475902155e-14,1.0000000000000002,0.0
9.05105572809,1.1962336834597291,3.6431029827829624e-14,1.0,0.0
9.068944271909999,1.1975265421554062,3.662103749952894e-14,1.0,0.0
9.08,1.1980077200315913,3.6598011170003957e-14,0.9999999999999999,0.0
9.08,1.1981874128505168,3.637239443760606e-14,1.0000000000000002,0.0
9.091055728090002,1.198114323072971,3.6082581569671414e-14,1.0,0.0
9.108944271909998,1.1972575613781504,3.621906505860068e-14,1.0,0.0
9.12,1.1957387588609203,3.636499972150305e-14,0.9999999999999999,0.0
9.12,1.1941610329483554,3.650395912893363e-14,1.0000000000000002,0.0
9.13105572809,1.1920967698111924,3.650501850953041e-14,1.0,0.0
9.148944271909999,1.1891245441109788,3.6599815531156297e-14,1.0,0.0
9.16,1.185666311063837,3.654586628649337e-14,0.9999999999999999,0.0
9.16,1.1823940653731138,3.644913589520499e-14,1.0000000000000002,0.0
9.171055728090002,1.1784209245334532,3.6421931272071977e-14,1.0,0.0
9.188944271909998,1.1734517280871135,3.649235711656093e-14,1.0,0.0
9.2,1.168191933348564,3.611631089103698e-14,1.0,0.0
9.2,1.163355621989203,3.5672834486503276e-14,1.0000000000000002,0.0
9.21105572809,1.157632000034351,3.557411650557009e-14,1.0000000000000002,0.0
9.228944271909999,1.1508639390229949,3.620674447556342e-14,1.0,0.0
9.24,1.1440122740110217,3.71703967749758e-14,1.0,0.0
9.24,1.1378047054550575,3.830161674339172e-14,1.0000000000000002,0.0
9.251055728090002,1.130558785130421,3.906656018592515e-14,1.0000000000000002,0.0
9.268944271909998,1.122261680788719,3.871143128367492e-14,1.0000000000000002,0.0
9.28,1.1140912997656705,3.8606025407949227e-14,1.0,0.0
9.28,1.106759950182314,3.882874169308677e-14,1.0000000000000002,0.0
9.29105572809,1.0982806034654122,3.9119560078504463e-14,1.0,0.0
9.308944271909999,1.0887852351604415,3.939610094432639e-14,1.0,0.0
9.32,1.0796218654345782,3.897093483040407e-14,1.0,0.0
9.32,1.0714590125963066,3.817878460480063e-14,1.0000000000000002,0.0
9.331055728090002,1.0620842842826164,3.7718704109205015e-14,1.0000000000000002,0.0
9.348944271909998,1.0517692023843286,3.7986986956784045e-14,1.0,0.0
9.36,1.041978158589935,3.920904605346943e-14,1.0,0.0
9.36,1.0333092296800386,4.0167128325943184e-14,1.0000000000000002,0.0
9.37105572809,1.023412860603761,4.1026705399865114e-14,1.0000000000000002,0.0
9.388944271909999,1.0126892948763178,4.213688191822539e-14,1.0000000000000002,0.0
9.4,1.0026609150320516,4.276519028714138e-14,1.0,0.0
9.4,0.9938315128897808,4.3502996346981694e-14,1.0000000000000002,0.0
9.411055728090002,0.9838080400561883,4.426908709007632e-14,1.0000000000000002,0.0
9.428944271909998,0.9731035052249741,4.494212615300167e-14,1.0,0.0
9.44,0.963237589188843,4.510007463096703e-14,1.0,0.0
9.44,0.9545997142148204,4.5356183689208494e-14,1.0000000000000002,0.0
9.451055728090001,0.9448487418548903,4.575480741485118e-14,1.0000000000000002,0.0
9.468944271909999,0.9345899939435132,4.6383780403010515e-14,1.0000000000000002,0.0
9.48,0.9252798646541793,4.6488241294255556e-14,1.0000000000000002,0.0
9.48,0.9171778816652281,4.6744696313883505e-14,1.0000000000000002,0.0
9.491055728090002,0.9080881502759786,4.726672677355482e-14,1.0000000000000002,0.0
9.508944271909998,0.8986841731903132,4.780687712226185e-14,1.0000000000000002,0.0
9.52,0.8903009961227306,4.7963967452788606e-14,1.0000000000000002,0.0
9.52,0.8830579056133347,4.829491098776553e-14,1.0000000000000002,0.0
9.531055728090001,0.8749917941009493,4.884747338807141e-14,1.0000000000000002,0.0
9.548944271909999,0.866817494731436,4.936022054547002e-14,1.0000000000000002,0.0
9.56,0.8596954807006439,4.943493577776024e-14,1.0000000000000002,0.0
9.56,0.8536000418325195,4.9716115735624255e-14,1.0000000000000002,0.0
9.571055728090002,0.8468791206089097,4.9808864494706406e-14,1.0000000000000002,0.0
9.588944271909998,0.8402603824759172,4.9386247297294796e-14,1.0000000000000002,0.0
9.6,0.8346834637065088,4.9223694358109916e-14,1.0000000000000002,0.0
9.6,0.829978682392058,4.926395306436185e-14,1.0000000000000004,0.0
9.611055728090001,0.8248708933773161,4.932671262980628e-14,1.0000000000000002,0.0
9.62894427191,0.8200715846835712,4.9902121866951695e-14,1.0000000000000002,0.0
9.64,0.8162620953278976,5.048636946208263e-14,1.0,0.0
9.64,0.8131355363513316,5.123781798121677e-14,1.0000000000000002,0.0
9.651055728090002,0.8098445109749148,5.159989039376477e-14,1.0,0.0
9.668944271909998,0.8070559650129424,5.125745075837727e-14,1.0,0.0
9.68,0.8051657773900759,5.114217714221212e-14,0.9999999999999999,0.0
9.68,0.8037420867913629,5.0791146929370474e-14,1.0000000000000002,0.0
9.691055728090001,0.8023990278495979,5.037814640347998e-14,0.9999999999999999,0.0
9.70894427191,0.8017324151471363,5.054083289031292e-14,0.9999999999999999,0.0
9.72,0.8018368850727683,5.065870702333552e-14,0.9999999999999999,0.0
9.72,0.8021728209033637,5.067836200118336e-14,1.0000000000000002,0.0
9.731055728090002,0.8028312719179911,5.0806830322718544e-14,1.0000000000000002,0.0
9.748944271909998,0.8043131682198694,5.1138110832226965e-14,1.0000000000000002,0.0
9.76,0.8064081308077389,5.2223918042827794e-14,1.0000000000000002,0.0
9.76,0.8084903003661835,5.328667058314472e-14,1.0000000000000002,0.0
9.771055728090001,0.8111240109731125,5.4263356189836754e-14,1.0000000000000002,0.0
9.78894427191,0.8146953377501693,5.438457170648958e-14,1.0000000000000002,0.0
9.8,0.8186972734529343,5.404415136248568e-14,1.0000000000000002,0.0
9.8,0.822442667209599,5.2969246235668646e-14,1.0000000000000002,0.0
9.811055728090002,0.8269466396780857,5.213866602544912e-14,1.0,0.0
9.828944271909998,0.8324650194016928,5.055350933247371e-14,1.0,0.0
9.84,0.8382143836717232,4.8418827236927564e-14,1.0,0.0
9.84,0.8434736845968032,4.642660430579362e-14,1.0000000000000002,0.0
9.851055728090001,0.849668359757636,4.4151736628205415e-14,1.0000000000000002,0.0
9.86894427191,0.8569137920424674,4.0985610489673295e-14,1.0000000000000004,0.0
9.88,0.864181375869484,3.79696689689389e-14,1.0000000000000004,0.0
9.88,0.8707449122317794,3.4784847548358984e-14,1.0000000000000009,0.0
9.891055728090002,0.8783833279347257,3.106474664373387e-14,1.000000000000001,0.0
9.908944271909998,0.8870669602598923,2.628656440159564e-14,1.000000000000001,0.0
9.92,0.8955630280109006,2.1729079975263787e-14,1.0000000000000013,0.0
9.92,0.903169132328085,1.7658646039682942e-14,1.0000000000000013,0.0
9.931055728090001,0.9119467690434793,1.3573757488709245e-14,1.000000000000001,0.0
9.94894427191,0.9217224123909176,9.806575536065627e-15,1.0000000000000009,0.0
9.96,0.9311082526555761,6.935548611310885e-15,1.0000000000000009,0.0
9.96,0.9407351521642997,4.070455771063366e-15,1.0000000000000004,0.0
9.971055728090002,0.9503620516730237,1.2053629308158547e-15,1.0000000000000002,0.0
9.988944271909999,0.9599889511817477,-1.6597299094316564e-15,1.0000000000000002,0.0
10.0,0.9696158506904716,-4.5248227496791674e-15,1.0,0.0


==> figs/data/shu-osher_p7.csv <==
x,rho,vel,p
0.0,3.857142999999974,2.6293689999999983,10.333299999999934,0.0
0.005130394059615738,3.8571429999999842,2.6293689999999987,10.33329999999996,0.0
0.016331992742674308,3.857142999999995,2.6293689999999987,10.333299999999987,0.0
0.03162803128390085,3.857143000000005,2.629368999999999,10.333300000000014,0.0
0.048371968716099153,3.8571430000000184,2.629369000000001,10.333300000000044,0.0
0.06366800725732569,3.857143000000028,2.6293690000000014,10.333300000000069,0.0
0.07486960594038426,3.8571430000000273,2.629369000000003,10.333300000000062,0.0
0.08,3.8571430000000286,2.6293690000000027,10.333300000000062,0.0
0.08,3.8571430000000317,2.6293690000000014,10.33330000000007,0.0
0.08513039405961574,3.857143000000028,2.629369000000005,10.333300000000053,0.0
0.09633199274267432,3.8571430000000224,2.6293690000000085,10.333300000000024,0.0
0.11162803128390085,3.857143000000018,2.6293690000000116,10.333300000000001,0.0
0.12837196871609916,3.8571430000000313,2.6293690000000156,10.333300000000024,0.0
0.1436680072573257,3.857143000000021,2.6293690000000174,10.33329999999999,0.0
0.15486960594038426,3.8571430000000086,2.62936900000002,10.333299999999948,0.0
0.16,3.857143000000005,2.629369000000021,10.333299999999934,0.0
0.16,3.8571429999999993,2.629369000000024,10.333299999999914,0.0
0.16513039405961574,3.8571429999999935,2.629369000000028,10.333299999999886,0.0
0.1763319927426743,3.8571429999999944,2.6293690000000263,10.333299999999893,0.0
0.19162803128390085,3.857142999999997,2.629369000000024,10.333299999999905,0.0
0.20837196871609914,3.857143000000015,2.6293690000000227,10.333299999999959,0.0
0.22366800725732566,3.8571430000000104,2.6293690000000214,10.333299999999952,0.0
0.23486960594038425,3.8571430000000024,2.629369000000019,10.333299999999934,0.0
0.24,3.8571430000000055,2.629369000000016,10.333299999999952,0.0
0.24,3.857143000000007,2.629369000000014,10.333299999999962,0.0
0.24513039405961573,3.8571430000000033,2.6293690000000156,10.33329999999995,0.0
0.2563319927426743,3.857142999999999,2.629369000000018,10.333299999999928,0.0
0.27162803128390084,3.8571429999999953,2.6293690000000196,10.333299999999907,0.0
0.28837196871609916,3.85714300000001,2.629369000000022,10.333299999999937,0.0
0.3036680072573257,3.8571430000000007,2.6293690000000236,10.333299999999902,0.0
0.31486960594038427,3.857142999999988,2.6293690000000263,10.333299999999857,0.0
0.32,3.857142999999984,2.629369000000027,10.33329999999984,0.0
0.32,3.857142999999974,2.6293690000000334,10.333299999999793,0.0
0.32513039405961575,3.857142999999967,2.629369000000038,10.333299999999761,0.0
0.33633199274267433,3.8571429999999696,2.629369000000035,10.33329999999977,0.0
0.35162803128390085,3.8571429999999713,2.6293690000000334,10.333299999999777,0.0
0.3683719687160992,3.8571429999999896,2.6293690000000325,10.333299999999825,0.0
0.3836680072573257,3.8571429999999847,2.6293690000000307,10.333299999999815,0.0
0.3948696059403843,3.857142999999976,2.6293690000000303,10.33329999999979,0.0
0.4,3.857142999999973,2.62936900000003,10.333299999999783,0.0
0.4,3.85714299999997,2.6293690000000294,10.33329999999977,0.0
0.40513039405961576,3.857142999999967,2.62936900000003,10.333299999999761,0.0
0.4163319927426743,3.8571429999999616,2.6293690000000325,10.333299999999737,0.0
0.43162803128390087,3.8571429999999505,2.629369000000038,10.333299999999694,0.0
0.44837196871609913,3.8571429999999585,2.629369000000043,10.333299999999705,0.0
0.4636680072573257,3.8571429999999416,2.629369000000048,10.333299999999655,0.0
0.47486960594038424,3.857142999999924,2.6293690000000534,10.333299999999596,0.0
0.48,3.8571429999999123,2.6293690000000574,10.333299999999559,0.0
0.48,3.857142999999907,2.629369000000061,10.333299999999534,0.0
0.4851303940596157,3.8571429999999047,2.6293690000000627,10.333299999999522,0.0
0.4963319927426743,3.8571429999999083,2.62936900000006,10.333299999999532,0.0
0.5116280312839009,3.857142999999914,2.6293690000000556,10.333299999999555,0.0
0.5283719687160991,3.857142999999938,2.629369000000051,10.333299999999625,0.0
0.5436680072573257,3.857142999999939,2.629369000000046,10.33329999999963,0.0
0.5548696059403844,3.857142999999938,2.6293690000000405,10.333299999999634,0.0
0.56,3.857142999999942,2.6293690000000356,10.333299999999651,0.0
0.56,3.857142999999939,2.629369000000036,10.333299999999634,0.0
0.5651303940596157,3.857142999999935,2.6293690000000365,10.333299999999616,0.0
0.5763319927426743,3.8571429999999367,2.6293690000000334,10.333299999999628,0.0
0.5916280312839008,3.85714299999994,2.62936900000003,10.333299999999648,0.0
0.6083719687160992,3.8571429999999594,2.6293690000000276,10.33329999999971,0.0
0.6236680072573257,3.8571429999999554,2.6293690000000236,10.33329999999971,0.0
0.6348696059403842,3.8571429999999487,2.629369000000021,10.333299999999708,0.0
0.64,3.8571429999999465,2.629369000000019,10.333299999999706,0.0
0.64,3.8571429999999514,2.629369000000015,10.33329999999973,0.0
0.6451303940596157,3.8571429999999705,2.6293690000000027,10.333299999999802,0.0
0.6563319927426743,3.8571429999999887,2.6293689999999907,10.33329999999987,0.0
0.6716280312839008,3.8571429999999984,2.629368999999984,10.3332999999999,0.0
0.6883719687160992,3.857143000000026,2.6293689999999783,10.333299999999973,0.0
0.7036680072573257,3.8571430000000277,2.6293689999999725,10.333299999999973,0.0
0.7148696059403843,3.857143000000029,2.6293689999999663,10.333299999999976,0.0
0.72,3.8571430000000353,2.629368999999961,10.33329999999999,0.0
0.72,3.857143000000043,2.629368999999956,10.333300000000015,0.0
0.7251303940596158,3.857143000000047,2.629368999999953,10.333300000000033,0.0
0.7363319927426742,3.8571430000000486,2.6293689999999508,10.33330000000005,0.0
0.7516280312839009,3.8571430000000477,2.62936899999995,10.333300000000056,0.0
0.7683719687160991,3.857143000000067,2.6293689999999486,10.333300000000119,0.0
0.7836680072573257,3.8571430000000575,2.629368999999948,10.333300000000108,0.0
0.7948696059403844,3.857143000000051,2.6293689999999477,10.3333000000001,0.0
0.8,3.857143000000047,2.6293689999999486,10.33330000000009,0.0
0.8,3.857143000000047,2.6293689999999454,10.333300000000104,0.0
0.8051303940596157,3.8571430000000437,2.6293689999999454,10.333300000000106,0.0
0.8163319927426743,3.8571430000000215,2.629368999999957,10.333300000000019,0.0
0.8316280312839008,3.857142999999989,2.629368999999973,10.333299999999891,0.0
0.8483719687160992,3.8571429999999767,2.6293689999999876,10.333299999999824,0.0
0.8636680072573257,3.8571429999999287,2.629369000000008,10.333299999999653,0.0
0.8748696059403842,3.8571429999998936,2.62936900000002,10.333299999999543,0.0
0.88,3.8571429999998825,2.6293690000000254,10.333299999999497,0.0
0.88,3.857142999999856,2.629369000000036,10.33329999999941,0.0
0.8851303940596157,3.8571429999998332,2.629369000000046,10.333299999999335,0.0
0.8963319927426743,3.8571429999998186,2.629369000000053,10.33329999999928,0.0
0.9116280312839008,3.8571429999998186,2.6293690000000516,10.33329999999929,0.0
0.9283719687160992,3.857142999999847,2.6293690000000454,10.333299999999392,0.0
0.9436680072573257,3.8571429999998434,2.629369000000043,10.333299999999394,0.0
0.9548696059403843,3.8571429999998466,2.629369000000037,10.333299999999426,0.0
0.96,3.8571429999998466,2.6293690000000356,10.33329999999942,0.0
0.96,3.8571429999998257,2.6293690000000436,10.333299999999356,0.0
0.9651303940596158,3.8571429999998297,2.629369000000043,10.33329999999937,0.0
0.9763319927426742,3.8571429999998266,2.6293690000000463,10.333299999999351,0.0
0.9916280312839009,3.8571429999998155,2.6293690000000507,10.333299999999312,0.0
1.0083719687160992,3.8571429999998283,2.629369000000052,10.333299999999348,0.0
1.0236680072573257,3.857142999999809,2.629369000000056,10.333299999999285,0.0
1.0348696059403844,3.857142999999805,2.629369000000053,10.333299999999284,0.0
1.04,3.857142999999812,2.629369000000047,10.333299999999305,0.0
1.04,3.8571429999998075,2.629369000000051,10.333299999999264,0.0
1.0451303940596157,3.8571429999998195,2.629369000000047,10.333299999999294,0.0
1.0563319927426744,3.8571429999998266,2.62936900000004,10.333299999999326,0.0
1.0716280312839008,3.857142999999833,2.629369000000035,10.333299999999348,0.0
1.0883719687160993,3.857142999999864,2.629369000000027,10.333299999999436,0.0
1.1036680072573257,3.857142999999864,2.629369000000024,10.333299999999426,0.0
1.1148696059403844,3.8571429999998723,2.629369000000019,10.333299999999433,0.0
1.12,3.857142999999879,2.6293690000000156,10.333299999999458,0.0
1.12,3.8571429999998825,2.6293690000000143,10.333299999999463,0.0
1.1251303940596158,3.857142999999903,2.629369000000003,10.333299999999563,0.0
1.1363319927426745,3.8571429999999114,2.6293689999999987,10.333299999999605,0.0
1.151628031283901,3.857142999999912,2.6293689999999987,10.333299999999614,0.0
1.1683719687160992,3.857142999999935,2.6293689999999974,10.33329999999969,0.0
1.1836680072573256,3.8571429999999287,2.629368999999997,10.333299999999678,0.0
1.1948696059403843,3.857142999999928,2.6293689999999943,10.333299999999692,0.0
1.2,3.857142999999934,2.62936899999999,10.333299999999722,0.0
1.2,3.857142999999928,2.629368999999993,10.3332999999997,0.0
1.2051303940596156,3.8571429999999234,2.6293689999999947,10.333299999999689,0.0
1.2163319927426743,3.8571429999999185,2.6293689999999925,10.333299999999676,0.0
1.2316280312839007,3.857142999999915,2.62936899999999,10.333299999999669,0.0
1.2483719687160992,3.857142999999933,2.6293689999999863,10.33329999999972,0.0
1.2636680072573256,3.8571429999999256,2.6293689999999823,10.333299999999712,0.0
1.2748696059403843,3.8571429999999096,2.629368999999984,10.333299999999687,0.0
1.28,3.857142999999895,2.629368999999989,10.33329999999964,0.0
1.28,3.857142999999878,2.6293689999999907,10.333299999999594,0.0
1.2851303940596157,3.857142999999887,2.6293689999999863,10.333299999999603,0.0
1.2963319927426744,3.8571429999999056,2.629368999999977,10.33329999999965,0.0
1.3116280312839008,3.8571429999999127,2.6293689999999725,10.333299999999669,0.0
1.3283719687160993,3.8571429999999367,2.629368999999971,10.333299999999724,0.0
1.3436680072573257,3.857142999999931,2.6293689999999685,10.333299999999712,0.0
1.3548696059403844,3.857142999999914,2.629368999999972,10.333299999999667,0.0
1.36,3.8571429999999216,2.6293689999999703,10.333299999999674,0.0
1.36,3.857142999999941,2.62936899999996,10.333299999999742,0.0
1.3651303940596158,3.857142999999938,2.6293689999999534,10.33329999999978,0.0
1.3763319927426745,3.8571429999999127,2.629368999999953,10.333299999999761,0.0
1.391628031283901,3.857142999999888,2.6293689999999574,10.333299999999719,0.0
1.4083719687160992,3.8571429999998874,2.629368999999961,10.333299999999731,0.0
1.4236680072573256,3.8571429999998736,2.629368999999965,10.3332999999997,0.0
1.4348696059403843,3.8571429999998923,2.6293689999999623,10.333299999999726,0.0
1.44,3.8571429999999,2.629368999999961,10.333299999999735,0.0
1.44,3.8571429999998927,2.62936899999996,10.333299999999698,0.0
1.4451303940596156,3.857142999999908,2.6293689999999588,10.333299999999733,0.0
1.4563319927426743,3.8571429999999394,2.6293689999999565,10.333299999999822,0.0
1.4716280312839007,3.8571429999999634,2.629368999999955,10.333299999999891,0.0
1.4883719687160992,3.8571429999999958,2.6293689999999517,10.33329999999999,0.0
1.5036680072573256,3.857142999999988,2.629368999999953,10.33329999999998,0.0
1.5148696059403843,3.8571429999999616,2.629368999999952,10.333299999999877,0.0
1.52,3.8571429999999403,2.6293689999999614,10.333299999999813,0.0
1.52,3.857142999999934,2.629368999999966,10.333299999999783,0.0
1.5251303940596157,3.8571429999999296,2.6293689999999614,10.333299999999797,0.0
1.5363319927426744,3.8571429999999167,2.629368999999963,10.333299999999774,0.0
1.5516280312839008,3.857142999999918,2.629368999999966,10.33329999999974,0.0
1.5683719687160993,3.8571429999999474,2.6293689999999668,10.33329999999977,0.0
1.5836680072573257,3.8571429999999607,2.6293689999999676,10.333299999999765,0.0
1.5948696059403844,3.857142999999965,2.6293689999999663,10.333299999999737,0.0
1.6,3.8571429999999687,2.629368999999963,10.33329999999981,0.0
1.6,3.8571429999999625,2.629368999999956,10.333299999999815,0.0
1.6051303940596158,3.8571429999999443,2.629368999999965,10.33329999999974,0.0
1.6163319927426745,3.8571429999999767,2.62936899999996,10.33329999999988,0.0
1.6316280312839009,3.857143000000021,2.6293689999999375,10.333300000000099,0.0
1.6483719687160991,3.8571429999999736,2.6293689999999628,10.333299999999962,0.0
1.6636680072573256,3.85714300000008,2.629368999999901,10.333300000000422,0.0
1.6748696059403843,3.8571429999998976,2.6293689999999708,10.333299999999756,0.0
1.68,3.857142999999909,2.629368999999961,10.333299999999834,0.0
1.68,3.857143000000424,2.629368999999717,10.333300000001747,0.0
1.6851303940596156,3.8571429999985494,2.629369000000646,10.3332999999947,0.0
1.6963319927426743,3.8571429999990228,2.6293690000004015,10.33329999999645,0.0
1.7116280312839007,3.8571430000022167,2.6293689999988032,10.333300000008359,0.0
1.7283719687160992,3.8571430000128366,2.629368999993483,10.333300000048096,0.0
1.7436680072573256,3.857143000015348,2.6293689999922374,10.33330000005747,0.0
1.7548696059403843,3.857143000015506,2.6293689999921606,10.333300000058045,0.0
1.76,3.857143000001397,2.629368999999234,10.33330000000521,0.0
1.76,3.8571430000498372,2.6293689999749175,10.333300000186885,0.0
1.7651303940596157,3.857142999956018,2.629369000022021,10.333299999834926,0.0
1.7763319927426744,3.8571429998912157,2.629369000054573,10.333299999591892,0.0
1.7916280312839008,3.8571429999657587,2.629369000017155,10.333299999871516,0.0
1.8083719687160993,3.857143000897188,2.6293689995494924,10.333300003364949,0.0
1.8236680072573257,3.857143000759922,2.629368999618414,10.333300002850187,0.0
1.8348696059403844,3.8571430012736343,2.6293689993604588,10.333300004776916,0.0
1.84,3.8571429999835063,2.629369000008205,10.333299999938179,0.0
1.84,3.8571430024218354,2.6293689987839484,10.333300009083409,0.0
1.8451303940596158,3.8571430004895304,2.629368999754148,10.333300001836,0.0
1.8563319927426745,3.8571429941989606,2.6293690029126133,10.333299978242529,0.0
1.8716280312839009,3.857142991041431,2.629369004497998,10.333299966399888,0.0
1.8883719687160991,3.8571430203056187,2.6293689898046337,10.333300076158277,0.0
1.9036680072573255,3.8571430086398846,2.629368995661924,10.333300032404797,0.0
1.9148696059403842,3.8571430395540616,2.6293689801400753,10.333300148351743,0.0
1.92,3.8571429919947495,2.6293690040193245,10.333299969975513,0.0
1.92,3.8571430363943877,2.6293689817265293,10.333300136501071,0.0
1.9251303940596156,3.8571430964141324,2.629368951590987,10.333300361611437,0.0
1.9363319927426743,3.8571428987649456,2.6293690508294674,10.333299620307583,0.0
1.9516280312839007,3.8571426382074994,2.629369181653797,10.33329864305972,0.0
1.9683719687160992,3.857142637620564,2.629369181949191,10.333298640854714,0.0
1.9836680072573256,3.857142286309971,2.629369358339801,10.3332973232293,0.0
1.9948696059403843,3.857142900259304,2.6293690500800344,10.333299625909675,0.0
2.0,3.8571426499018813,2.6293691757822266,10.333298686922355,0.0
2.0,3.8571415968592113,2.6293697045095508,10.333294737374457,0.0
2.005130394059616,3.8571449134244626,2.62936803928799,10.333307176519037,0.0
2.0163319927426744,3.857145450568791,2.629367769590868,10.333309191138287,0.0
2.031628031283901,3.857142143922167,2.6293694298436354,10.33329678923433,0.0
2.0483719687160993,3.857131081321603,2.6293749841912675,10.33325529894504,0.0
2.0636680072573257,3.8571271176784263,2.6293769744036886,10.333240432464255,0.0
2.074869605940384,3.8571214841288604,2.629379802900715,10.333219303801403,0.0
2.08,3.8571422180587436,2.629369392949772,10.333297068186248,0.0
2.08,3.857112161055573,2.629384484684103,10.333184338611812,0.0
2.085130394059616,3.8571092169053016,2.6293859628075444,10.333173296992594,0.0
2.0963319927426745,3.8571867388298706,2.6293470426675665,10.333464062093537,0.0
2.111628031283901,3.8572712920231913,2.629304592419726,10.33378120044712,0.0
2.1283719687160993,3.857344377728969,2.62926788113512,10.334055421670946,0.0
2.1436680072573258,3.8574082990299337,2.629235796148225,10.334295124591428,0.0
2.1548696059403842,3.8572567966279308,2.6293118691883883,10.333726977112557,0.0
2.16,3.857246961638664,2.629316806395579,10.333690097262041,0.0
2.16,3.8577528663374956,2.629062935678521,10.335587969514604,0.0
2.165130394059616,3.8576620986174444,2.6291085050543312,10.335247620993751,0.0
2.1763319927426745,3.856435502845316,2.629725090362198,10.330649749831911,0.0
2.191628031283901,3.854613204594794,2.630641479852348,10.323820310355616,0.0
2.2083719687160994,3.8527885455024027,2.631559053132526,10.316981992542425,0.0
2.223668007257326,3.850489613883789,2.632715687562415,10.308368191119612,0.0
2.2348696059403843,3.847199245092755,2.6343726932463594,10.296045697724264,0.0
2.24,3.8427260251196205,2.636628777267483,10.27930587965149,0.0
2.24,3.8365548151710276,2.6397454106418747,10.256227233280566,0.0
2.245130394059616,3.8284187667259286,2.643857763839383,10.225813331467304,0.0
2.2563319927426746,3.8198880298855977,2.6481765214634025,10.19394928591818,0.0
2.271628031283901,3.8119882584270943,2.65218181700563,10.16446421162269,0.0
2.288371968716099,3.804594360817808,2.655932436008943,10.136874021814354,0.0
2.3036680072573255,3.7967261415133473,2.659925463990885,10.107520343786513,0.0
2.314869605940384,3.788294923328278,2.664210466655095,10.076089326889338,0.0
2.32,3.7794570680310065,2.6687124949214533,10.04318023070262,0.0
2.32,3.7704464048376134,2.6733154817708877,10.009674846459221,0.0
2.3251303940596157,3.7615985542749617,2.677848070117511,9.976821231228357,0.0
2.3363319927426742,3.753128895784709,2.682197172095371,9.94540903953308,0.0
2.3516280312839006,3.745193705831732,2.686277895206279,9.916000989849113,0.0
2.368371968716099,3.738152112743997,2.689908693883208,9.889854015033846,0.0
2.3836680072573255,3.7299767056234097,2.6941135797736075,9.859596515504922,0.0
2.394869605940384,3.7216579304537047,2.6984051223917387,9.82877875971473,0.0
2.4,3.711962869872033,2.7034142750329337,9.792973135343983,0.0
2.4,3.7084416592659872,2.7052331842510338,9.779916322113177,0.0
2.405130394059616,3.7253121764495516,2.696676706427774,9.842894358366811,0.0
2.4163319927426743,3.755030300890356,2.6817476705050307,9.954321172163864,0.0
2.4316280312839007,3.7882133951839183,2.6650985128088798,10.078816486975171,0.0
2.448371968716099,3.8216863413769553,2.6482917628452993,10.204362377956985,0.0
2.4636680072573256,3.857066151346089,2.6305621768604412,10.337283349586789,0.0
2.474869605940384,3.896872180188181,2.610647415439463,10.487053383407439,0.0
2.48,3.9405926901324175,2.5887933147313946,10.651993811925015,0.0
2.48,3.985548721815081,2.5662652553511998,10.821161578296547,0.0
2.485130394059616,4.023193014300054,2.5474360526091875,10.962951087455302,0.0
2.4963319927426744,4.041676201653397,2.538322780872188,11.033302932578245,0.0
2.5116280312839008,4.048428910176009,2.5349847490653703,11.059382617633494,0.0
2.5283719687160993,4.05259735366382,2.532906695013658,11.075621208110412,0.0
2.5436680072573257,4.056446537507461,2.5309689785640472,11.09072911415357,0.0
2.554869605940384,4.0561659104428625,2.5310296603477855,11.090118308692974,0.0
2.56,4.055053051055575,2.5315427987521124,11.08594778278871,0.0
2.56,4.052960981204698,2.5325748384385616,11.077671184131486,0.0
2.565130394059616,4.049108151213128,2.534463904554115,11.062677739567341,0.0
2.5763319927426744,4.045831156739478,2.5360794827191313,11.049970881627203,0.0
2.591628031283901,4.042583495448613,2.5376948752799824,11.037305244668538,0.0
2.6083719687160993,4.039582996204534,2.539206362993906,11.025484826592344,0.0
2.6236680072573257,4.036634380092875,2.540684974536011,11.01390076523729,0.0
2.634869605940384,4.033532892006569,2.542250925996669,11.00163653610046,0.0
2.64,4.030710073952834,2.5436621512401647,10.99056868167629,0.0
2.64,4.024084644179132,2.546894055611296,10.965104244404959,0.0
2.645130394059616,4.016009517382103,2.5508133534014323,10.934101376052379,0.0
2.6563319927426745,4.011935536821255,2.552753919691177,10.918734767313389,0.0
2.671628031283901,4.009878404194335,2.5536941550286807,10.911275292285097,0.0
2.6883719687160994,4.008082151900119,2.5545103872703243,10.90480955446531,0.0
2.703668007257326,4.006034388025196,2.555430384079068,10.897533437028805,0.0
2.7148696059403843,4.002537810705163,2.557067767046599,10.884730152440323,0.0
2.72,3.9979460925828683,2.559287288230211,10.867503517810835,0.0
2.72,3.9934912885872276,2.5614680892807415,10.850713496253238,0.0
2.725130394059616,3.989084211403437,2.5635988577260465,10.834425862018573,0.0
2.7363319927426746,3.9828928828134393,2.5665917380210823,10.811422941530301,0.0
2.751628031283901,3.975209946604796,2.5703524360527275,10.782420657259227,0.0
2.768371968716099,3.967486725772841,2.5741521869902035,10.75310162509619,0.0
2.7836680072573254,3.959334286547368,2.5781750742290424,10.722082967934512,0.0
2.794869605940384,3.9504288260649645,2.582603031480481,10.687979906460711,0.0
2.8,3.9426606753306053,2.5864837625690846,10.658152441240354,0.0
2.8,3.937675625640189,2.588963698413766,10.639068960680845,0.0
2.8051303940596157,3.93360798131845,2.591014358523961,10.62333836686488,0.0
2.816331992742674,3.929386935128993,2.59316780446909,10.606909256198652,0.0
2.8316280312839006,3.9254147177877705,2.595185740938242,10.591539221730521,0.0
2.848371968716099,3.921887332769422,2.596969140621918,10.577955835345023,0.0
2.8636680072573255,3.917763151909339,2.5990452788750096,10.562148080483896,0.0
2.874869605940384,3.9130195120909943,2.6013915738628226,10.544216018252763,0.0
2.88,3.90807446821928,2.6038697971425675,10.525376447776008,0.0
2.88,3.902147039011271,2.606853160762097,10.502889182850266,0.0
2.885130394059616,3.8936539516440223,2.6110144724948268,10.471459800406663,0.0
2.8963319927426743,3.8845339919339796,2.6154667346957767,10.437861184597317,0.0
2.9116280312839007,3.8764804096744427,2.619421258819224,10.408089722717397,0.0
2.928371968716099,3.8690588182427064,2.6230740381701168,10.380619453176486,0.0
2.9436680072573256,3.8614128733312305,2.626874506968921,10.352097723600247,0.0
2.954869605940384,3.854242758662386,2.6304860182334804,10.325072906087845,0.0
2.96,3.8486659324872976,2.6332673499831847,10.30426319661508,0.0
2.96,3.843638920085657,2.6356946835302644,10.286019200348854,0.0
2.965130394059616,3.83835800876313,2.6382851854642095,10.26649986525683,0.0
2.9763319927426743,3.8335578641482413,2.640755939707083,10.24802727964948,0.0
2.9916280312839008,3.829409583548543,2.642917518357097,10.231933550422818,0.0
3.0083719687160992,3.825648356933639,2.6448567118351978,10.217463211453044,0.0
3.0236680072573257,3.8214812563137004,2.6470008078144414,10.201517350477996,0.0
3.034869605940384,3.816609803577701,2.649477002314221,10.183205141739862,1.0
3.04,3.810662989260988,2.652497662768068,10.16097599831756,1.0
3.04,3.8027734895701872,2.6565641552026924,10.131094789794407,1.0
3.045130394059616,3.7940154063655704,2.661078234256686,10.098072906684678,1.0
3.0563319927426744,3.786036489451388,2.665159884193632,10.0683565937196,1.0
3.071628031283901,3.7789637039106982,2.668772848872102,10.042083863231536,1.0
3.0883719687160993,3.7723659005776766,2.6721446292952913,10.017556317379443,1.0
3.1036680072573257,3.7657226690765264,2.6755538880217893,9.99274142915873,0.0
3.114869605940384,3.7599767722647055,2.6785202241700703,9.971049724884999,0.0
3.12,3.7551692206827654,2.6809635631415074,9.953154867735757,0.0
3.12,3.7498173180396,2.6835921022975286,9.933984251046493,0.0
3.125130394059616,3.7443248440531223,2.6863887431037323,9.913867402175674,0.0
3.1363319927426745,3.7394484780102726,2.6889777769161634,9.895435338819954,0.0
3.151628031283901,3.734959548601708,2.6913578537061027,9.878526301607081,0.0
3.1683719687160994,3.730596348993342,2.6936533772274784,9.862222997980076,0.0
3.183668007257326,3.7257572781232446,2.696171963763915,9.844341595116141,0.0
3.1948696059403843,3.719734987679625,2.699185417300689,9.82282010193573,0.0
3.2,3.711920591956807,2.7031402072402906,9.794748781113206,0.0
3.2,3.7023799384382325,2.708144661696876,9.759397788399307,0.0
3.205130394059616,3.6934858376074473,2.7128403533467025,9.726069667902603,0.0
3.2163319927426746,3.6868260575798937,2.716283794233595,9.701578884781139,0.0
3.231628031283901,3.681718334728735,2.7188827435168332,9.68312373535036,0.0
3.248371968716099,3.677140151226895,2.7212211498393275,9.666553122708356,0.0
3.2636680072573254,3.6730991877348376,2.7233113732032526,9.65182640790708,0.0
3.274869605940384,3.669503337040629,2.725218872899868,9.638411321410047,0.0
3.28,3.6649548395543707,2.7276909538053227,9.620895159682542,0.0
3.28,3.6600680951197004,2.7303368101446006,9.60261079567834,0.0
3.2851303940596157,3.655662711219515,2.732624564137209,9.58660127087855,0.0
3.296331992742674,3.650634503772361,2.735272167877926,9.567844357592836,0.0
3.3116280312839006,3.6441914063478382,2.738689169006597,9.543698683363003,0.0
3.328371968716099,3.6375121182759744,2.7422228863007723,9.518649343499861,0.0
3.3436680072573255,3.6297572278896006,2.7463237461999133,9.489728581910805,0.0
3.354869605940384,3.6232301910019915,2.7497933408219404,9.465683421932502,0.0
3.36,3.619264783701343,2.7517397651268922,9.45220077563002,0.0
3.36,3.615710940118988,2.753505786614544,9.439724101416823,0.0
3.365130394059616,3.6139220344394163,2.7545216828097923,9.432575302589258,0.0
3.3763319927426743,3.6136841120258296,2.754705670806026,9.431670146536115,0.0
3.3916280312839007,3.6156858396300584,2.7536600615901508,9.439672712030545,0.0
3.408371968716099,3.619057759039738,2.7518473631211666,9.45291638691285,0.0
3.4236680072573256,3.6249791767174933,2.7486225155059825,9.47568542008665,0.0
3.434869605940384,3.645683876420963,2.737696422066617,9.553115330109334,0.0
3.44,3.685112233678667,2.7174209471008863,9.70067442776608,0.0
3.44,3.7292486901388093,2.6951637969190734,9.865156459620827,0.0
3.445130394059616,3.777743317053189,2.6707883136464754,10.046307959321561,0.0
3.4563319927426743,3.828391109225936,2.6452092396222517,10.23642795015381,0.0
3.4716280312839007,3.879536996707497,2.6194364828370302,10.42797839143339,0.0
3.4883719687160992,3.929930964460868,2.594119464077503,10.616439546583726,0.0
3.5036680072573256,3.9817629315949348,2.5681894406491126,10.810273488979693,0.0
3.514869605940384,4.028364042641833,2.5449356188582763,10.984704635212893,0.0
3.52,4.0584647573812935,2.5300680477622928,11.098071582197068,0.0
3.52,4.068484023043512,2.525313214106298,11.135415386931934,0.0
3.525130394059616,4.073679841551728,2.5228582140086337,11.155086451252386,0.0
3.5363319927426744,4.07712784535953,2.521117194176351,11.168977762143193,0.0
3.551628031283901,4.077876873391647,2.520628350717849,11.17279595386574,0.0
3.5683719687160993,4.077802368628511,2.5205319446162107,11.173467597987656,0.0
3.5836680072573257,4.0770999981162355,2.5207351300147196,11.171699550679401,0.0
3.594869605940384,4.07235912838593,2.5229288221524193,11.154203518543788,0.0
3.6,4.0686019005791225,2.5246863863067297,11.14018203014463,0.0
3.6,4.066059968584706,2.5259251677043024,11.130497989273572,0.0
3.605130394059616,4.063338142422648,2.527168515503747,11.120697947168058,0.0
3.6163319927426745,4.059538050810072,2.5289619169438344,11.106362906232459,0.0
3.631628031283901,4.055280161213848,2.5310963642973725,11.089525526444344,0.0
3.6483719687160994,4.0514150824235875,2.533054767286254,11.074123210637485,0.0
3.6636680072573258,4.047598912800083,2.5350350663035695,11.058754731349698,0.0
3.6748696059403843,4.043337051065718,2.5372331666316197,11.041674337976534,0.0
3.68,4.0391872875059125,2.539288749709883,11.025164360777525,0.0
3.68,4.0349151337843665,2.54141409505914,11.008516206318081,0.0
3.685130394059616,4.030436362316337,2.5436280437121046,10.991273056711922,0.0
3.6963319927426745,4.024675691217038,2.5464987542702904,10.968817261546654,0.0
3.711628031283901,4.017263750259724,2.5501720163270543,10.939963965382189,0.0
3.728371968716099,4.009498671416733,2.553986796335194,10.909834977553084,0.0
3.7436680072573254,4.001640097572174,2.5578755891985647,10.879209719171014,0.0
3.754869605940384,3.9941399398005077,2.561479151372045,10.850595821089842,0.0
3.76,3.988294982274769,2.564122794615069,10.829153642382268,0.0
3.76,3.9829721946279744,2.566778901861162,10.809345793698887,0.0
3.7651303940596157,3.977120913572838,2.5696492825349107,10.787088525733868,0.0
3.776331992742674,3.9716698168127236,2.572162862906674,10.7666585882492,0.0
3.7916280312839006,3.966797193564803,2.574348604916167,10.74906660454387,0.0
3.808371968716099,3.962282109989112,2.5763701602122815,10.733032538033637,0.0
3.8236680072573255,3.957167529530296,2.5786559096341133,10.714831508628428,0.0
3.834869605940384,3.951284140445909,2.5815350914410575,10.693648331692444,0.0
3.84,3.943188489061666,2.5854900919090635,10.663261018635852,0.0
3.84,3.9337018896766374,2.590245218821937,10.626543303384187,0.0
3.8451303940596158,3.9264393588285005,2.5938633817794843,10.598783933407304,0.0
3.8563319927426742,3.9211989343138667,2.596395743264906,10.578974704369058,0.0
3.8716280312839007,3.916876158298714,2.598604570749278,10.562200191629689,0.0
3.888371968716099,3.913096406400901,2.600601018110911,10.54738517884477,0.0
3.9036680072573255,3.9086448573826305,2.602821947353042,10.530000058822186,0.0
3.914869605940384,3.9035056554283805,2.6056549508584403,10.509877869800789,0.0
3.92,3.897740934823598,2.6086595964746997,10.486852596570753,0.0
3.92,3.89182048815559,2.6115490150296106,10.464431986963552,0.0
3.925130394059616,3.8853488717173468,2.6148184092886044,10.440842533848915,0.0
3.9363319927426743,3.877073918534384,2.618882893335157,10.409989906164018,0.0
3.9516280312839007,3.868346639861935,2.6232994323656116,10.377119741608492,0.0
3.968371968716099,3.859963409618471,2.627580160611398,10.345553432650522,0.0
3.9836680072573256,3.851319806807857,2.632005716470149,10.31276254238687,0.0
3.994869605940384,3.842647104342727,2.6363442165194124,10.280708641166335,0.0
4.0,3.8353331568134466,2.6399090012895994,10.253969565568731,0.0
4.0,3.828713291347168,2.643077621689985,10.229572362120205,0.0
4.0051303940596155,3.8220163588794325,2.6464627040841027,10.20479742859769,0.0
4.016331992742674,3.815678546387009,2.649813424860784,10.181080192066023,0.0
4.031628031283901,3.809764574091921,2.652932184432262,10.159366467682991,0.0
4.048371968716099,3.804178587253724,2.6558197443606835,10.13909030040262,0.0
4.063668007257326,3.7981994875872225,2.659026500555678,10.116986066252043,0.0
4.074869605940385,3.7909356671122496,2.662523295850401,10.089869433228426,0.0
4.08,3.7827562278323477,2.666895483410164,10.059176914828011,0.0
4.08,3.7725636792868738,2.672242031535412,10.02051602750381,0.0
4.0851303940596155,3.7613092022387007,2.6779151308010363,9.978452281124527,0.0
4.096331992742674,3.751862946397817,2.6829432028901015,9.942910462246758,0.0
4.111628031283901,3.743921608978535,2.6870542963033666,9.91290385613761,0.0
4.128371968716099,3.736461141283129,2.690782311162921,9.885000406827121,0.0
4.143668007257326,3.729498629172034,2.6943904503131755,9.85908829004712,0.0
4.154869605940385,3.723443608136895,2.6971671921092844,9.837089841779555,0.0
4.16,3.7179986559498706,2.7002689881137316,9.816878600198413,0.0
4.16,3.7117608416498946,2.703652188648856,9.792917065644076,0.0
4.165130394059616,3.705103413067702,2.7065621068052654,9.769166258956396,0.0
4.176331992742674,3.6994396719435967,2.7094377853867657,9.749608119642634,0.0
4.191628031283901,3.6937880995225525,2.7125000246498527,9.729204798617246,0.0
4.208371968716099,3.687826730731933,2.7156922214607038,9.70730250353849,0.0
4.223668007257326,3.681658171159219,2.719351429527221,9.684114837717763,0.0
4.234869605940385,3.673672046587164,2.723742739685867,9.653633917567854,0.0
4.24,3.6643043205402384,2.7283293021656823,9.61885863535225,0.0
4.24,3.658022268013755,2.7317816533678645,9.595942291031607,0.0
4.245130394059616,3.652963850573886,2.734383466079777,9.577402531962363,0.0
4.256331992742674,3.6477358323541833,2.737076789443196,9.557770470702906,0.0
4.2716280312839014,3.6426839150436603,2.7394466715638237,9.539120738726309,0.0
4.288371968716099,3.637909148093645,2.7414332028654287,9.522004128526538,0.0
4.303668007257326,3.632653121360551,2.743776800561167,9.50319454873622,0.0
4.314869605940385,3.627060350393504,2.746787597753145,9.48257259364067,0.0
4.32,3.6222847536971043,2.748917980114496,9.464616417411545,0.0
4.32,3.6197150547316794,2.7503300518542053,9.456181131847032,0.0
4.325130394059616,3.6152652554282882,2.752949910986885,9.440671191696492,0.0
4.336331992742674,3.610749732647125,2.755544639311384,9.423373768785503,0.0
4.3516280312839015,3.608263161126954,2.7572512685407027,9.412460037152933,0.0
4.368371968716099,3.6067883387779696,2.758255366726906,9.405169132023204,0.0
4.383668007257326,3.604687454614754,2.759212183205203,9.395644035511669,0.0
4.394869605940385,3.6048517100185546,2.7588315430445265,9.396337226597675,0.0
4.4,3.6087149516727486,2.7573269322558267,9.411089016622789,0.0
4.4,3.6197303223800197,2.7508068508888455,9.452305512615881,0.0
4.405130394059616,3.645119849625103,2.7376946428296143,9.545118293704615,0.0
4.416331992742674,3.6802211725685416,2.7202747567094603,9.674772389200667,0.0
4.431628031283902,3.7187693448448313,2.701138200452781,9.819261780629008,0.0
4.448371968716099,3.758144930037058,2.6820673255307805,9.967027907085711,0.0
4.4636680072573265,3.7981291799254318,2.6621048331957438,10.117023719521532,0.0
4.474869605940385,3.8420989468489153,2.6395399437873257,10.282188367703542,0.0
4.48,3.8871037857141646,2.6174878048272774,10.449563874558878,0.0
4.48,3.9321145531095216,2.593778232550556,10.61758291968573,0.0
4.485130394059616,3.97304175097607,2.5738787522379027,10.77238658899798,0.0
4.496331992742674,3.9976620728503747,2.562329906481372,10.866137059543906,0.0
4.511628031283901,4.0117900192129445,2.5546798986414774,10.920284860943386,0.0
4.528371968716099,4.023509192704848,2.548259485645013,10.965108644524179,0.0
4.543668007257326,4.03483097134972,2.5423816728040145,11.00825370266578,0.0
4.554869605940384,4.0455185876521025,2.536944309417516,11.047981829240427,0.0
4.56,4.055022987271557,2.532334643511105,11.084800904107912,0.0
4.56,4.06278646354631,2.5288733512892483,11.11499909516474,0.0
4.565130394059615,4.065036362933608,2.5278974836316856,11.122238160887916,0.0
4.5763319927426735,4.063205851081983,2.5287349635686547,11.114394563824128,0.0
4.591628031283901,4.061823600056697,2.5290886677168785,11.109259492492797,0.0
4.608371968716098,4.060819995268123,2.528788040998671,11.105583039681369,0.0
4.623668007257326,4.060291013691839,2.5289900060145367,11.105346932823817,0.0
4.634869605940384,4.06095712330228,2.5279863352892162,11.108217196371392,0.0
4.64,4.0627530725261245,2.5271986936842774,11.11476177914992,0.0
4.64,4.060651193712233,2.5292037671602428,11.106970677863984,0.0
4.645130394059615,4.055066940767644,2.530870976467597,11.08460069776138,0.0
4.656331992742674,4.051354859664598,2.5325595115599437,11.071084433703017,0.0
4.671628031283901,4.0490797511875565,2.5343903050997896,11.062339848816949,0.0
4.6883719687160985,4.046748466148698,2.535837427065812,11.052000891758958,0.0
4.703668007257326,4.044594875394837,2.5379321467862,11.043624231842667,0.0
4.714869605940384,4.041018292154343,2.539077702435162,11.02853848631062,0.0
4.72,4.03741268913265,2.540950326411998,11.014010998742847,0.0
4.72,4.031992629879783,2.5440673397786777,10.994841093154303,0.0
4.725130394059615,4.024538603329004,2.5459316392570703,10.965416060149554,0.0
4.736331992742674,4.019408120363712,2.548611516927243,10.945976521041244,0.0
4.751628031283901,4.015531122197494,2.5514833825465324,10.9319728540928,0.0
4.768371968716099,4.011855578590426,2.553925760232146,10.91813582672605,0.0
4.783668007257326,4.008802166176517,2.557364353291928,10.90699273659489,0.0
4.794869605940384,4.00339003232656,2.560529574762299,10.886020627454682,0.0
4.8,3.9946816632997084,2.5630185662418574,10.852470767015987,0.0
4.8,3.9879928906937625,2.567095142035159,10.82750608308452,0.0
4.805130394059615,3.9813507939678323,2.5708529615336224,10.801877695598103,0.0
4.816331992742674,3.974755698306131,2.5742129460756082,10.77679461360461,0.0
4.831628031283901,3.9673681926338027,2.5765445189558074,10.749015604596632,0.0
4.848371968716099,3.959647828406359,2.578095755304678,10.719828581477257,0.0
4.863668007257326,3.9510941336972354,2.5798920109435035,10.687637997139783,0.0
4.874869605940384,3.9438688741510752,2.5830579605471438,10.660193754772603,0.0
4.88,3.935401472739917,2.586220105280947,10.628183722939735,0.0
4.88,3.9276537742513122,2.590470015341389,10.598895107427369,0.0
4.885130394059615,3.919500808494171,2.595297235528488,10.567857621105897,0.0
4.896331992742674,3.911328680585664,2.5997496667089566,10.537161785049356,0.0
4.911628031283901,3.905355925043235,2.6042391750246296,10.51491937233516,0.0
4.928371968716099,3.9004969376655136,2.6086620358440635,10.496789864263137,0.0
4.943668007257326,3.8934249237481153,2.612257808707491,10.470452939499111,0.0
4.9548696059403845,3.8862978114084257,2.6160821281223736,10.443507968699535,0.0
4.96,3.8776064982914327,2.61962255341315,10.410596832356037,0.0
4.96,3.8686139413341025,2.6233372911873274,10.376963267177011,0.0
4.965130394059615,3.8625018219698606,2.628807815248897,10.35416977312705,0.0
4.976331992742674,3.852591671932079,2.6330500202795144,10.317070653067312,0.0
4.991628031283901,3.8416794629148003,2.637041722647049,10.275958494177575,0.0
5.008371968716099,3.832227497074149,2.6416131562834213,10.240203076925617,0.0
5.023668007257326,3.8210732169613864,2.645738864171436,10.198207599264277,0.0
5.034869605940385,3.8117264598533467,2.6508987916391686,10.16308934578009,0.0
5.04,3.8050755652149917,2.656663656967005,10.13834026816103,0.0
5.04,3.7946447065703364,2.659951098576631,10.0996356847646,0.0
5.0451303940596155,3.7869620294947506,2.664419778523571,10.07083964886234,0.0
5.056331992742674,3.780285968227922,2.6689370315915077,10.045940182655169,0.0
5.071628031283901,3.7738329776780573,2.6728784972050983,10.022120822343593,0.0
5.088371968716099,3.7684477062286055,2.676845983618737,10.002314519867612,0.0
5.103668007257326,3.7619507442560436,2.68100270871698,9.978387072268989,0.0
5.114869605940385,3.7527136658270903,2.6848211510600146,9.9443262204791,0.0
5.12,3.7446176365197403,2.6903464224954123,9.91420923078099,0.0
5.12,3.734443110866799,2.6951781296275814,9.876436209109073,0.0
5.125130394059616,3.7247527843476695,2.6992645135254953,9.840690271559879,0.0
5.136331992742674,3.7170685509099455,2.703170028471331,9.812279831248352,0.0
5.151628031283901,3.710010867840916,2.7063558341063123,9.786103245088867,0.0
5.168371968716099,3.703533574945256,2.709107859615938,9.762046928122317,0.0
5.183668007257326,3.698014136927643,2.7130162855385778,9.741478752291606,0.0
5.194869605940385,3.690613464560592,2.716716534572457,9.714069936833578,0.0
5.2,3.6829716356752527,2.721025139546412,9.686042023910872,0.0
5.2,3.675533108089652,2.725480956917343,9.658724975962496,0.0
5.205130394059616,3.6673586216810645,2.7286898360040106,9.628578248606463,0.0
5.216331992742674,3.661566324830563,2.73229550917015,9.607267278010974,0.0
5.231628031283901,3.6553342865573897,2.7349017058739182,9.584485413663234,0.0
5.248371968716099,3.648631340320401,2.736648417364653,9.560030714066224,0.0
5.263668007257326,3.6422706484588887,2.73904725503106,9.536886447340049,0.0
5.274869605940385,3.6353910174184065,2.7420207401218026,9.511781103490506,0.0
5.28,3.626644845809029,2.744707146790337,9.479729430707707,0.0
5.28,3.6236095797741044,2.748089147187237,9.468542239321334,0.0
5.285130394059616,3.6216801643611785,2.7493278589066366,9.461541580873927,0.0
5.296331992742674,3.6185003891736276,2.750326131243647,9.449986975932417,0.0
5.3116280312839015,3.6152190318798065,2.7519437091784633,9.437926002483376,0.0
5.328371968716099,3.612046511410703,2.75349211310181,9.426218657418863,0.0
5.343668007257326,3.6074577310391325,2.7545223814496476,9.40930555111973,0.0
5.354869605940385,3.605994691974396,2.756044394193092,9.403826045054817,0.0
5.36,3.606653879601602,2.7549840510550734,9.406193006875212,0.0
5.36,3.6125579146154694,2.751776419384699,9.427864493517248,0.0
5.365130394059616,3.622962610914457,2.7473296770340037,9.466137521809163,0.0
5.376331992742674,3.634025719433093,2.7408695139281836,9.50684366477638,0.0
5.391628031283902,3.6479519178522355,2.734131703715262,9.558031989429434,0.0
5.408371968716099,3.6628140902053103,2.727668167283673,9.612630836113714,0.0
5.4236680072573265,3.677972496030689,2.7194959080520595,9.668302172636082,0.0
5.434869605940385,3.699992455546471,2.7101073866934637,9.749347608100718,0.0
5.44,3.7263213650590985,2.6966434623166937,9.847058379454358,0.0
5.44,3.753839685917523,2.679983033103629,9.9492551887703,0.0
5.445130394059616,3.787851706261699,2.664716155237671,10.075795910823231,0.0
5.456331992742674,3.820078034642645,2.6494644124435096,10.196358371017809,0.0
5.471628031283901,3.8493017663109717,2.635516808259352,10.30601241652199,0.0
5.488371968716099,3.8777766034499748,2.622875678007092,10.412906853942673,0.0
5.503668007257326,3.905228851313176,2.609194291803706,10.516076819967147,0.0
5.514869605940384,3.9314428663726293,2.5949331913088725,10.614281216131655,0.0
5.52,3.9584072424880805,2.5822119111922825,10.716037404193369,0.0
5.52,3.9790011185808924,2.5723213156119162,10.794115368413403,0.0
5.525130394059615,3.9934425624031533,2.564598960606787,10.84792294344685,0.0
5.5363319927426735,4.00396698848076,2.557550645202201,10.887330010835692,1.0
5.551628031283901,4.012997783850152,2.551408435753036,10.921631883444181,1.0
5.568371968716098,4.022250708823366,2.5460943025059493,10.956881274233474,1.0
5.583668007257326,4.033391210959465,2.5407837213735696,11.00015409949857,1.0
5.594869605940384,4.0466149889208385,2.5369749896920633,11.0537817314549,1.0
5.6,4.054839259981119,2.5334439977504326,11.083376916180852,1.0
5.6,4.058405713089892,2.5304498127324986,11.087372461397528,1.0
5.605130394059615,4.0648713765171,2.5290807364560997,11.11524071198291,0.0
5.616331992742674,4.067546691622642,2.5287124142639623,11.155834282278837,0.0
5.631628031283901,4.061385453941536,2.5279685560728615,11.177569525116251,0.0
5.6483719687160985,4.052729342749471,2.526790930762437,11.188219964460673,0.0
5.663668007257326,4.036978802461405,2.5248510903799946,11.188688392366826,0.0
5.674869605940384,4.007039187290454,2.522728872034338,11.167244948314686,0.0
5.68,3.969100288014109,2.523440553220558,11.149119387885357,0.0
5.68,3.93160231279584,2.525609929587831,11.155211500144514,0.0
5.685130394059615,3.892374735406811,2.5252925418577026,11.158713976880112,0.0
5.696331992742674,3.8548703656055436,2.5245225627007737,11.141112763856711,0.0
5.711628031283901,3.8271246896282145,2.525503877227794,11.124243406869102,0.0
5.7283719687160986,3.8046109972147124,2.526921802597519,11.113432885209178,0.0
5.743668007257326,3.7861565531355614,2.5294866998862404,11.104188306506188,0.0
5.754869605940384,3.781335174762708,2.532343303266163,11.089364930306372,0.0
5.76,3.8028434859311817,2.5361860791188953,11.076187561114084,0.0
5.76,3.848823026850979,2.538374276894505,11.055620270554511,0.0
5.765130394059615,3.9122254611926772,2.539607154728566,11.033866424014596,0.0
5.776331992742674,3.982561976992983,2.5428742931700468,11.016340056455851,0.0
5.791628031283901,4.049239439636856,2.5458420675656828,10.99214494730575,0.0
5.808371968716099,4.1124694772056225,2.5480043971767885,10.965998074577184,0.0
5.823668007257326,4.178210569319454,2.5513168347768342,10.940567469137013,0.0
5.834869605940384,4.2388251281685125,2.554126255084551,10.90220092175134,1.0
5.84,4.290134360711476,2.55774176944969,10.862643987956439,1.0
5.84,4.327612815582936,2.562750198803467,10.83737906896047,1.0
5.845130394059615,4.342360239909858,2.5654101608984177,10.803951245404537,1.0
5.856331992742674,4.3363576920087095,2.5684249352025414,10.76684851411425,1.0
5.871628031283901,4.318887490687952,2.5717481914601565,10.728768019463072,1.0
5.888371968716099,4.299346277390552,2.574526522648581,10.690383217300555,1.0
5.903668007257326,4.275550967190498,2.578096073855728,10.653069176820205,0.0
5.9148696059403845,4.237749983524939,2.5827624732166754,10.615784237910955,0.0
5.92,4.181725518931965,2.5874475181192516,10.573445412277314,0.0
5.92,4.113114890601812,2.592453567360229,10.532979209403788,0.0
5.925130394059615,4.036076523235885,2.596829352756784,10.49254380926098,0.0
5.936331992742674,3.9571261528917576,2.601692898833548,10.456993162974893,0.0
5.951628031283901,3.882556143317112,2.6070956811577086,10.426127303008379,0.0
5.968371968716099,3.812474012198921,2.612250846681146,10.395992282379748,0.0
5.983668007257326,3.73812953307445,2.6170238808421424,10.362181977031938,0.0
5.9948696059403845,3.6598372178090743,2.6219546277334747,10.32648608182349,0.0
6.0,3.5863501879604165,2.6267201700588556,10.284034515997666,0.0
6.0,3.531585217611192,2.6320937125933135,10.24485275521929,0.0
6.0051303940596155,3.4968559177682876,2.638267933237448,10.21237142222441,0.0
6.016331992742674,3.4749788841516525,2.6438149681718346,10.175588225109342,0.0
6.031628031283901,3.4628373967732147,2.6496634950615237,10.139051908372007,0.0
6.048371968716099,3.4546675636946733,2.655784150233509,10.104590300669312,0.0
6.063668007257326,3.4499293349126137,2.6618849146341104,10.06893444531452,0.0
6.074869605940385,3.4614880296138604,2.667952608241415,10.037403084911574,0.0
6.08,3.4985727518437235,2.6738914879446747,10.002948668278625,0.0
6.08,3.553313159461878,2.679936113437964,9.965464942182933,0.0
6.0851303940596155,3.6137626902282562,2.6863731834207814,9.931297055997561,0.0
6.096331992742674,3.673435592721284,2.6918620180321042,9.896568034448523,0.0
6.111628031283901,3.7307772182936243,2.696678024030307,9.862153779588146,0.0
6.128371968716099,3.785365228307903,2.7014115014121973,9.828192469813132,0.0
6.143668007257326,3.842217892133587,2.7063817664575476,9.793112143025999,0.0
6.154869605940385,3.900283171739848,2.7116622941704343,9.762917938406098,0.0
6.16,3.950490722652296,2.7175840835922322,9.732801772748104,0.0
6.16,3.9806591944765293,2.7231834785400872,9.686265749869579,0.0
6.165130394059616,3.9962707502225308,2.729250643125792,9.643867136026927,0.0
6.176331992742674,4.003288900065902,2.7352090592002827,9.61839138436671,0.0
6.191628031283901,4.0032251833437655,2.7402333948737994,9.60192270729626,0.0
6.208371968716099,4.00044201182735,2.7447639096188796,9.585944034029215,0.0
6.223668007257326,3.994654699307569,2.748968983124017,9.572195542740785,0.0
6.234869605940385,3.9760712291064246,2.750795582810892,9.552711471495781,0.0
6.24,3.943270005027534,2.753556724815819,9.533542299560796,0.0
6.24,3.894361386508247,2.7572533553976277,9.513251632909373,0.0
6.245130394059616,3.832490255439937,2.7584655722543885,9.501352775004404,0.0
6.256331992742674,3.7679885851184673,2.757731645907872,9.499236514313425,0.0
6.2716280312839014,3.705571181550467,2.7564757548755283,9.495359076497795,0.0
6.288371968716099,3.6458794971112267,2.755503906597183,9.490675997134304,0.0
6.303668007257326,3.585262262569533,2.7557242544949023,9.489978622985625,0.0
6.314869605940385,3.5225276129111966,2.7568122257641248,9.482896111517698,0.0
6.32,3.461874807378729,2.758722591374532,9.4755711118507,0.0
6.32,3.4069325673056445,2.7580209126005593,9.477527279400846,0.0
6.325130394059616,3.362448854694516,2.754981723143444,9.486704375710442,0.0
6.336331992742674,3.3361009975275406,2.752845301877959,9.508500157725232,0.0
6.3516280312839015,3.3190495891363514,2.7497523889975737,9.52966472802145,0.0
6.368371968716099,3.303368746834112,2.745623172457897,9.547363642936986,0.0
6.383668007257326,3.2924069317476525,2.7410642768490323,9.568928051701224,0.0
6.394869605940385,3.293747007491225,2.7341275587461933,9.604604546024689,0.0
6.4,3.3146637296504005,2.7249112748618356,9.65182101020909,0.0
6.4,3.3627801107619675,2.7150843682554058,9.715970448915492,0.0
6.405130394059616,3.433548731691255,2.7049655265079595,9.785999786381959,0.0
6.416331992742674,3.5155419940590544,2.6945805183416125,9.85281276209648,0.0
6.431628031283902,3.5984107152463505,2.684621185105382,9.917667284810337,0.0
6.448371968716099,3.6781106099081566,2.6753210311582394,9.979576756000624,0.0
6.4636680072573265,3.76368182966846,2.6653416454102636,10.043847394430363,1.0
6.474869605940385,3.859190502535577,2.6551261406244766,10.12119316592458,1.0
6.48,3.957061643260586,2.6439804968160727,10.198011091791496,1.0
6.48,4.047942420530242,2.633638832157392,10.273123445973798,1.0
6.485130394059616,4.123626522098329,2.6241001216374245,10.348506289228055,1.0
6.496331992742674,4.182845210371718,2.614469543558699,10.418117059778535,1.0
6.511628031283901,4.232310047945199,2.605559996752651,10.489510917046465,1.0
6.528371968716099,4.277060027584865,2.5975381074155433,10.561260357931044,1.0
6.543668007257326,4.325057444995025,2.588435493273663,10.639976692605208,1.0
6.554869605940384,4.356701242597509,2.580342021296902,10.714115492361556,1.0
6.56,4.358911522010318,2.573121977720988,10.766808769780441,1.0
6.56,4.337966487705432,2.565863819207087,10.822451758632223,1.0
6.565130394059615,4.29907801657127,2.5583440758602727,10.882815168777105,1.0
6.5763319927426735,4.247388527508442,2.5526872498167044,10.927992360656267,1.0
6.591628031283901,4.188599379768248,2.5489981786344247,10.956673805767627,0.0
6.608371968716098,4.128561019558968,2.5459878441891037,10.979253156503475,0.0
6.623668007257326,4.067645383655642,2.543024211177106,11.001437056282885,0.0
6.634869605940384,3.996981745202142,2.540905225751252,11.01723277359059,0.0
6.64,3.92734456472217,2.53691447267278,11.045969428801888,0.0
6.64,3.8648470281466647,2.5316913293702803,11.085716910273277,0.0
6.645130394059615,3.8059729831220936,2.5300492607233718,11.098154911870898,0.0
6.656331992742674,3.759575143586074,2.530371309226594,11.094254385455464,0.0
6.671628031283901,3.724860342036612,2.530182672518757,11.093975682688297,0.0
6.6883719687160985,3.695429441768855,2.5297774677250384,11.09555188558949,0.0
6.703668007257326,3.6732642847374892,2.529311441835694,11.098141551549606,0.0
6.714869605940384,3.667907117229632,2.52813603960061,11.106252279623503,0.0
6.72,3.6882476305268734,2.525642218209069,11.122431402300709,0.0
6.72,3.730649785042605,2.5255357968249093,11.122484833036367,0.0
6.725130394059615,3.788989187351904,2.52795206355961,11.102709886319904,0.0
6.736331992742674,3.85904332205455,2.529629450985869,11.085449543387643,0.0
6.751628031283901,3.930096077584463,2.530505593163627,11.073613992155927,0.0
6.768371968716099,3.998598070736409,2.5311696240085846,11.063732695385818,0.0
6.783668007257326,4.069919204816912,2.531692652533235,11.05461746594251,0.0
6.794869605940384,4.145082952608291,2.5315001388367713,11.052978251761118,0.0
6.8,4.2176839103400185,2.5319951838005927,11.044821501742197,0.0
6.8,4.276602475229788,2.5358070554229966,11.012265288345255,0.0
6.805130394059615,4.319242747910004,2.540438940677981,10.973242816140296,0.0
6.816331992742674,4.348456324761444,2.5434020132769257,10.944638596838862,0.0
6.831628031283901,4.369354153730237,2.545561018917843,10.923698310051165,0.0
6.848371968716099,4.387053112127438,2.547979373471774,10.903741071595261,0.0
6.863668007257326,4.40155097678314,2.549765967904344,10.884846919531652,0.0
6.874869605940384,4.400337959096631,2.552337725222174,10.866447568493186,0.0
6.88,4.369534292915404,2.5571548636180497,10.824078117759827,0.0
6.88,4.306735117169729,2.5638001561869346,10.768793996549277,0.0
6.885130394059615,4.2242314943051325,2.569639136249578,10.726105210610852,0.0
6.896331992742674,4.138360021150178,2.5732649127150924,10.694935394624896,0.0
6.911628031283901,4.055153340627401,2.576763112855894,10.666777982686444,0.0
6.928371968716099,3.9747318151594113,2.5807928044025545,10.637986653788404,0.0
6.943668007257326,3.892218575723063,2.5845913067221544,10.60806506100595,0.0
6.9548696059403845,3.8055578657750937,2.590410382406459,10.57319327622582,0.0
6.96,3.720603894625816,2.596619877710579,10.520993203176472,0.0
6.96,3.6471928715980093,2.6032499434517824,10.47541684440164,0.0
6.965130394059615,3.591516122756082,2.6086880389623657,10.445368915563376,0.0
6.976331992742674,3.5530440505000183,2.612545695751692,10.415305237979387,0.0
6.991628031283901,3.5239084409517867,2.6172362348085256,10.38294954066371,0.0
7.008371968716099,3.4976975154478853,2.6221994622446783,10.349724037602163,0.0
7.023668007257326,3.4741100186448515,2.6275146041647157,10.314112179466786,0.0
7.034869605940385,3.460315045217326,2.6349793540969535,10.270429430340442,0.0
7.04,3.460338736153766,2.6434777824541458,10.208028558581152,0.0
7.04,3.4823887473839403,2.653168120300654,10.149116473733327,0.0
7.0451303940596155,3.5295480551497285,2.6608207888131266,10.103020361316998,0.0
7.056331992742674,3.588714009346222,2.6671587016295515,10.057135543305348,0.0
7.071628031283901,3.6484504152090933,2.674322977838721,10.011919911751459,0.0
7.088371968716099,3.706447088476046,2.6812740912505526,9.96951367828106,0.0
7.103668007257326,3.76572815329714,2.6889848464263917,9.921140957164315,0.0
7.114869605940385,3.827894950520159,2.698088116572131,9.863848423694218,0.0
7.12,3.886714505724551,2.7065028551195054,9.802813176722815,0.0
7.12,3.94413353403644,2.7122260568039045,9.76678371817184,0.0
7.125130394059616,3.9920162069257867,2.716171340928506,9.740705394494773,0.0
7.136331992742674,4.018453212428889,2.721985755098468,9.696992301953559,0.0
7.151628031283901,4.032641969215091,2.72917002910892,9.647180457634366,0.0
7.168371968716099,4.0437791151227245,2.736089681496708,9.599573087132447,0.0
7.183668007257326,4.051734974240349,2.7436824665371633,9.547466018918263,0.0
7.194869605940385,4.0528436658093305,2.750390544959497,9.501115878337888,0.0
7.2,4.042339625229863,2.753801297485613,9.475768367866868,0.0
7.2,4.011554307881177,2.756614587825142,9.456670009911626,0.0
7.205130394059616,3.9595094251685676,2.7609502129333343,9.426175404090412,0.0
7.216331992742674,3.8966194403363565,2.764510934837337,9.400541605119654,0.0
7.231628031283901,3.8348836706691536,2.7659796236089007,9.390982113738346,0.0
7.248371968716099,3.7770450874178976,2.766665207108966,9.386570706207678,0.0
7.263668007257326,3.714054300838436,2.7658613925338718,9.392479882825704,0.0
7.274869605940385,3.6453497922650957,2.7628361778409007,9.412458089263176,0.0
7.28,3.568411077605731,2.7606951367982053,9.426910155393255,0.0
7.28,3.4856418692922984,2.760605836381154,9.424890373714529,0.0
7.285130394059616,3.4133548163027014,2.7576141225103368,9.431940184651138,0.0
7.296331992742674,3.3552145323710474,2.74939615178339,9.452352775615262,0.0
7.3116280312839015,3.3057505018077302,2.7391198378159927,9.47291588684099,0.0
7.328371968716099,3.2591970591374153,2.7277975622257076,9.490812310641136,0.0
7.343668007257326,3.2053495952521898,2.71185631832765,9.481038817023347,0.0
7.354869605940385,3.1366822975965887,2.684475468449164,9.364236079019884,0.0
7.36,3.0387600576907716,2.6282172798410346,9.069703074246792,0.0
7.36,2.903382933998479,2.5177449478288088,8.564316668654902,0.0
7.365130394059616,2.7308698351660743,2.335911462973686,7.851272679932801,0.0
7.376331992742674,2.5284985434710854,2.093979233462669,6.999170871220969,0.0
7.391628031283902,2.3160138898486147,1.8299438632357596,6.100223843862414,0.0
7.408371968716099,2.091208711096388,1.554042988753386,5.178234166625968,0.0
7.4236680072573265,1.8543985548702449,1.2634787899734305,4.236417856472891,0.0
7.434869605940385,1.621160428549068,0.9723739213505393,3.316793444747443,0.0
7.44,1.4092649311497314,0.6935358410767247,2.4936140505635827,0.0
7.44,1.2368914423513555,0.44527162902319417,1.8376248844481078,0.0
7.445130394059616,1.1170300070565187,0.2502585036090239,1.3980976970543917,0.0
7.456331992742674,1.047725001069474,0.12612705635510252,1.1722598293927726,0.0
7.471628031283901,1.0145399933211015,0.06401650001882082,1.0824741904225428,0.0
7.488371968716099,0.9935024173591218,0.028051413015777325,1.0343572235167122,0.0
7.503668007257326,0.9855708791913633,0.0062672100698845335,1.0072637222726515,0.0
7.514869605940384,0.9913394384879473,0.0005657267673569257,1.0006520301758437,0.0
7.52,1.0013471157595757,-4.0941411732052654e-05,0.9999526278107334,0.0
7.52,1.0120038173491028,-1.7652765995661208e-05,0.9999794065792561,0.0
7.525130394059615,1.0223790467562144,-7.910860349318667e-05,0.9999080837392689,0.0
7.5363319927426735,1.0323184363122295,-3.724237280626598e-06,0.9999966714208792,0.0
7.551628031283901,1.0414153061402818,-9.233536026160404e-05,0.9998918512281028,0.0
7.568371968716098,1.0499954793284807,-6.5335571756817e-05,0.9999210649495999,0.0
7.583668007257326,1.0591227181399279,-3.8343115333657774e-05,0.9999535344566471,0.0
7.594869605940384,1.0687858574723672,-4.6160460506759775e-06,0.9999936489948743,0.0
7.6,1.078617188991401,-1.4512306954843336e-05,0.9999817399715114,0.0
7.6,1.0882817739666566,-8.876183567996818e-06,0.999988629520538,0.0
7.605130394059615,1.0974121577182878,-1.3671412797289906e-05,0.9999826780489338,0.0
7.616331992742674,1.1058202250683404,-8.342740264475311e-06,0.9999893656022658,0.0
7.631628031283901,1.1134486743790193,-1.6451591092150922e-05,0.9999791181765303,0.0
7.6483719687160985,1.1205658644224226,-1.447665872715564e-05,0.9999821264594753,0.0
7.663668007257326,1.1280718663060472,-1.366024715891646e-06,0.9999982763870198,0.0
7.674869605940384,1.1358381873807866,-2.2047795532344368e-07,0.999999702759061,0.0
7.68,1.14348689807722,-6.072559065159835e-07,0.9999992125831394,0.0
7.68,1.1506423890118804,-5.003039341784152e-07,0.9999993544043524,0.0
7.685130394059615,1.1570487423617335,-5.321602640592398e-07,0.9999993073498785,0.0
7.696331992742674,1.1626448082281868,-5.072955216738846e-07,0.9999993453059206,0.0
7.711628031283901,1.1675515847683986,-4.996940506224847e-07,0.9999993504790599,0.0
7.7283719687160986,1.1720706248820942,2.8261759330289536e-07,1.0000003585100665,0.0
7.743668007257326,1.1767702570134515,4.784155580522996e-08,1.000000061739844,0.0
7.754869605940384,1.1814404935675042,2.3149840443523426e-08,1.0000000301325302,0.0
7.76,1.1856911170992954,1.4778384248865816e-08,1.0000000195194125,0.0
7.76,1.1892125937152036,2.1576058712039777e-08,1.0000000281721415,0.0
7.765130394059615,1.1918792519442754,1.3983904112086014e-08,1.0000000184639932,0.0
7.776331992742674,1.1937846494878377,2.778923355340823e-08,1.0000000362271497,0.0
7.791628031283901,1.1951874178338957,-1.2519637952128204e-08,0.9999999840854301,0.0
7.808371968716099,1.1963946447499876,-1.2892190326877664e-07,0.9999998332632218,0.0
7.823668007257326,1.1975589992141062,-5.06372570618369e-08,0.9999999342888467,0.0
7.834869605940384,1.198396987206942,-3.5467432688184334e-08,0.9999999539438419,0.0
7.84,1.198578075861678,-4.2024109254582785e-08,0.9999999454107584,0.0
7.84,1.1979096721007307,-3.87103701610523e-08,0.999999949757144,0.0
7.845130394059615,1.1964156065124296,-4.085532767372418e-08,0.9999999469133233,0.0
7.856331992742674,1.1943295189269325,-3.9187047977190595e-08,0.9999999491591849,0.0
7.871628031283901,1.1920068970329685,-4.50816519138656e-08,0.9999999414089681,0.0
7.888371968716099,1.1897128125160625,-1.1385883584610956e-08,0.9999999851460053,0.0
7.903668007257326,1.1871576842110478,9.591144133849704e-09,1.0000000123451531,0.0
7.9148696059403845,1.18403106133869,3.929116984268715e-09,1.0000000050060314,0.0
7.92,1.1801140317868843,6.015396299265126e-09,1.0000000077082747,0.0
7.92,1.1753612728255276,4.493919498817273e-09,1.0000000057410712,0.0
7.925130394059615,1.1699423612726174,5.933995682301674e-09,1.0000000075973772,0.0
7.936331992742674,1.164194145732856,4.280597646058419e-09,1.0000000054745788,0.0
7.951628031283901,1.1585127951618341,7.094893207243845e-09,1.0000000090667287,0.0
7.968371968716099,1.1530793855482036,5.0777982728060364e-09,1.0000000065150998,0.0
7.983668007257326,1.1472082108446497,2.5450921196464224e-10,1.00000000031858,0.0
7.9948696059403845,1.140610630373297,2.9063548929615653e-10,1.0000000003674077,0.0
8.0,1.1332138839363193,2.5861588922492414e-10,1.0000000003251244,0.0
8.0,1.125127132760113,3.293397570926303e-10,1.0000000004157852,0.0
8.005130394059616,1.1166388968027459,2.372319645187504e-10,1.000000000299257,0.0
8.016331992742675,1.1081360755117637,3.561007823349667e-10,1.0000000004477503,0.0
8.031628031283901,1.099992944330171,2.308016974474474e-10,1.0000000002943727,0.0
8.048371968716099,1.0922780665082485,-1.897201066629155e-10,0.9999999997681843,0.0
8.063668007257325,1.0840178077170164,-1.6776124704927626e-10,0.9999999997946919,0.0
8.074869605940384,1.0749908762768536,-6.911577981781568e-11,0.9999999999183468,0.0
8.08,1.0652821989222403,-1.0233932970188131e-10,0.9999999998771046,0.0
8.08,1.0551381739271857,-8.130520314042898e-11,0.9999999999029034,0.0
8.085130394059616,1.0449207211339726,-9.99126108524708e-11,0.9999999998803719,0.0
8.096331992742675,1.0350057005925997,-7.863348945268916e-11,0.999999999905866,0.0
8.111628031283901,1.0256864134013868,-1.1622565763846953e-10,0.999999999861059,0.0
8.128371968716099,1.0169080755182198,-6.453394165032086e-11,0.9999999999215103,0.0
8.143668007257325,1.0075628406876471,1.117201802479278e-13,1.0000000000003033,0.0
8.154869605940384,0.9975317121198282,-3.0319361739155835e-12,0.9999999999964094,0.0
8.16,0.987043890556363,-2.0554858762336654e-12,0.9999999999976286,0.0
8.16,0.9764441102769017,-3.3636165594860368e-12,0.9999999999960416,0.0
8.165130394059616,0.9661105517216791,-1.8095256106576476e-12,0.9999999999978865,0.0
8.176331992742675,0.9563486957442398,-3.6521774955583794e-12,0.9999999999957361,0.0
8.191628031283901,0.9473245630166478,-1.9455506005191753e-12,0.9999999999976827,0.0
8.208371968716099,0.9388686711039698,1.0514788909969923e-12,1.000000000001263,0.0
8.223668007257325,0.9299138672423675,1.2739213937024243e-12,1.0000000000015326,0.0
8.234869605940384,0.9204622362875843,1.758267931543995e-13,1.0000000000002447,0.0
8.24,0.9108510668990522,4.909057503056368e-13,1.0000000000006082,0.0
8.24,0.9014690035962496,2.886980554152305e-13,1.0000000000003781,0.0
8.245130394059617,0.8926507809398517,4.71662584092785e-13,1.0000000000005829,0.0
8.256331992742675,0.8845832719647843,2.678057926149103e-13,1.0000000000003568,0.0
8.271628031283901,0.8772790057982078,5.50775591271951e-13,1.0000000000006666,0.0
8.288371968716099,0.8704805593060978,2.803529805691894e-13,1.0000000000003915,0.0
8.303668007257325,0.8633299531038559,-5.6078269805277797e-14,1.0000000000000107,0.0
8.314869605940384,0.855950024466115,-8.844625657852906e-14,0.9999999999999721,0.0
8.32,0.8487328995689494,-8.14121615569893e-14,0.9999999999999788,0.0
8.32,0.8420497747445806,-8.347078462162649e-14,0.9999999999999772,0.0
8.325130394059617,0.8361390914504159,-8.573657283092e-14,0.9999999999999754,0.0
8.336331992742675,0.8310396117551417,-8.386810877873014e-14,0.9999999999999787,0.0
8.351628031283902,0.8266083951721044,-9.945402527727391e-14,0.9999999999999636,0.0
8.3683719687161,0.8225407193199846,-1.134639285682798e-13,0.9999999999999547,0.0
8.383668007257326,0.8183232342695075,-8.00690901599931e-14,0.9999999999999906,0.0
8.394869605940384,0.8141801364099249,-8.356663106941256e-14,0.9999999999999857,0.0
8.4,0.8104964813354375,-8.301925764318837e-14,0.9999999999999865,0.0
8.4,0.807567413450523,-8.494734718732712e-14,0.9999999999999851,0.0
8.405130394059617,0.8054974364467429,-8.242299776413517e-14,0.9999999999999871,0.0
8.416331992742675,0.8041710817476002,-8.33404894163343e-14,0.9999999999999861,0.0
8.431628031283902,0.8033125064131871,-8.332932912009078e-14,0.9999999999999851,0.0
8.4483719687161,0.8026177977778397,-7.045250687894103e-14,1.0000000000000024,0.0
8.463668007257326,0.8019992820342372,-5.930600104432553e-14,1.0000000000000107,0.0
8.474869605940384,0.8017471190063623,-6.191145813919549e-14,1.0000000000000033,0.0
8.48,0.8021785018945935,-5.963505894789704e-14,1.0000000000000033,0.0
8.48,0.8034659263637998,-6.034962255754117e-14,1.0000000000000013,0.0
8.485130394059617,0.8055634595046347,-5.900937809447036e-14,1.0000000000000024,0.0
8.496331992742675,0.8082196320447268,-6.030557099950239e-14,1.0000000000000013,0.0
8.511628031283902,0.8110692481258758,-5.790076041919148e-14,1.0000000000000024,0.0
8.5283719687161,0.813857185925547,-5.6765929276221377e-14,1.0000000000000082,0.0
8.543668007257326,0.8169352895248178,-5.896275603979181e-14,1.0000000000000033,0.0
8.554869605940384,0.8206138723261919,-5.918020962210178e-14,1.0000000000000013,0.0
8.56,0.8250921873043413,-5.921791953947896e-14,1.0000000000000013,0.0
8.56,0.8303928481118789,-5.911338221406974e-14,1.000000000000001,0.0
8.565130394059617,0.8363267370349622,-5.788529443078714e-14,1.0000000000000018,0.0
8.576331992742675,0.8425460855741472,-5.721567498308075e-14,1.0000000000000013,0.0
8.591628031283902,0.8486540013490231,-5.621976918817041e-14,1.000000000000001,0.0
8.6083719687161,0.8544844315063481,-5.623944441459427e-14,1.0000000000000056,0.0
8.623668007257326,0.8607731895715376,-5.6167325711930216e-14,1.0000000000000029,0.0
8.634869605940384,0.8678017508625213,-5.475284620800347e-14,1.0000000000000009,0.0
8.64,0.8756199704647524,-5.359064047101822e-14,0.9999999999999998,0.0
8.64,0.8840970098200701,-5.192363995252554e-14,1.0,0.0
8.645130394059617,0.8929304239388318,-4.9409458774107576e-14,1.0000000000000002,0.0
8.656331992742675,0.9017310500938416,-4.7228583467462186e-14,1.0000000000000004,0.0
8.671628031283902,0.9101329599624782,-4.5411304814372936e-14,1.0000000000000004,0.0
8.6883719687161,0.918085385755136,-4.372288964158028e-14,1.0000000000000053,0.0
8.703668007257326,0.9265919416649864,-4.1875562804713385e-14,1.0000000000000036,0.0
8.714869605940384,0.9358608261617698,-3.935625792225831e-14,1.0000000000000016,0.0
8.72,0.9457846254199487,-3.701360272228331e-14,1.0000000000000009,0.0
8.72,0.9560997052020277,-3.45336505500301e-14,1.0000000000000009,0.0
8.725130394059617,0.9664380426562718,-3.114385115007767e-14,1.0000000000000009,0.0
8.736331992742675,0.9764305210654484,-2.9135418256537876e-14,1.0000000000000007,0.0
8.751628031283902,0.9857999482008206,-2.747627261183894e-14,1.0000000000000002,0.0
8.7683719687161,0.9946188564541388,-2.570939260058451e-14,1.0000000000000049,0.0
8.783668007257326,1.0040002120726992,-2.381114905262313e-14,1.0000000000000027,0.0
8.794869605940384,1.0140460667175457,-2.193696738324211e-14,1.0000000000000004,0.0
8.8,1.0245086959333694,-2.1383700246197303e-14,0.9999999999999999,0.0
8.8,1.0350332918526606,-2.0839078181589057e-14,0.9999999999999999,0.0
8.805130394059617,1.0452443564777945,-1.9500550865985767e-14,1.0000000000000002,0.0
8.816331992742676,1.0548510945150051,-1.8850478547790092e-14,1.0000000000000002,0.0
8.831628031283902,1.063708812387465,-1.795315603745363e-14,1.0,0.0
8.8483719687161,1.0720018913984635,-1.6924560512754096e-14,1.0000000000000049,0.0
8.863668007257326,1.0807769369508586,-1.577177302372544e-14,1.000000000000003,0.0
8.874869605940384,1.0900137421836433,-1.4761532286205458e-14,1.0000000000000013,0.0
8.88,1.0993633822562714,-1.298103375015125e-14,1.0000000000000004,0.0
8.88,1.1084358920319899,-1.0834014278377638e-14,1.0,0.0
8.885130394059617,1.1169075812446454,-8.424566579033327e-15,1.0,0.0
8.896331992742676,1.1246118862068242,-6.865077968321588e-15,0.9999999999999998,0.0
8.911628031283902,1.131559455927861,-5.9704790158496846e-15,0.9999999999999999,0.0
8.9283719687161,1.1380174108689631,-5.118698725312146e-15,1.0000000000000047,0.0
8.943668007257326,1.1448007596082215,-4.498780971627448e-15,1.0000000000000027,0.0
8.954869605940385,1.1517702269816164,-4.429634944960395e-15,1.0000000000000007,0.0
8.96,1.1585307753235274,-4.241170825194251e-15,1.0,0.0
8.96,1.1647188491484852,-4.548360253705652e-15,1.0000000000000002,0.0
8.965130394059617,1.1701136694975376,-5.158003591704522e-15,1.0000000000000004,0.0
8.976331992742676,1.1746992010334585,-6.670196447038897e-15,1.0000000000000009,0.0
8.9916280312839,1.1786397541073235,-7.797802661447162e-15,1.0000000000000009,0.0
9.0083719687161,1.1822430158908803,-8.985256168918953e-15,1.0000000000000058,0.0
9.023668007257324,1.1859637262033838,-1.0014776198126973e-14,1.000000000000004,0.0
9.034869605940383,1.1895655300638184,-1.0123025025818256e-14,1.0000000000000022,0.0
9.04,1.1926696447428007,-8.856217551484731e-15,1.0000000000000016,0.0
9.04,1.1949963218234398,-7.857044549654792e-15,1.0000000000000016,0.0
9.045130394059615,1.1964625497971153,-7.953783629018224e-15,1.0000000000000016,0.0
9.056331992742674,1.1972053533039508,-7.718768138608836e-15,1.0000000000000016,0.0
9.0716280312839,1.197516763045185,-7.29649441988129e-15,1.0000000000000013,0.0
9.088371968716098,1.1976964558641154,-7.076506405823196e-15,1.0000000000000062,0.0
9.103668007257324,1.1977671094025188,-6.920376009901729e-15,1.0000000000000042,0.0
9.114869605940383,1.1974326041169143,-7.116869774101683e-15,1.0000000000000018,0.0
9.12,1.1963902136784481,-8.250976852949758e-15,1.0000000000000009,0.0
9.12,1.1944881628627244,-1.1351854626248751e-14,1.0000000000000004,0.0
9.125130394059616,1.1917943133034088,-1.4813413789676524e-14,0.9999999999999997,0.0
9.136331992742674,1.188577116440197,-1.7980614848146162e-14,0.9999999999999992,0.0
9.1516280312839,1.1852102180979385,-2.0726365527915804e-14,0.9999999999999986,0.0
9.168371968716098,1.1819379724072192,-2.3358943204817705e-14,1.0000000000000027,0.0
9.183668007257324,1.1783474145313395,-2.6065243981314057e-14,0.9999999999999998,0.0
9.194869605940383,1.1741294111291882,-2.9403213722563004e-14,0.9999999999999974,0.0
9.2,1.16910508610342,-3.344068212567175e-14,0.9999999999999962,0.0
9.2,1.1632745993928317,-3.843774586708378e-14,0.9999999999999959,0.0
9.205130394059616,1.1568459719135615,-4.256939681273356e-14,0.9999999999999959,0.0
9.216331992742674,1.1501766993252607,-4.564831414615251e-14,0.9999999999999959,0.0
9.2316280312839,1.1436630521163715,-4.8324112198992594e-14,0.9999999999999958,0.0
9.248371968716098,1.1374554835604114,-5.1190545067877307e-14,1.0000000000000009,0.0
9.263668007257325,1.1307705844096418,-5.393189406344465e-14,0.999999999999999,0.0
9.274869605940383,1.1233350128826607,-5.598468672792046e-14,0.9999999999999972,0.0
9.28,1.1151219837162718,-5.685078519009698e-14,0.9999999999999966,0.0
9.28,1.1062835667616453,-5.649577064902457e-14,0.9999999999999968,0.0
9.285130394059616,1.097135100288699,-5.387433064443684e-14,0.9999999999999968,0.0
9.296331992742674,1.0880666834729977,-5.0666504681424574e-14,0.9999999999999966,0.0
9.3116280312839,1.0794346490696494,-4.7562822392798474e-14,0.999999999999996,0.0
9.328371968716098,1.0712717962313816,-4.473122054731515e-14,1.0000000000000004,0.0
9.343668007257325,1.0625479543940273,-4.1559851610943965e-14,0.9999999999999981,0.0
9.354869605940383,1.053068727992936,-3.803278861977722e-14,0.9999999999999957,0.0
9.36,1.0429636514031668,-3.440741680945058e-14,0.9999999999999941,0.0
9.36,1.032512695902468,-3.018849969966162e-14,0.9999999999999932,0.0
9.365130394059616,1.022088732135367,-2.601637527353077e-14,0.9999999999999922,0.0
9.376331992742674,1.012052874711049,-2.2661652581369753e-14,0.9999999999999915,0.0
9.3916280312839,1.0026652615442921,-1.9780328604695764e-14,0.9999999999999908,0.0
9.408371968716098,0.9938358594020085,-1.7215617969226986e-14,0.9999999999999951,0.0
9.423668007257325,0.9844503776842872,-1.4306189290362088e-14,0.9999999999999927,0.0
9.434869605940383,0.974424057828512,-1.1291243388085176e-14,0.99999999999999,0.0
9.44,0.9640223032183863,-8.351196849512138e-15,0.9999999999999887,0.0
9.44,0.9536087852495018,-5.3987713625278856e-15,0.9999999999999883,0.0
9.445130394059616,0.943555038864936,-3.1506906763327574e-15,0.999999999999988,0.0
9.456331992742674,0.934136182050854,-1.9805623127376427e-15,0.9999999999999877,0.0
9.4716280312839,0.9254750878248635,-8.188165239271758e-16,0.999999999999987,0.0
9.488371968716098,0.9173731048359273,3.9432126127536566e-16,0.9999999999999913,0.0
9.503668007257325,0.9088077444330789,1.7490690993142708e-15,0.999999999999989,0.0
9.514869605940383,0.8998172665691212,3.534995634973947e-15,0.9999999999999868,0.0
9.52,0.8907610422777906,4.266640886729723e-15,0.999999999999986,0.0
9.52,0.882029027355554,4.66095045930913e-15,0.9999999999999858,0.0
9.525130394059616,0.8739327638458115,4.367811095369881e-15,0.9999999999999858,0.0
9.536331992742674,0.8666179380309935,2.9629254225770384e-15,0.9999999999999861,0.0
9.5516280312839,0.8600507590838383,2.4492169134213826e-15,0.999999999999986,0.0
9.568371968716098,0.8539553202157221,1.7041488164570862e-15,0.9999999999999913,0.0
9.583668007257325,0.8475623632001332,8.472266409109253e-16,0.9999999999999897,0.0
9.594869605940383,0.8410271260999926,-2.7382301622160143e-16,0.999999999999988,0.0
9.6,0.834746210814693,-2.134720045162412e-15,0.9999999999999873,0.0
9.6,0.8290742920956843,-3.3017706357133226e-15,0.9999999999999875,0.0
9.605130394059616,0.8242137334482319,-3.285349886899601e-15,0.9999999999999876,0.0
9.616331992742674,0.8201577887904056,-3.531494696071116e-15,0.9999999999999877,0.0
9.6316280312839,0.8167213382786722,-2.9360350879011563e-15,0.9999999999999873,0.0
9.648371968716098,0.8135947793021088,-2.5980203372146606e-15,0.9999999999999922,0.0
9.663668007257325,0.8103835330181676,-2.266117224595668e-15,0.9999999999999902,0.0
9.674869605940383,0.8073353069231255,-1.1081904840582136e-15,0.9999999999999882,0.0
9.68,0.8048213190626197,9.802638129783753e-16,0.9999999999999873,0.0
9.68,0.8031049677984018,4.4395682729955715e-15,0.9999999999999871,0.0
9.685130394059616,0.8022474893496947,8.056207155384811e-15,0.999999999999987,0.0
9.696331992742675,0.8020907703282059,9.98890941280856e-15,0.9999999999999868,0.0
9.711628031283901,0.802327588227007,1.2076854223949548e-14,0.9999999999999863,0.0
9.728371968716099,0.8026635240576045,1.4187238777702066e-14,0.9999999999999909,0.0
9.743668007257325,0.8031409736846464,1.664650100278347e-14,0.9999999999999886,0.0
9.754869605940383,0.8040610064707024,1.903439489915495e-14,0.9999999999999862,0.0
9.76,0.8057108494405877,1.9737093359734118e-14,0.9999999999999852,0.0
9.76,0.8082210397566427,1.996950460114181e-14,0.9999999999999849,0.0
9.765130394059616,0.8115020184994945,1.9015301461008878e-14,0.9999999999999847,0.0
9.776331992742675,0.8152692676018986,1.68505656443722e-14,0.9999999999999846,0.0
9.791628031283901,0.8191419655721671,1.5045046887312947e-14,0.9999999999999842,0.0
9.808371968716099,0.8228873593288321,1.31922752762007e-14,0.9999999999999893,0.0
9.823668007257325,0.8269781260689107,1.1605969146092143e-14,0.9999999999999875,0.0
9.834869605940384,0.831721164788834,9.917971367290756e-15,0.9999999999999855,0.0
9.84,0.8372743646609229,8.81263265333659e-15,0.9999999999999852,0.0
9.84,0.8436147927004218,1.0077389943549186e-14,0.9999999999999853,0.0
9.845130394059616,0.850516234233513,1.1051165672745549e-14,0.9999999999999861,0.0
9.856331992742675,0.8576126856608319,1.169189516866296e-14,0.9999999999999867,0.0
9.871628031283901,0.8645098498459602,1.3408532647218299e-14,0.9999999999999871,0.0
9.888371968716099,0.8710733862082589,1.2893994795429409e-14,0.9999999999999898,0.0
9.903668007257325,0.8781316279409234,1.243736266017892e-14,0.9999999999999876,0.0
9.914869605940384,0.8859488510708033,1.18102318132279e-14,0.9999999999999873,0.0
9.92,0.8945286796890853,1.104121515470393e-14,0.9999999999999891,0.0
9.92,0.9036983312779658,9.824781618250584e-15,0.9999999999999913,0.0
9.925130394059616,0.9131306497321637,7.310002713861681e-15,0.9999999999999934,0.0
9.936331992742675,0.9224359298408464,4.676574278736447e-15,0.9999999999999956,0.0
9.951628031283901,0.931268649670908,2.419529121378872e-15,0.9999999999999977,0.0
9.968371968716099,0.9420938534226151,9.678116485515464e-16,0.9999999999999987,0.0
9.983668007257325,0.9529190571743228,-4.839058242757779e-16,1.0,0.0
9.994869605940384,0.9637442609260306,-1.9356232971031007e-15,1.0000000000000013,0.0
10.0,0.9745694646777383,-3.3873407699304234e-15,1.0000000000000029,0.0


==> figs/data/sod_convsensor.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0021593218925782896,1.0,0.0,1.0
0.0056531781074217104,1.0,0.0,1.0
0.0078125,1.0,0.0,1.0
0.0078125,1.0,5.88329385209416e-16,1.0
0.00997182189257829,0.9999999999999628,1.0851651754587382e-14,0.9999999999999876
0.01346567810742171,0.9999999999999659,7.159185511460342e-15,0.9999999999999918
0.015625,1.0000000000000038,-1.4776446732867e-14,1.0000000000000178
0.015625,0.9999999999999946,-3.609557097661308e-15,1.0000000000000047
0.017784321892578288,0.9999999999999611,2.1599464408748262e-14,0.9999999999999761
0.021278178107421712,0.9999999999999927,-1.181308353945157e-15,1.0000000000000047
0.0234375,0.9999999999999983,1.4466650100075798e-15,1.0000000000000016
0.0234375,0.9999999999999793,2.422098077659078e-14,0.9999999999999749
0.025596821892578288,0.9999999999999606,3.6069383865178694e-14,0.9999999999999616
0.029090678107421712,1.0000000000000258,-2.960770822617418e-14,1.0000000000000409
0.03125,0.9999999999999178,9.533778211335497e-14,0.9999999999998932
0.03125,0.9999999999999182,9.562768354954517e-14,0.9999999999998935
0.03340932189257829,0.9999999999999774,1.3729325800077056e-14,0.9999999999999903
0.03690317810742171,1.000000000000013,-1.7088771854750168e-14,1.0000000000000284
0.0390625,0.9999999999997583,2.8659599138343417e-13,0.9999999999996687
0.0390625,0.9999999999998562,1.7155343812194337e-13,0.9999999999998058
0.04122182189257829,1.0000000000000773,-1.0063727574610956e-13,1.0000000000001263
0.04471567810742171,0.9999999999999041,1.1367715603279755e-13,0.9999999999998743
0.046875,0.9999999999997654,2.8461215606518947e-13,0.9999999999996736
0.046875,0.9999999999999993,8.941469786805025e-15,1.0000000000000009
0.04903432189257829,1.0000000000001852,-2.2167316420482254e-13,1.000000000000273
0.05252817810742171,0.9999999999997041,3.4925821783805024e-13,0.9999999999995963
0.0546875,1.0000000000005393,-6.390024509524856e-13,1.0000000000007658
0.0546875,1.0000000000006044,-7.148997838153491e-13,1.0000000000008566
0.05684682189257829,0.999999999999923,8.945181491129115e-14,0.9999999999999051
0.06034067810742171,0.9999999999998612,1.679223959212342e-13,0.9999999999998139
0.0625,1.0000000000023388,-2.7599696750193307e-12,1.0000000000032785
0.0625,1.0000000000013103,-1.5427630728461535e-12,1.0000000000018383
0.0646593218925783,0.99999999999866,1.5884853312890947e-12,0.9999999999981332
0.0681531781074217,1.000000000001563,-1.8434365913876375e-12,1.0000000000021958
0.0703125,1.0000000000026958,-3.1792126264832173e-12,1.0000000000037756
0.0703125,0.9999999999997203,3.426507078075759e-13,0.9999999999996093
0.0724718218925783,0.9999999999962964,4.378916901492405e-12,0.9999999999948324
0.0759656781074217,1.0000000000061162,-7.2299227328488134e-12,1.0000000000085705
0.078125,0.9999999999939535,7.166443083449522e-12,0.9999999999915384
0.078125,0.9999999999909818,1.0683530149532029e-11,0.9999999999873779
0.0802843218925783,0.9999999999951634,5.737748403461087e-12,0.9999999999932299
0.0837781781074217,1.000000000013121,-1.550997907234376e-11,1.0000000000183695
0.0859375,0.9999999999640692,4.252651138056541e-11,0.999999999949699
0.0859375,0.9999999999694434,3.616821402485143e-11,0.9999999999572231
0.0880968218925783,1.000000000000849,-9.934726905132065e-13,1.0000000000011933
0.0915906781074217,1.0000000000194542,-2.300870923992054e-11,1.0000000000272415
0.09375,0.9999999998990715,1.19429191170869e-10,0.9999999998587071
0.09375,0.9999999999285346,8.456875236256128e-11,0.9999999998999551
0.0959093218925783,1.0000000000219174,-2.5926587116893974e-11,1.0000000000306946
0.0994031781074217,1.0000000000214728,-2.5396160533731056e-11,1.0000000000300653
0.1015625,0.9999999997723568,2.6936519367829635e-10,0.9999999996812994
0.1015625,0.9999999998508896,1.7644478734057687e-10,0.9999999997912453
0.1037218218925783,1.0000000000725486,-8.583603903993351e-11,1.0000000001015807
0.1072156781074217,1.0000000000181555,-2.147435832155925e-11,1.0000000000254279
0.109375,0.9999999995136526,5.754686699744787e-10,0.999999999319119
0.109375,0.9999999996900764,3.6672182670824053e-10,0.9999999995661122
0.1115343218925783,1.0000000001802989,-2.13317626681228e-10,1.0000000002524274
0.1150281781074217,1.000000000016443,-1.9442403196781153e-11,1.0000000000230291
0.1171875,0.9999999989707687,1.2178206715163e-09,0.9999999985590768
0.1171875,0.9999999993480586,7.71405223579638e-10,0.9999999990872825
0.1193468218925783,1.0000000003835425,-4.537971651923105e-10,1.0000000005369627
0.1228406781074217,1.0000000000629297,-7.443359864759958e-11,1.0000000000880969
0.125,0.9999999979107461,2.472056211835212e-09,0.9999999970750499
0.125,0.9999999986754013,1.5673045076324713e-09,0.999999998145567
0.12715932189257828,1.0000000006412686,-7.587399410573919e-10,1.0000000008977807
0.13065317810742172,1.000000000407591,-4.822416150643492e-10,1.0000000005706278
0.1328125,0.9999999962412622,4.447421977379417e-09,0.9999999947377715
0.1328125,0.9999999975197224,2.9347284653938736e-09,0.9999999965276153
0.13497182189257828,1.000000000408846,-4.837218093550587e-10,1.0000000005723777
0.13846567810742172,1.0000000020990876,-2.483649451272074e-09,1.0000000029387215
0.140625,0.9999999942201311,6.838855821648534e-09,0.9999999919081839
0.140625,0.9999999954251769,5.413026443684798e-09,0.9999999935952478
0.14278432189257828,0.9999999978573593,2.5352299006036004e-09,0.9999999970003036
0.14627817810742172,1.0000000077595153,-9.181158168469874e-09,1.000000010863321
0.1484375,0.9999999920112446,9.452441794817508e-09,0.9999999888157456
0.1484375,0.9999999914995005,1.0057945638896457e-08,0.9999999880993036
0.15059682189257828,0.9999999899696838,1.186804751367944e-08,0.999999985957562
0.15409067810742172,1.0000000195602443,-2.3143978491840657e-08,1.0000000273843506
0.15625,0.9999999930045931,8.277093730760971e-09,0.9999999902064353
0.15625,0.9999999894019789,1.2539764606625751e-08,0.9999999851627752
0.15840932189257828,0.9999999758078554,2.8624546203355456e-08,0.999999966131006
0.16190317810742172,1.0000000294850326,-3.488713763845446e-08,1.0000000412790453
0.1640625,1.0000000153914137,-1.8211349232554906e-08,1.0000000215479845
0.1640625,1.0000000077694706,-9.192944980525812e-09,1.0000000108772642
0.16622182189257828,0.9999999664460564,3.970158019179315e-08,0.9999999530244839
0.16971567810742172,1.0000000076626263,-9.066529419999439e-09,1.0000000107276843
0.171875,1.0000000742843145,-8.789436191066127e-08,1.000000103998039
0.171875,1.0000000563585152,-6.668426747379407e-08,1.000000078901918
0.17403432189257828,0.9999999978364097,2.5600170859518373e-09,0.9999999969709719
0.17752817810742172,0.9999999363849045,7.527041671589627e-08,0.9999999109388742
0.1796875,1.0000000684129664,-8.094728591897928e-08,1.0000000957781536
0.1796875,1.0000000513602594,-6.077026398211747e-08,1.0000000719043716
0.18184682189257828,1.000000080341879,-9.506175810793437e-08,1.0000001124786189
0.18534067810742172,0.9999999136189242,1.0220747863036606e-07,0.9999998790665129
0.1875,0.9999999260231882,8.753058300575912e-08,0.9999998964324376
0.1875,0.9999999527164725,5.594666054591844e-08,0.9999999338030103
0.18965932189257828,1.0000001049364637,-1.2416246599971026e-07,1.0000001469110635
0.19315317810742172,0.9999998542173087,1.7249241413806304e-07,0.999999795904249
0.1953125,0.999999633585207,4.3354760902127627e-07,0.9999994870196773
0.1953125,0.9999997617831871,2.818614535790492e-07,0.9999996664969838
0.19747182189257828,0.9999993671777557,7.487659362143087e-07,0.9999991140486159
0.20096567810742172,0.9999976889294562,2.7344975837278203e-06,0.9999967645033636
0.203125,0.999996605182223,4.016808332048557e-06,0.9999952472575797
0.203125,0.9999964490139492,4.201590236138027e-06,0.9999950286220558
0.20528432189257828,0.9999940651686193,7.0222037623602535e-06,0.9999916912458593
0.20877817810742172,0.9999886424837762,1.3438455437308491e-05,0.9999840995140343
0.2109375,0.9999834869413192,1.9538636976988474e-05,0.9999768818031715
0.2109375,0.9999835204047722,1.94990204752074e-05,0.9999769286402719
0.21309682189257828,0.9999776849350752,2.640380132495402e-05,0.9999687590360785
0.21659067810742172,0.9999565637115138,5.139537846764495e-05,0.999939189740942
0.21875,0.9999347289914485,7.723156226227296e-05,0.9999086219643405
0.21875,0.9999360140661782,7.571020226084747e-05,0.9999104214448584
0.22090932189257828,0.9999170745570358,9.812229158898245e-05,0.9998839061454876
0.22440317810742172,0.9998422386170506,0.00018667629484706109,0.999779142131302
0.2265625,0.9997722335325876,0.0002695216324354303,0.9996811409164085
0.2265625,0.9997806977058483,0.0002595027973990161,0.9996929912086059
0.22872182189257828,0.9997426573201093,0.0003045206196428503,0.9996397420775307
0.23221567810742172,0.9996081687479503,0.000463683790999698,0.9994514874639708
0.234375,0.9994465255733115,0.0006550080757137948,0.9992252387011082
0.234375,0.9994585639641116,0.0006407817898584455,0.9992420828920426
0.23653432189257828,0.9991688178291597,0.0009837849623754184,0.998836538048109
0.24002817810742172,0.9986219045355784,0.0016314588429841876,0.9980712397202977
0.2421875,0.9981705341199005,0.002166292451432523,0.9974396139751464
0.2421875,0.9980661600556974,0.002290269197326402,0.9972934594946261
0.24434682189257828,0.9970552474787563,0.0034882714039790445,0.9958798316329188
0.24784067810742172,0.995860963849298,0.004905464582342505,0.9942102175213371
0.25,0.9949830133085924,0.005948894478825003,0.9929826034336757
0.25,0.9947879383854703,0.006181022773038454,0.9927100921195631
0.2521593218925783,0.9930914832027025,0.008196522382712618,0.9903417174974386
0.2556531781074217,0.9903423976937366,0.011471592688903525,0.9865053355683695
0.2578125,0.9877026406685917,0.014621595145957882,0.9828282291579166
0.2578125,0.9874780466765608,0.01489567775460836,0.9825130769138495
0.2599718218925783,0.9826641578024303,0.020655632016378222,0.9758122809361556
0.2634656781074217,0.9745461676399868,0.030432412275575617,0.96454515435962
0.265625,0.9710572678845807,0.034654953507572236,0.9597127973080987
0.265625,0.9708843414962027,0.0348645094503731,0.9594731127300731
0.2677843218925783,0.9684559884294369,0.03780531883895195,0.9561157720887061
0.2712781781074217,0.9651994856152422,0.041763384823152984,0.9516197277053013
0.2734375,0.9602206204031902,0.04784909414616436,0.9447432182511811
0.2734375,0.9600796891747665,0.04802785847817321,0.9445483809205354
0.2755968218925783,0.9531790909474884,0.056463820178000224,0.9350710749583765
0.2790906781074217,0.9437361481477076,0.06812590308343523,0.9221243970174621
0.28125,0.9382425892022092,0.07495780502501569,0.9146218882461156
0.28125,0.937777932726608,0.07554788145892798,0.9139862442942464
0.2834093218925783,0.9301056026367016,0.08511951686362933,0.9035275823172672
0.2869031781074217,0.9176813596780036,0.10077428957107556,0.8866824483360408
0.2890625,0.9106540686188555,0.10972295758491703,0.8771897357104311
0.2890625,0.9105380213344861,0.10987685458983537,0.8770323990290496
0.2912218218925783,0.9033827165817936,0.11902615436716109,0.8673905855876765
0.2947156781074217,0.8922261408391732,0.13340583630920644,0.852435283275125
0.296875,0.8856668707568237,0.14194171760690594,0.8436772219341693
0.296875,0.8856691133579113,0.1419403953873972,0.8436805081051958
0.2990343218925783,0.879393925634535,0.1501537783165467,0.8353164349400997
0.3025281781074217,0.8696894196243711,0.16292301910194834,0.8224348665160036
0.3046875,0.8638281869591182,0.17069248697755826,0.8146967465930828
0.3046875,0.8638198199888512,0.17070122132229812,0.8146868767700515
0.3068468218925783,0.8579212955210092,0.17859446131829915,0.80689949136435
0.3103406781074217,0.8481097884917219,0.19177300378376602,0.7940024951797477
0.3125,0.8418414669445731,0.20025451460664828,0.7858021055367292
0.3125,0.8418496651397945,0.2002394345366001,0.7858126412048747
0.3146593218925783,0.8355014047242612,0.2089031245407799,0.7775312285969674
0.3181531781074217,0.8250886505182642,0.22320208848322734,0.7639900040731697
0.3203125,0.8186312998743126,0.2321297636247866,0.7556308910756474
0.3203125,0.8186269845726674,0.23213206044773166,0.7556247683197145
0.3224718218925783,0.8121777300535914,0.2411180550911553,0.7473120893310053
0.3259656781074217,0.8018258264699629,0.25567830261654645,0.7340055043654158
0.328125,0.7954781353820342,0.2646674962004283,0.7258775224751364
0.328125,0.7954771889322524,0.2646679913233938,0.7258760995499022
0.3302843218925783,0.7891639518255456,0.273659551902209,0.7178263100146152
0.3337781781074217,0.7790335557952262,0.2882299471163831,0.704963067621458
0.3359375,0.7728093898335754,0.29725066433539593,0.6970891841198842
0.3359375,0.7728103012439371,0.29725187633175315,0.6970909279111732
0.3380968218925783,0.7666120048398828,0.3062887524838895,0.6892653815029494
0.3415906781074217,0.7566210110227117,0.32099267120587777,0.6767233132087287
0.34375,0.7504679702122367,0.3301256762653379,0.6690381599206976
0.34375,0.7504687010764032,0.3301268021018803,0.6690398210194113
0.3459093218925783,0.7443436493123686,0.339277792768933,0.6613997295863927
0.3494031781074217,0.7344833909553531,0.35413031825823926,0.6491592431302655
0.3515625,0.7284296426768179,0.36333244585458163,0.6416835995198831
0.3515625,0.7284293223678955,0.36333231934653604,0.6416832484103746
0.3537218218925783,0.722412881618249,0.3725402004725577,0.6342777934970463
0.3572156781074217,0.7127614840334866,0.3874219231238585,0.6224430850658712
0.359375,0.7068589987609513,0.3966141623754803,0.615232786490113
0.359375,0.7068577183777788,0.39661246086925633,0.615230973100132
0.3615343218925783,0.7009998188648413,0.40580881907226035,0.6081048983341937
0.3650281781074217,0.6915965259061784,0.42066309273721586,0.5967230892705534
0.3671875,0.6858383789407893,0.4298353956224882,0.5897779197132131
0.3671875,0.6858372837505187,0.42983419988550126,0.5897770836269697
0.3693468218925783,0.6801270683222025,0.43901514345217457,0.5829049960473727
0.3728406781074217,0.6709523745820176,0.45388511635195117,0.5719265233621793
0.375,0.6653187754513776,0.46307632439346025,0.5652187029212579
0.375,0.6653200701228584,0.4630780803948504,0.5652203823815546
0.3771593218925783,0.6597217190429339,0.4722650283395851,0.5585731874228614
0.3806531781074217,0.6507654494065053,0.487147283077014,0.5479822690170951
0.3828125,0.6452950934231739,0.49632638802799817,0.5415397888566282
0.3828125,0.6452969987479159,0.49632881338981377,0.5415418976527051
0.3849718218925783,0.6398742081819241,0.5054541329631623,0.5351801506690154
0.3884656781074217,0.6312560271216718,0.5200821436376304,0.5251228189620625
0.390625,0.6260651108578896,0.5289959140384828,0.519089160124604
0.390625,0.6260638608751937,0.5289946902167255,0.5190883775828268
0.3927843218925783,0.6210018374550809,0.5377631532301057,0.5132135460558875
0.3962781781074217,0.613065627608384,0.5515620434941594,0.5040501978875309
0.3984375,0.6083259098056345,0.5598664356774098,0.4986061805552315
0.3984375,0.6083220852902073,0.5598659836047983,0.49860199485279444
0.4005968218925783,0.6036783346759762,0.568094553027401,0.49328245590246816
0.4040906781074217,0.5962392787012747,0.5813613993222357,0.4847917778425869
0.40625,0.5915994816989596,0.5896729696647133,0.4795176624681843
0.40625,0.5916016038460515,0.5896709669817217,0.4795204686732788
0.4084093218925783,0.5869179599580095,0.598117211953352,0.47421005042389436
0.4119031781074217,0.5792233137944648,0.6121622926892163,0.46552797691976205
0.4140625,0.5744065161157986,0.6210179743033524,0.4601215966623787
0.4140625,0.5744090819822523,0.6210206522727635,0.46012430430511786
0.4162218218925783,0.5695640925824936,0.6299492504386058,0.45470351589279395
0.4197156781074217,0.5617288146253235,0.6445687125095366,0.4459621882915525
0.421875,0.5569059513884856,0.6536818315224763,0.44060558083261375
0.421875,0.5569038293846018,0.6536829863494356,0.4406026980346769
0.4240343218925783,0.5520686805516344,0.6628726092519847,0.4352602528332805
0.4275281781074217,0.5442405599279923,0.6778191667166595,0.42664832023382687
0.4296875,0.5393958511351375,0.6871644479903597,0.42133823483930766
0.4296875,0.5393958477647097,0.6871575854879534,0.4213380356934751
0.4318468218925783,0.5345743251157561,0.6965686935332461,0.41607341426844097
0.4353406781074217,0.5267847388957386,0.7118973283546782,0.4076102857928806
0.4375,0.5220199286463987,0.7213294880151248,0.4024557684929954
0.4375,0.5220205205154728,0.7213345246397478,0.4024566966545664
0.4396593218925783,0.5173212253264677,0.7306900430519602,0.3973892138293007
0.4431531781074217,0.5099937143438402,0.7454829822778754,0.389535550589195
0.4453125,0.505680658560699,0.7542766800612344,0.38493691070880975
0.4453125,0.5056812480496172,0.7542809622116494,0.3849381617709039
0.4474718218925783,0.5015444154433646,0.7627395423512782,0.3805333239426808
0.4509656781074217,0.4951443107094352,0.7759336843894179,0.3737418669397153
0.453125,0.4912485193577826,0.7840658726127515,0.36963026858770176
0.453125,0.49124592967514247,0.7840611722317221,0.36962694522328
0.4552843218925783,0.4872696587520351,0.7924398642832473,0.3654523387941725
0.4587781781074217,0.4805502247218381,0.806623724813205,0.3584189117596286
0.4609375,0.4762111600352038,0.8158472474802815,0.3538911450715032
0.4609375,0.4762141331584985,0.8158404837548809,0.35389375883566304
0.4630968218925783,0.47185420307323594,0.8252125630007793,0.3493644168500732
0.4665906781074217,0.4648972469352289,0.8403837680603259,0.34217762834467197
0.46875,0.4609057096026573,0.8491370733516884,0.3380728538598862
0.46875,0.4609039441957305,0.8491541691326195,0.338072225935657
0.4709093218925783,0.4570919823054869,0.8575035007901383,0.33415634442107184
0.4744031781074217,0.45114613977704027,0.8707029539023484,0.32808412305033674
0.4765625,0.44741887674264763,0.8791120787852604,0.3243004928309429
0.4765625,0.44742980315785547,0.8790788996172348,0.3243104867746789
0.4787218218925783,0.4445211870219306,0.8856934903591659,0.3213719965415775
0.4822156781074217,0.43994856408982136,0.8960289533215817,0.3167464065894848
0.484375,0.43696254487457203,0.9028210065246004,0.3137317368991783
0.484375,0.43696514277776705,0.9028034789765168,0.31373524940361164
0.4865343218925783,0.4342822329896805,0.9090245538503446,0.3110357961144956
0.4900281781074217,0.4304009740969877,0.9180885498093293,0.30716345980899556
0.4921875,0.4292064058088605,0.920833793304266,0.30597743593774607
0.4921875,0.4291985660576862,0.9208189198786895,0.305968036524842
0.4943468218925783,0.42918319516769127,0.9208117891171202,0.3059479688403185
0.4978406781074217,0.42912261538164215,0.9209748152134413,0.30588289462958657
0.5,0.429001123609217,0.9212776632483439,0.30576037650968435
0.5,0.42892634622095055,0.921460366243882,0.30568548839948106
0.5021593218925783,0.4286199832397812,0.9221874636480755,0.3053796677229266
0.5056531781074217,0.4284292521325188,0.9226167921966182,0.305189790998867
0.5078125,0.4279975853258406,0.9236211520259283,0.30475963061958056
0.5078125,0.4279954044584341,0.9236262709756664,0.3047577541177084
0.5099718218925783,0.42711080422806647,0.9256878256109877,0.3038749791494393
0.5134656781074217,0.42693479980645976,0.9261146160358138,0.30369885405501357
0.515625,0.4263537332929909,0.9274756367388673,0.30312037854583485
0.515625,0.42636356090052896,0.9274539358869706,0.3031302126019688
0.5177843218925783,0.42630053908802346,0.9275927052815034,0.3030668171492134
0.5212781781074217,0.42627622165895535,0.927648916708075,0.30304184758025304
0.5234375,0.42629099889152733,0.9276178461760191,0.3030560336170822
0.5234375,0.4262918215986853,0.9276163213684993,0.3030567171937203
0.5255968218925783,0.42629697485522056,0.9276075295076093,0.30306134250232947
0.5290906781074217,0.4262967268820469,0.9276086271741772,0.3030608896257876
0.53125,0.4262939623928826,0.9276147291506996,0.30305806098708576
0.53125,0.4262927932916992,0.9276176417334322,0.30305681469731294
0.5334093218925783,0.4262585690981327,0.9276957081008222,0.30302307091648945
0.5369031781074217,0.4262610395011139,0.9276919732291853,0.3030246306856558
0.5390625,0.42624346761963683,0.9277361916142605,0.30300597502130877
0.5390625,0.42624412001651313,0.9277350826486016,0.30300660282850367
0.5412218218925783,0.42624771108888193,0.9277277296814733,0.3030096141358338
0.5447156781074217,0.4262486710114051,0.9277260134087837,0.30301059592137386
0.546875,0.4262517321103672,0.9277200462276183,0.30301361789801295
0.546875,0.42625179568254107,0.9277201489550816,0.303013649602073
0.5490343218925783,0.42625720027902153,0.9277067870460551,0.30301926490867037
0.5525281781074217,0.42625927953426385,0.9276988991293906,0.3030224629943621
0.5546875,0.4262665253766029,0.9276784952560452,0.30303067062218514
0.5546875,0.4262666108408715,0.9276788285476658,0.3030306172654827
0.5568468218925783,0.4262653412833279,0.9276759489604894,0.3030309250331182
0.5603406781074217,0.4262708505104801,0.9276586157225859,0.30303820248989183
0.5625,0.4262793978272335,0.9276316788867186,0.3030498563353355
0.5625,0.4262788785997843,0.9276320571983497,0.30304982314064943
0.5646593218925783,0.4262793729201818,0.9276255689187553,0.3030523176167487
0.5681531781074217,0.426273546194072,0.9276191697445035,0.3030557373788179
0.5703125,0.4262698137265443,0.9276033812346224,0.3030632106679667
0.5703125,0.4262702542282611,0.9276029897695153,0.30306337303335185
0.5724718218925783,0.42626628260604593,0.9275862207732447,0.3030709365736066
0.5759656781074217,0.4262651514617233,0.9275717014027498,0.30307716091098497
0.578125,0.42629741337126037,0.9274834105924783,0.30311422123255005
0.578125,0.4262952728008426,0.9274845794406359,0.3031134085706491
0.5802843218925783,0.42629388795616485,0.9274837838247297,0.3031131973496593
0.5837781781074217,0.4262948614414502,0.9274803704448707,0.30311436290605825
0.5859375,0.42629675676511264,0.9274760603854533,0.30311612883394873
0.5859375,0.42629890814364807,0.9274715947433462,0.3031180175379012
0.5880968218925783,0.4263060934944331,0.9274559750472009,0.30312463023785247
0.5915906781074217,0.4263129577971424,0.9274558755922983,0.3031248092695711
0.59375,0.42632216735686534,0.9274482828459752,0.30312815306830626
0.59375,0.4263215613137646,0.9274475125361996,0.30312847883020416
0.5959093218925783,0.42633766539732537,0.9274486756967153,0.3031281637642999
0.5994031781074217,0.4263551167403829,0.9274458620208847,0.3031296450567564
0.6015625,0.42636003890779905,0.927444498466774,0.30313017875846726
0.6015625,0.42635983044111775,0.9274447210994913,0.30313009798317214
0.6037218218925783,0.42636301923274356,0.9274477266924279,0.30312852075276253
0.6072156781074217,0.4263648539087094,0.9274504766543292,0.303126861499564
0.609375,0.4263516185940062,0.9274841274086981,0.30311243440713453
0.609375,0.42635190325593375,0.9274835668243102,0.30311260433237125
0.6115343218925783,0.42635071577713285,0.9274878716047094,0.30311109856190815
0.6150281781074217,0.4263477596206847,0.9274945460269788,0.3031086080000488
0.6171875,0.42634389891517255,0.9275027025552197,0.3031052392205782
0.6171875,0.4263424333618517,0.9275057513951712,0.3031039540828466
0.6193468218925783,0.4263365305487685,0.9275159528014654,0.3030997199614324
0.6228406781074217,0.42633106804747767,0.9275093542236409,0.30310256677382513
0.625,0.4263256166702502,0.9275026920494923,0.30310537806868226
0.625,0.4263242067111337,0.9275019297716925,0.3031056988283862
0.6271593218925783,0.4263120896142325,0.9274925054637373,0.3031096569648561
0.6306531781074217,0.42625025705216835,0.9274827225562586,0.30311368086963
0.6328125,0.42620380535688274,0.9274696589707297,0.3031191970643355
0.6328125,0.4261955712641524,0.927469815189349,0.30311912448074096
0.6349718218925783,0.4261943234257137,0.9274633765841133,0.30312193258797115
0.6384656781074217,0.4261371952562512,0.9274506590238526,0.3031276391317512
0.640625,0.4260950565329003,0.9274456271619838,0.3031299920283193
0.640625,0.4261122983747597,0.9274457157457553,0.3031299610671565
0.6427843218925783,0.42598898850227873,0.9274511407034154,0.3031278777781187
0.6462781781074217,0.42574732595912324,0.9274589604632234,0.30312504826979003
0.6484375,0.425417620815295,0.9274732414610696,0.3031191972769567
0.6484375,0.42537464967446137,0.9274731768822125,0.30311921000089925
0.6505968218925783,0.42519947098442645,0.9274817359230023,0.30311564946827935
0.6540906781074217,0.4249632311989353,0.9274845154067983,0.303114333453799
0.65625,0.42482878366072185,0.9274899026832136,0.3031120158384678
0.65625,0.424910357282814,0.9274897523654282,0.3031120341537741
0.6584093218925783,0.42444913336278,0.9274876543550864,0.3031132124704978
0.6619031781074217,0.4239276153332322,0.9274856028852778,0.3031146777246232
0.6640625,0.423103423121311,0.9274810217826168,0.3031170199031442
0.6640625,0.42298539034474947,0.9274809266817962,0.30311704563388364
0.6662218218925783,0.4219016407451786,0.9274798258547602,0.303118216284912
0.6697156781074217,0.4184206876499526,0.9274746804055891,0.3031213456113676
0.671875,0.4143654854576726,0.927464708885012,0.30312571025882556
0.671875,0.41332291449034053,0.9274637785444023,0.30312623685462686
0.6740343218925783,0.40799917766601695,0.927452582961987,0.30313033972669556
0.6775281781074217,0.37868907777605854,0.9274453797593063,0.3031328065092443
0.6796875,0.35590790790920435,0.9274452842463736,0.30313434222404956
0.6796875,0.3543922089001057,0.9274448657505453,0.3031339996411677
0.6818468218925783,0.3479817144430692,0.9274475522451597,0.3031367570198242
0.6853406781074217,0.3322847989826314,0.92744706852732,0.303139938869484
0.6875,0.3173935460295459,0.9274468848617321,0.30313865530317763
0.6875,0.31685004755473284,0.9274469881011826,0.3031391314067886
0.6896593218925783,0.3080283815835072,0.9274358794012078,0.30314081629793227
0.6931531781074217,0.29384703650006744,0.9274395440214732,0.30314419468940235
0.6953125,0.285346009620081,0.9274386427221616,0.30314859453155996
0.6953125,0.28509677652171334,0.9274397212350508,0.30314846615265373
0.6974718218925783,0.2806543190730392,0.9274469794050622,0.3031465375363557
0.7009656781074217,0.2745492808995212,0.9274681831248767,0.30313647848798997
0.703125,0.27173069371630953,0.9274938097225269,0.3031253144447595
0.703125,0.27173589259559033,0.9274938182539166,0.3031261831668901
0.7052843218925783,0.27030315870975885,0.9274972673420594,0.30312096076029243
0.7087781781074217,0.2684774244960687,0.927519937953761,0.30311467409607257
0.7109375,0.26731909377357055,0.9275269359485395,0.3031167389031747
0.7109375,0.26707638247716853,0.9275291522036267,0.303116976929388
0.7130968218925783,0.26675371238356044,0.9275295382027883,0.30311666596632975
0.7165906781074217,0.2665239556433272,0.9275281167380787,0.3031156948793401
0.71875,0.26645085159620824,0.9275277626300841,0.30311520862887065
0.71875,0.2664529898036948,0.9275281837467237,0.3031151825503878
0.7209093218925783,0.266224955505892,0.9275189648169255,0.3031169466928782
0.7244031781074217,0.26597148571209694,0.9274987737716984,0.3031232591384876
0.7265625,0.2658706709597837,0.9274927634652428,0.3031258256100142
0.7265625,0.2658711700925975,0.9274916827820348,0.30312588361394677
0.7287218218925783,0.2657895278514327,0.9274835696520245,0.30312951093913104
0.7322156781074217,0.26569799534255806,0.9274694064703389,0.30313246873214317
0.734375,0.2656662313429527,0.9274513595777718,0.3031372228248719
0.734375,0.2656686432707628,0.9274527257780243,0.3031368987154499
0.7365343218925783,0.2656310182670519,0.9274524377244959,0.3031378258619674
0.7400281781074217,0.2656091913108755,0.9274501636182082,0.3031452342016061
0.7421875,0.2655931895545255,0.9274548075740092,0.30314644762263954
0.7421875,0.26558731448407186,0.9274528388412209,0.30314636379691556
0.7443468218925783,0.2655784976309698,0.9274470927374002,0.30314508362730214
0.7478406781074217,0.26557225760788644,0.9274423304319999,0.3031443148588429
0.75,0.26557078527682626,0.9274406006615039,0.3031443696547537
0.75,0.2655717913299673,0.9274391243320401,0.3031442924078067
0.7521593218925783,0.2655620329465758,0.9274379564339319,0.3031458483615502
0.7556531781074217,0.26555442327961365,0.9274399560402272,0.3031471009575331
0.7578125,0.26555398176692574,0.9274307758747296,0.3031475098507608
0.7578125,0.2655530186342893,0.9274287807969359,0.3031465755614265
0.7599718218925783,0.2655518953794425,0.9274256888986039,0.3031453510765717
0.7634656781074217,0.26555130547949435,0.927425504075479,0.3031438382239813
0.765625,0.2655502968765829,0.9274318098471437,0.303141079613486
0.765625,0.2655494003981948,0.9274390282575018,0.3031375549035108
0.7677843218925783,0.2655479056394126,0.9274439809444409,0.3031314679926711
0.7712781781074217,0.26554428864336194,0.9274567998065604,0.30312171732970977
0.7734375,0.26554022048756476,0.9274773292460187,0.303112651534894
0.7734375,0.2655378595253223,0.927492305839425,0.3031068856590263
0.7755968218925783,0.2655357363454215,0.9275031836123633,0.303097061007505
0.7790906781074217,0.2655345578732047,0.9275021804810066,0.3030923899663498
0.78125,0.2655341490282852,0.9275008657307406,0.3030905279962788
0.78125,0.26553477298258676,0.9275004443151811,0.3030915801501314
0.7834093218925783,0.2655363864596634,0.9274776570065159,0.30309431744783283
0.7869031781074217,0.26553858894688265,0.9274461423858401,0.3031007896314302
0.7890625,0.26554047851785384,0.9274306376130735,0.30310647205437713
0.7890625,0.26553996116194356,0.9274322969327892,0.30310612970152934
0.7912218218925783,0.2655400076628868,0.9274335399381824,0.3031056745580776
0.7947156781074217,0.2655416458784225,0.927432765284392,0.3031065265579031
0.796875,0.2655464437505315,0.927426086757219,0.3031093317093583
0.796875,0.26554998580925054,0.9274235913057387,0.3031105801360065
0.7990343218925783,0.26555722706028184,0.9274216393379893,0.3031132560000373
0.8025281781074217,0.26556310845497433,0.9274173741967586,0.30311678695442046
0.8046875,0.2655665750087336,0.927409838485156,0.30312011364766445
0.8046875,0.2655684773282585,0.9274039065529432,0.30312213913776065
0.8068468218925783,0.2655763264499561,0.9273689523389108,0.3031352729302377
0.8103406781074217,0.26557199626625744,0.9273738094777206,0.30313614470369166
0.8125,0.2655677885532317,0.9273768789713674,0.3031374241732532
0.8125,0.2655656888460795,0.9273829578231524,0.3031361083332946
0.8146593218925783,0.26556076438114823,0.9274028543313566,0.3031338033151758
0.8181531781074217,0.2655538587553108,0.9274400295339011,0.3031268485451935
0.8203125,0.26554594081153854,0.9274844360231903,0.3031144493569466
0.8203125,0.26554332361022054,0.9275044091713583,0.30310888714506856
0.8224718218925783,0.265545738639502,0.9275287400063839,0.3031068419068856
0.8259656781074217,0.2655501955577161,0.9275356994878382,0.3031079341574901
0.828125,0.26554881351194126,0.9275508123324823,0.30310340621331355
0.828125,0.26554652904737097,0.9275621122428267,0.30309930947527974
0.8302843218925783,0.265538077008998,0.9275825445503211,0.3030928941202765
0.8337781781074217,0.26551552158667235,0.9274454789471919,0.3030742275853322
0.8359375,0.2655375171671716,0.927168693052562,0.3031153308694692
0.8359375,0.2655246041428108,0.926887743805639,0.30309465904124133
0.8380968218925783,0.2655569703975496,0.9267640897774717,0.3031512682700072
0.8415906781074217,0.26453547277500383,0.9230433708575979,0.3015071461774098
0.84375,0.2634337350531062,0.9204245015466891,0.29995299728325503
0.84375,0.262658575410211,0.9165523200135947,0.29874402208140755
0.8459093218925783,0.261825072125501,0.9093459092488498,0.2969751027734721
0.8494031781074217,0.2283525869394384,0.7353789406008875,0.2450910617281059
0.8515625,0.19682504774217696,0.5274204832923363,0.19377974409840829
0.8515625,0.17118662485274905,0.3580342672606017,0.15739300697474715
0.8537218218925783,0.1452391802890478,0.1697663751646629,0.12440023395139811
0.8572156781074217,0.13332199378959578,0.07219940214172164,0.1098700221240988
0.859375,0.1290076520666583,0.03151868565040449,0.10429866872616855
0.859375,0.12768819865103975,0.022639529798800143,0.1030308393758359
0.8615343218925783,0.12590847812146047,0.0077109016596050295,0.10102315158401573
0.8650281781074217,0.12523498828733262,0.001985085355023204,0.10026277752382476
0.8671875,0.125103764766432,0.0008878803907700156,0.10011768947919977
0.8671875,0.12504929309100066,0.00041319231063566205,0.10005467146748784
0.8693468218925783,0.12501284219218026,0.00010832567827157416,0.10001433071169741
0.8728406781074217,0.1250034775468302,2.942731300878197e-05,0.10000389283747665
0.875,0.12500060910203573,5.162109687346606e-06,0.10000068310528784
0.875,0.12500072925346645,6.265692120287731e-06,0.10000082887634573
0.8771593218925783,0.12500006566329327,5.462675246638046e-07,0.10000007226434016
0.8806531781074217,0.12499999646179849,-2.0290260110408897e-08,0.09999999731587457
0.8828125,0.12500001971213395,1.5038325369979096e-07,0.10000001989380491
0.8828125,0.1249999886647544,-1.026955856207025e-07,0.09999998641464926
0.8849718218925783,0.12499999530324102,-3.903966951654949e-08,0.09999999483553484
0.8884656781074217,0.12500000177467152,1.4300162996243634e-08,0.10000000189173146
0.890625,0.12499999595329447,-3.288244766266166e-08,0.0999999956500587
0.890625,0.1249999986475844,-1.1129236041159036e-08,0.09999999852773826
0.8927843218925783,0.1250000005945947,4.9990644031731315e-09,0.10000000066131198
0.8962781781074217,0.12499999950682994,-4.140312046805459e-09,0.09999999945228617
0.8984375,0.12500000077105866,6.45728082129586e-09,0.10000000085421581
0.8984375,0.1250000010795752,9.130178455779443e-09,0.10000000120780703
0.9005968218925783,0.12499999977062845,-1.9408369791176252e-09,0.09999999974324919
0.9040906781074217,0.12500000018102797,1.5316000495230282e-09,0.10000000020260943
0.90625,0.1249999999272804,-6.133337198137442e-10,0.09999999991886152
0.90625,0.12499999959098204,-3.4627186465359316e-09,0.09999999954192335
0.9084093218925783,0.12500000002750697,2.328848771996662e-10,0.10000000003080564
0.9119031781074217,0.12499999997820459,-1.8446506121534267e-10,0.0999999999755952
0.9140625,0.12499999994998771,-4.2343762078078347e-10,0.09999999994398198
0.9140625,0.1250000000699259,5.920250427023898e-10,0.10000000007831518
0.9162218218925783,0.12500000000762637,6.459017081966786e-11,0.10000000000854223
0.9197156781074217,0.12499999999487135,-4.336716382913634e-11,0.09999999999426101
0.921875,0.12500000002705644,2.290878000580771e-10,0.10000000003030318
0.921875,0.12499999999978194,-1.8263946799411268e-12,0.09999999999975623
0.9240343218925783,0.12499999999524593,-4.023167803473887e-11,0.09999999999467554
0.9275281781074217,0.12500000000357367,3.031905406624014e-11,0.10000000000400841
0.9296875,0.12499999999188494,-6.868793037019987e-11,0.09999999999091119
0.9296875,0.1249999999953944,-3.897628886450454e-11,0.09999999999484174
0.9318468218925783,0.12500000000150294,1.2739277526834422e-11,0.10000000000168319
0.9353406781074217,0.12499999999884542,-9.740401357464419e-12,0.0999999999987093
0.9375,0.1250000000015223,1.290466400389705e-11,0.10000000000170495
0.9375,0.12500000000180833,1.5324708612985194e-11,0.10000000000202522
0.9396593218925783,0.12499999999974595,-2.1344134243103466e-12,0.09999999999971557
0.9431531781074217,0.12500000000019118,1.6661231288734079e-12,0.10000000000021829
0.9453125,0.1249999999999253,-6.179817546584733e-13,0.09999999999991624
0.9453125,0.12499999999966235,-2.8447900035720963e-12,0.09999999999962175
0.9474718218925783,0.1250000000000008,1.988659934662075e-14,0.10000000000000109
0.9509656781074217,0.12499999999999134,-2.5011744099660323e-14,0.09999999999999562
0.953125,0.12499999999996118,-3.2036666652867056e-13,0.09999999999995647
0.953125,0.12500000000002706,2.3604656007586863e-13,0.10000000000003025
0.9552843218925783,0.12500000000000622,6.220239234305628e-14,0.100000000000007
0.9587781781074217,0.12499999999999699,-9.059480050090399e-15,0.09999999999999723
0.9609375,0.12500000000001107,1.04768105302346e-13,0.1000000000000125
0.9609375,0.12499999999999649,-1.947597638718492e-14,0.09999999999999612
0.9630968218925783,0.12499999999999997,1.0705426661776689e-14,0.10000000000000024
0.9665906781074217,0.12499999999999464,1.4379574081498364e-14,0.10000000000000071
0.96875,0.12499999999999649,-1.7570300769876176e-14,0.09999999999999655
0.96875,0.12500000000000105,1.9979040644102332e-14,0.10000000000000164
0.9709093218925783,0.12500000000000105,1.7277475722739487e-14,0.10000000000000146
0.9744031781074217,0.12499999999999954,4.536186265095469e-15,0.10000000000000012
0.9765625,0.12500000000000203,2.39936071011466e-14,0.10000000000000271
0.9765625,0.12500000000000142,1.7804779872676352e-14,0.10000000000000195
0.9787218218925783,0.1250000000000001,6.329909212325603e-15,0.10000000000000046
0.9822156781074217,0.12500000000000092,1.2675687883785308e-14,0.10000000000000142
0.984375,0.12500000000000014,5.604761099675618e-15,0.10000000000000053
0.984375,0.12500000000000006,4.197886482870716e-15,0.10000000000000042
0.9865343218925783,0.12500000000000044,8.617074927270865e-15,0.10000000000000105
0.9900281781074217,0.12500000000000003,6.0407111687243126e-15,0.10000000000000071
0.9921875,0.12500000000000047,5.0988546718144585e-15,0.10000000000000056
0.9921875,0.125,0.0,0.1
0.9943468218925783,0.125,0.0,0.1
0.9978406781074217,0.125,0.0,0.1
1.0,0.125,0.0,0.1


==> figs/data/sod_davis.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0021593218925782896,1.0,0.0,1.0
0.0056531781074217104,1.0,0.0,1.0
0.0078125,1.0,0.0,1.0
0.0078125,0.9999999955167951,5.3046002999718975e-09,0.9999999937235131
0.00997182189257829,1.0000000066157602,-7.827873754241269e-09,1.000000009262066
0.01346567810742171,0.9999999929017994,8.398701764726634e-09,0.9999999900625226
0.015625,0.9999999947172603,6.2506216000259215e-09,0.9999999926041654
0.015625,1.0000000038446908,-4.549098980096164e-09,1.000000005382568
0.017784321892578288,1.000000010444387,-1.2357966933110055e-08,1.000000014622145
0.021278178107421712,0.9999999840280782,1.889823198261556e-08,0.9999999776393114
0.0234375,1.0000000232055215,-2.7457140373088053e-08,1.0000000324877283
0.0234375,1.0000000244359497,-2.891300203605325e-08,1.0000000342103272
0.025596821892578288,1.0000000057702556,-6.827456742155899e-09,1.0000000080783584
0.029090678107421712,0.9999999810128457,2.246590408762243e-08,0.9999999734179862
0.03125,1.0000000750986915,-8.885796460761448e-08,1.0000001051381686
0.03125,1.0000000499521313,-5.910415740750102e-08,1.000000069932985
0.03340932189257829,0.9999999840624721,1.885754223952283e-08,0.9999999776874589
0.03690317810742171,0.9999999973781876,3.102165826599348e-09,0.9999999963294708
0.0390625,1.0000001181109717,-1.3975077128075263e-07,1.0000001653553594
0.0390625,1.0000000552875452,-6.541710242080645e-08,1.0000000774025637
0.04122182189257829,0.9999999486647015,6.074075523123774e-08,0.999999928130577
0.04471567810742171,1.0000000366386974,-4.3351501461124114e-08,1.0000000512941907
0.046875,1.000000105058055,-1.2430635449941813e-07,1.0000001470812743
0.046875,1.0000000249471361,-2.951784649356825e-08,1.000000034925988
0.04903432189257829,0.9999999166641127,9.860437788107002e-08,0.999999883329743
0.05252817810742171,1.0000000829711895,-9.817285179396045e-08,1.0000001161596939
0.0546875,1.0000000292758218,-3.463961180385185e-08,1.0000000409861391
0.0546875,0.999999972539297,3.249194925255433e-08,0.999999961555003
0.05684682189257829,0.9999999058618882,1.1138574981857446e-07,0.9999998682066229
0.06034067810742171,1.000000102109897,-1.2081807711068887e-07,1.000000142953891
0.0625,0.9999999831846408,1.989622523897657e-08,0.9999999764584664
0.0625,0.9999999686638917,3.707740324555768e-08,0.9999999561294179
0.0646593218925783,0.9999999175639693,9.753966414964748e-08,0.999999884589531
0.0681531781074217,1.000000092277994,-1.0918482420688112e-07,1.0000001291892384
0.0703125,0.9999999637284424,4.2917116379726065e-08,0.9999999492197853
0.0703125,0.9999999532290337,5.534018208289241e-08,0.999999934520614
0.0724718218925783,0.9999999219196672,9.23859335180603e-08,0.9999998906875063
0.0759656781074217,1.0000000936781914,-1.108415694732322e-07,1.0000001311495257
0.078125,0.9999999590442805,4.845950081451718e-08,0.9999999426619464
0.078125,0.9999999537252373,5.4753071044789514e-08,0.9999999352152874
0.0802843218925783,0.9999999177083653,9.73688183462735e-08,0.9999998847916813
0.0837781781074217,1.0000001024481364,-1.2121830673202633e-07,1.0000001434274521
0.0859375,0.9999999235201283,9.049225342836793e-08,0.9999998929281266
0.0859375,0.9999999203092191,9.429144556011596e-08,0.9999998884328546
0.0880968218925783,0.999999922624369,9.155214058251392e-08,0.9999998916740682
0.0915906781074217,1.000000113500941,-1.3429617419055504e-07,1.000000158901397
0.09375,0.9999999098258996,1.0669550680047432e-07,0.9999998737561767
0.09375,0.9999999328268497,7.948040076108682e-08,0.9999999059575098
0.0959093218925783,0.9999999323730135,8.001737638922241e-08,0.9999999053221797
0.0994031781074217,1.0000001026801841,-1.214928701413532e-07,1.0000001437523274
0.1015625,0.9999998800084936,1.4197592593721694e-07,0.9999998320118368
0.1015625,0.9999998999745675,1.183517356997485e-07,0.9999998599643435
0.1037218218925783,0.99999991132681,1.0491960336426353e-07,0.9999998758574704
0.1072156781074217,1.0000001059394767,-1.2534934747636046e-07,1.0000001483153727
0.109375,0.9999999013460047,1.1672908103484626e-07,0.9999998618842993
0.109375,0.9999999271222463,8.623020965523789e-08,0.9999998979710392
0.1115343218925783,0.9999999391943057,7.194632396247246e-08,0.9999999148719743
0.1150281781074217,1.0000001132033354,-1.339440558184286e-07,1.0000001584847686
0.1171875,0.9999999058598893,1.113881759885844e-07,0.9999998682037532
0.1171875,0.999999926580557,8.687114309699986e-08,0.9999998972126908
0.1193468218925783,0.9999999326158383,7.973008301772936e-08,0.9999999056621144
0.1228406781074217,1.0000001275502672,-1.5091956919905952e-07,1.0000001785704706
0.125,0.9999999154745034,1.0001200218051994e-07,0.9999998816642157
0.125,0.9999999341703026,7.789082073966514e-08,0.9999999078383381
0.12715932189257828,0.9999999229056257,9.121936229092513e-08,0.9999998920678154
0.13065317810742172,1.0000000990091023,-1.1714921309701511e-07,1.0000001386128456
0.1328125,0.9999999263248764,8.717366839701996e-08,0.9999998968547409
0.1328125,0.9999999400221565,7.096682305302857e-08,0.9999999160309363
0.13497182189257828,0.9999999047987311,1.1264372778663472e-07,0.9999998667181657
0.13846567810742172,1.0000000859849842,-1.0173887687971448e-07,1.0000001203790752
0.140625,0.9999999699883536,3.551033430491122e-08,0.9999999579836192
0.140625,0.9999999594066372,4.803078994086909e-08,0.9999999431692176
0.14278432189257828,0.9999999075011499,1.0944620951593681e-07,0.9999998705015285
0.14627817810742172,1.0000001037057022,-1.2270633618097755e-07,1.0000001451881084
0.1484375,1.0000000433475833,-5.128945415787029e-08,1.000000060686514
0.1484375,1.0000000198842875,-2.352731903954204e-08,1.000000027837903
0.15059682189257828,0.9999999070699199,1.0995645365100739e-07,0.9999998698978213
0.15409067810742172,1.000000091396101,-1.0814141471892695e-07,1.0000001279546433
0.15625,1.0000001061952768,-1.2565187348620608e-07,1.0000001486732952
0.15625,1.0000000567630742,-6.71629151373742e-08,1.00000007946821
0.15840932189257828,0.9999999215205824,9.285821848213594e-08,0.9999998901287337
0.16190317810742172,1.000000004274517,-5.0577730166817466e-09,1.0000000059844525
0.1640625,1.0000002227362992,-2.6354503051060345e-07,1.000000311830714
0.1640625,1.0000001439053863,-1.702710489433941e-07,1.0000002014674214
0.16622182189257828,0.9999999601219571,4.7184385295870264e-08,0.9999999441706757
0.16971567810742172,0.9999999239526566,8.99803952561847e-08,0.9999998935338223
0.171875,1.0000002075028536,-2.455205498715654e-07,1.000000290503899
0.171875,1.0000001351667034,-1.5993129567578556e-07,1.0000001892332986
0.17403432189257828,1.0000000972640786,-1.1508438075068848e-07,1.0000001361696327
0.17752817810742172,0.9999998379559509,1.91733086712655e-07,0.999999773138451
0.1796875,0.999999978427128,2.5525505087181234e-08,0.9999999697978792
0.1796875,0.9999999674194783,3.8549938647940154e-08,0.9999999543871629
0.18184682189257828,1.0000000912544047,-1.0797363255989236e-07,1.0000001277561241
0.18534067810742172,1.0000000530886703,-6.281543905790434e-08,1.000000074324208
0.1875,0.9999997725198158,2.691582780937846e-07,0.9999996815277226
0.1875,0.9999998149878225,2.1890928381362055e-07,0.999999740983081
0.18965932189257828,0.9999998243422287,2.0784129726052865e-07,0.999999754078984
0.19315317810742172,0.9999991890488146,9.59530398200256e-07,0.9999988646688077
0.1953125,0.9999984416900537,1.843818556420044e-06,0.9999978183664853
0.1953125,0.9999984666219232,1.8143182380607412e-06,0.9999978532716083
0.19747182189257828,0.9999974482081663,3.0193244860128547e-06,0.9999964274926995
0.20096567810742172,0.9999947567935316,6.203857897321954e-06,0.9999926595193519
0.203125,0.9999908217767185,1.085986349642361e-05,0.9999871505077772
0.203125,0.9999910742266215,1.0561156515673485e-05,0.9999875039365832
0.20528432189257828,0.9999877224881424,1.4527019828017199e-05,0.9999828115264003
0.20877817810742172,0.9999785151079627,2.5421464786435785e-05,0.999969921295957
0.2109375,0.9999652481528698,4.1119549531983175e-05,0.9999513477105028
0.2109375,0.9999661366000682,4.0068264508282014e-05,0.9999525915328197
0.21309682189257828,0.9999574131007386,5.039034006831832e-05,0.999940378887131
0.21659067810742172,0.9999316372217678,8.088994643518854e-05,0.9999042935726677
0.21875,0.9998985532796395,0.00012003807447928654,0.999857977658769
0.21875,0.9998986094223437,0.00011997117563633936,0.9998580563845363
0.22090932189257828,0.9998661583127681,0.00015837292677958878,0.9998126259701908
0.22440317810742172,0.9997776572297765,0.0002631023711641607,0.9996887344440205
0.2265625,0.9996743549234995,0.00038536162588624623,0.9995441234274631
0.2265625,0.999676514476026,0.00038280244330562887,0.9995471492050916
0.22872182189257828,0.9995828267278543,0.0004936922590807578,0.9994160031717843
0.23221567810742172,0.9994240576349971,0.0006816194058508554,0.9991937742906222
0.234375,0.9992102837842076,0.0009347253367447511,0.9988945458008764
0.234375,0.9991879749705772,0.0009611719279786872,0.9988633103070268
0.23653432189257828,0.9988292840373918,0.0013858537339688857,0.998361387308393
0.24002817810742172,0.998491103348516,0.0017864152650712462,0.9978881931550112
0.2421875,0.9979742772573009,0.002399002472881066,0.9971649565586129
0.2421875,0.9978627620224637,0.0025311607362726567,0.9970089938246047
0.24434682189257828,0.9971704959973855,0.003351668904407467,0.9960410215538686
0.24784067810742172,0.9963372661610397,0.004339986950862472,0.9948760517688733
0.25,0.9949635800771371,0.00597177484383129,0.9929557452959255
0.25,0.9949199071915074,0.006022875772907942,0.9928952135885085
0.2521593218925783,0.9937490983913717,0.007415186598264779,0.9912595104785593
0.2556531781074217,0.9913425268538901,0.010277756754422985,0.9879017097497149
0.2578125,0.9875117698695635,0.014855580507653765,0.9825558126765098
0.2578125,0.9875751295660704,0.014774467293818004,0.9826478547370736
0.2599718218925783,0.9851908576370525,0.017630427322751545,0.9793272198713381
0.2634656781074217,0.981291896764411,0.022297159953045962,0.9739106488021502
0.265625,0.9740606693753643,0.031039466612742667,0.9638511275028587
0.265625,0.974320927113866,0.03071895514787866,0.9642178772911145
0.2677843218925783,0.9680034936634764,0.03835476583476572,0.9554967391949212
0.2712781781074217,0.9618410278253505,0.045854711900417955,0.9469826817846131
0.2734375,0.9600288314296673,0.04805829498494848,0.9445077248303685
0.2734375,0.959832412017435,0.04831988612957078,0.9442297881805997
0.2755968218925783,0.9536532632722795,0.05588410113843058,0.9357238981127792
0.2790906781074217,0.9399423583830732,0.0728204049745808,0.9169589080988635
0.28125,0.9366830402362828,0.07683824902481716,0.9125386110327657
0.28125,0.9364670379912653,0.07709770956923337,0.9122396500698956
0.2834093218925783,0.9316641493271327,0.08315987275213038,0.9056459463908766
0.2869031781074217,0.9161781007030807,0.10265097613608166,0.8846883241231618
0.2890625,0.9085140765566836,0.11240350657985855,0.8743257065067119
0.2890625,0.9092627391208904,0.1114655910152276,0.8753226055169762
0.2912218218925783,0.9038067362362465,0.1184745723655606,0.8679538244702373
0.2947156781074217,0.892385639671376,0.133196065612952,0.8526705747062362
0.296875,0.888256554376899,0.13856148074930263,0.8471480631754755
0.296875,0.8883650242193079,0.1384399876242507,0.8472874794883649
0.2990343218925783,0.8854566304046537,0.14220420009418847,0.8433859834731093
0.3025281781074217,0.8804508535951091,0.14873905320684322,0.8367375605811682
0.3046875,0.8760986220345913,0.1544284082894466,0.8310059684504185
0.3046875,0.8757041908752463,0.15500208628645498,0.830477716402872
0.3068468218925783,0.8655710329307179,0.16835621184147764,0.8169888169548484
0.3103406781074217,0.8460724524857743,0.19450865832384476,0.7913546063358188
0.3125,0.8375273167763941,0.2061515246250826,0.7802033005386111
0.3125,0.8373311784122368,0.2064426176504805,0.7799391337787138
0.3146593218925783,0.8322495812653,0.21333643631958052,0.7733029945246124
0.3181531781074217,0.827088213563011,0.22043301356621786,0.7665790082516976
0.3203125,0.8200762371345894,0.23014528572504925,0.7574982836911136
0.3203125,0.8200582040927273,0.23014826744651395,0.7574785927763878
0.3224718218925783,0.8111355549302873,0.2425861624273456,0.7459845926107148
0.3259656781074217,0.7998780581190433,0.2584184606393462,0.7314903101170162
0.328125,0.7949474654147891,0.2653700547609086,0.7251966964192964
0.328125,0.7945727667499037,0.26586065011248666,0.7247200663125686
0.3302843218925783,0.7881080288173622,0.2752156141355343,0.7164813623079133
0.3337781781074217,0.7776131909774385,0.29031223539294004,0.7031669400597549
0.3359375,0.7712123832299871,0.2995400758657048,0.6950581560383017
0.3359375,0.7712307649480684,0.29950138433969986,0.695079296754573
0.3380968218925783,0.7649054254191004,0.3087631530297558,0.6871163711110423
0.3415906781074217,0.7547058766093604,0.32385714055150744,0.6743327317703063
0.34375,0.7484904543052445,0.33307735680638534,0.6665779336570269
0.34375,0.748486745747039,0.3331117924898386,0.6665745615904415
0.3459093218925783,0.74226873734268,0.3423396771230608,0.6588163060049123
0.3494031781074217,0.7323932935776792,0.3572843445649403,0.6465667181190874
0.3515625,0.7263660766670814,0.36653700161750696,0.6391624063604756
0.3515625,0.7263724883236001,0.3665476770260598,0.6391727915802642
0.3537218218925783,0.7204076172740694,0.37569000702192035,0.6318243265284638
0.3572156781074217,0.7108628715923934,0.3903359140888117,0.6200827931870345
0.359375,0.7050293797045324,0.39945215379201593,0.6129830858595476
0.359375,0.7050223827628587,0.3994379939516019,0.6129737478134333
0.3615343218925783,0.699262921468327,0.4086017533073323,0.6060073358640659
0.3650281781074217,0.6900176345589155,0.4232007860074468,0.5948061649408456
0.3671875,0.6843561630181937,0.4321457662212762,0.5879715079568841
0.3671875,0.6843494117498825,0.4321404313683439,0.5879641448865907
0.3693468218925783,0.6787692778173486,0.44115887123010145,0.5812512391457929
0.3728406781074217,0.6698417769744652,0.45586315322134513,0.5705938711121151
0.375,0.6642727497807595,0.46487280421287247,0.5639998739136156
0.375,0.6642846433518154,0.46489242051135293,0.5640177004212689
0.3771593218925783,0.6587366318849983,0.47377623395858265,0.5574094323855736
0.3806531781074217,0.6500410929464293,0.48839393298929784,0.5470721006548027
0.3828125,0.6447392813178909,0.49740666762454416,0.5408460086196426
0.3828125,0.6447403848947665,0.4974050732471755,0.5408442483733582
0.3849718218925783,0.6394390579076792,0.5062539721106739,0.5346810761017619
0.3884656781074217,0.6311264844405466,0.5201918259614435,0.5249634572201355
0.390625,0.6262276684486376,0.5286336874776287,0.5192400756583421
0.390625,0.6261919566600234,0.5285756656789675,0.5191982972225402
0.3927843218925783,0.6215314373711749,0.5370615041937559,0.5137897406296513
0.3962781781074217,0.6139656076186172,0.5501878810917784,0.505067816577861
0.3984375,0.6092238494084653,0.5581190073825003,0.499639261920474
0.3984375,0.6091955146154063,0.5580678673322418,0.49960494206590106
0.4005968218925783,0.6045510101892941,0.566341782036722,0.4943118182129946
0.4040906781074217,0.5970110083155746,0.5800943768922947,0.4856534561813244
0.40625,0.5921849227537209,0.5887007941747846,0.48011191232746053
0.40625,0.5921757186637108,0.5886662167152291,0.4800961618243425
0.4084093218925783,0.5872992021953127,0.5974542090064705,0.4745972003292763
0.4119031781074217,0.5793717950716627,0.6119176133688135,0.4657177051665276
0.4140625,0.5744509523529826,0.620899264700398,0.46019231436082464
0.4140625,0.5744388652098992,0.6208914648724749,0.46018244464125707
0.4162218218925783,0.5695895420857671,0.6299538100649549,0.4547115103297966
0.4197156781074217,0.561685615663806,0.6447143379329007,0.44588823748205236
0.421875,0.5567513627531763,0.6540724718040057,0.4404206641120017
0.421875,0.5567369151402287,0.6540072985994522,0.4404046638460641
0.4240343218925783,0.5519815912107967,0.6632775697783235,0.43515470258591377
0.4275281781074217,0.5438035735115012,0.6781066016031613,0.4261880609511359
0.4296875,0.538722720861319,0.6879377859495973,0.42063213054116133
0.4296875,0.5386080358712035,0.6877089165686113,0.4205087600013443
0.4318468218925783,0.5338849907454605,0.6987079995688287,0.415321416838134
0.4353406781074217,0.5247825367289063,0.7162247681657182,0.4053891324066637
0.4375,0.5195653931145809,0.7252530341372933,0.39977679021002843
0.4375,0.5195947328423788,0.7249704719475171,0.3998053291085864
0.4396593218925783,0.5157541792978152,0.7330851277046504,0.39572752551257223
0.4431531781074217,0.5059230941876338,0.7548208218070324,0.3852167003788983
0.4453125,0.4967389896371655,0.7734741450962016,0.3754518588330643
0.4453125,0.49644419541693996,0.7735198650842388,0.3751388653939749
0.4474718218925783,0.4947337811813055,0.776080826014849,0.3733324471716686
0.4509656781074217,0.4911082702952786,0.7836309308760406,0.3695185308341075
0.453125,0.48834856172204616,0.7896820374106034,0.36662062060499934
0.453125,0.4872103403656728,0.7921659080853589,0.3654217522354644
0.4552843218925783,0.4851756034704701,0.7973056162005165,0.3633009388516756
0.4587781781074217,0.4841995427035203,0.798785003308935,0.362280323554762
0.4609375,0.481315370398757,0.80473716248978,0.35929527447109905
0.4609375,0.4809073600825524,0.8056043072892436,0.3589081579260098
0.4630968218925783,0.471064116368814,0.8265828311366357,0.3485673943949487
0.4665906781074217,0.4655445769788138,0.8392299226361497,0.3428846647977145
0.46875,0.4483750284066947,0.8775527230335032,0.32527618631385885
0.46875,0.4493554829859865,0.875131772020831,0.32627321051809227
0.4709093218925783,0.4497351467991869,0.8737521427541827,0.3266715748481723
0.4744031781074217,0.4489079285030229,0.8753680609162128,0.3258501836250271
0.4765625,0.44711396937098513,0.8793640987123617,0.3240425985184743
0.4765625,0.44524116207669173,0.88364958421511,0.3221559602707269
0.4787218218925783,0.44360697678803046,0.8875661844505787,0.32051342831513885
0.4822156781074217,0.4423032536189677,0.8905211340249011,0.31920378368294144
0.484375,0.4415404008718116,0.8921863434324514,0.31843758970770375
0.484375,0.44024558258095714,0.895085500719937,0.3171347834642328
0.4865343218925783,0.4387259556250546,0.8983964444238804,0.3155978950990959
0.4900281781074217,0.43716732725674007,0.9021233891441803,0.31402536416734944
0.4921875,0.43503147808976256,0.9072407565733632,0.3118796060157066
0.4921875,0.43344402853337866,0.910978869275264,0.31028242099339937
0.4943468218925783,0.43261715896384967,0.9127413926779265,0.3094511221612267
0.4978406781074217,0.43152968004170617,0.9151678287848524,0.3083541183837304
0.5,0.4305251091724419,0.917493677702362,0.3073450154354548
0.5,0.4297426522509579,0.9193317611551511,0.3065597871557666
0.5021593218925783,0.4292348919569512,0.9205853941676279,0.3060491802270575
0.5056531781074217,0.42888553736879703,0.9214428799318568,0.3056979992416087
0.5078125,0.42854293274504585,0.9222409284502212,0.3053549528565258
0.5078125,0.4282121140492668,0.9229971164301339,0.30502452545929093
0.5099718218925783,0.42793252036771484,0.9236184176185219,0.30474563282829914
0.5134656781074217,0.4277453668487817,0.9240482968667477,0.30455947970933694
0.515625,0.42747980454991674,0.9246730537304296,0.30429504567672194
0.515625,0.4273051925251852,0.925084981551618,0.3041210107543053
0.5177843218925783,0.4269094126327599,0.9260036338183374,0.30372628943963625
0.5212781781074217,0.4267488115604602,0.9263659906230084,0.30356320723805386
0.5234375,0.4265460085415939,0.926832096389111,0.30335954927750963
0.5234375,0.4265640493465844,0.9267906154729469,0.3033784957940948
0.5255968218925783,0.42635725448902273,0.9272787579697117,0.30316509807049447
0.5290906781074217,0.42636248811481126,0.9273542516084977,0.30316087339959225
0.53125,0.4262653746433244,0.9276124374968413,0.3030576567218199
0.53125,0.42626868275699836,0.9276007261111211,0.3030605775336046
0.5334093218925783,0.4262742772786378,0.927611120898925,0.30305700619085507
0.5369031781074217,0.42626813108302114,0.9276362129802386,0.3030431957209116
0.5390625,0.426262264173404,0.927656944722087,0.30303179634476857
0.5390625,0.4262610186537046,0.927663330619813,0.3030281569735034
0.5412218218925783,0.426262105869066,0.9276667168293707,0.30302379079896224
0.5447156781074217,0.4262653972000108,0.9276620699313756,0.3030225011780119
0.546875,0.42626732544249124,0.927657850638231,0.3030228837081663
0.546875,0.42626788086924583,0.9276573714475242,0.30302431249328987
0.5490343218925783,0.4262863257445485,0.9276204859856994,0.30303437952965756
0.5525281781074217,0.42629025907412904,0.9276135529020396,0.3030345292161747
0.5546875,0.42630947059442015,0.9275771296452534,0.3030535247075449
0.5546875,0.4263109090538355,0.9275770943951709,0.3030543821367512
0.5568468218925783,0.42631426485028395,0.9275728513041789,0.3030566156764929
0.5603406781074217,0.4263182978271448,0.9275656033107148,0.30306002937292803
0.5625,0.4263202383447615,0.927561902863887,0.3030617182723696
0.5625,0.4263211981973019,0.9275598839645759,0.3030621938950092
0.5646593218925783,0.42632405974434506,0.927551148674518,0.30306617720917495
0.5681531781074217,0.4263207505523573,0.927546591679313,0.3030643933495497
0.5703125,0.426322369380359,0.9275359201841951,0.30306724200405427
0.5703125,0.4263217244728931,0.9275375693203791,0.30306662992336525
0.5724718218925783,0.4263222224397319,0.9275327359064836,0.3030688880059697
0.5759656781074217,0.42632240920225467,0.9275313901045243,0.303070056433018
0.578125,0.42632891882386814,0.9275159338430864,0.30307710409891786
0.578125,0.4263292255282988,0.9275150963076442,0.3030774450008116
0.5802843218925783,0.42633929470144033,0.9274916724999824,0.30308828509918434
0.5837781781074217,0.42634739376056613,0.9274786861032887,0.3030961269569214
0.5859375,0.4263686722243697,0.9274360547685699,0.3031156672332383
0.5859375,0.4263706376502886,0.9274328456976693,0.30311715692336016
0.5880968218925783,0.42639685288070267,0.9273818720806845,0.30313963735401983
0.5915906781074217,0.42640441416479674,0.9273983239771901,0.3031312816794016
0.59375,0.42640930430090807,0.9274125615096428,0.30312414088739736
0.59375,0.42640892508463896,0.9274140374551302,0.303122854237068
0.5959093218925783,0.42640703830188664,0.9274230411206525,0.3031189965251728
0.5994031781074217,0.426413968313719,0.9274261643528896,0.30311681081364017
0.6015625,0.42641475334515155,0.9274394057003905,0.30310981991880653
0.6015625,0.4264144607393269,0.9274374507154398,0.30310930925389873
0.6037218218925783,0.42642088613506934,0.9274436152426067,0.3031119356487844
0.6072156781074217,0.4264260826931035,0.927451305195037,0.3031147751066631
0.609375,0.4264275576522605,0.9274548205803386,0.3031149271719987
0.609375,0.42642778275044235,0.9274563727869333,0.3031147559927303
0.6115343218925783,0.4264283794806909,0.9274611994646835,0.30311422695376944
0.6150281781074217,0.426427611255638,0.927467894391785,0.3031125950679133
0.6171875,0.4264251689164674,0.9274746641471373,0.3031100051609993
0.6171875,0.4264230723003724,0.9274795118859297,0.30310817895525105
0.6193468218925783,0.42641705301580646,0.9274960854841561,0.3031010689265664
0.6228406781074217,0.4264117989800531,0.9274930122185098,0.30310182501949795
0.625,0.4264116376504672,0.9274871656246034,0.3031037018319267
0.625,0.42641499420704515,0.9274862241667021,0.30310417587187594
0.6271593218925783,0.42640119773861423,0.9274663747096271,0.30311113632877407
0.6306531781074217,0.4263889446169542,0.9274130647264477,0.3031311291026299
0.6328125,0.4263801926091351,0.9273710387440524,0.30314852034531914
0.6328125,0.4263805576061082,0.9273708325903229,0.30314830029877055
0.6349718218925783,0.4263508912409378,0.9273689372394551,0.30315062556898253
0.6384656781074217,0.42631160149412084,0.9273600958052972,0.3031538456632868
0.640625,0.4262396628266562,0.9273854807496639,0.303142631567495
0.640625,0.42623567611897917,0.9273852714593429,0.3031426683093511
0.6427843218925783,0.4261589523640588,0.927394580719605,0.3031396293948905
0.6462781781074217,0.4258732896150705,0.9274019409489308,0.3031353352328554
0.6484375,0.4255756180984512,0.927412518182087,0.30312947544145263
0.6484375,0.42555381527286623,0.9274154849503419,0.3031297734526063
0.6505968218925783,0.4251995875532956,0.9274439422713848,0.3031128851389434
0.6540906781074217,0.4249649138457518,0.9274486603974189,0.30311628412545955
0.65625,0.42477331924330664,0.9274643494196187,0.3031141236338728
0.65625,0.42483149250521524,0.9274663319499126,0.3031156279873781
0.6584093218925783,0.42441406412068533,0.9274546873222834,0.30311394464331864
0.6619031781074217,0.4239865964607205,0.9274598280204479,0.30311373991533586
0.6640625,0.42349281734058264,0.9274680541789277,0.30311295405161737
0.6640625,0.42361709187285446,0.9274697468245235,0.3031136386410118
0.6662218218925783,0.4222406595113479,0.9274690936289239,0.3031090066525013
0.6697156781074217,0.4193604619500009,0.9274880390550793,0.30310877683417187
0.671875,0.41513946908935656,0.9275100583553826,0.30310190917156327
0.671875,0.4142010366202332,0.9275151493303331,0.3031001452873805
0.6740343218925783,0.4099872035099948,0.9275088358111684,0.3030927371960145
0.6775281781074217,0.3861422637134404,0.9274283665347969,0.30307884976466926
0.6796875,0.36664819022431006,0.9273767158447539,0.3030817828348239
0.6796875,0.35735325162570963,0.9273575994123022,0.3030836652135789
0.6818468218925783,0.34713781806219857,0.9274096074149437,0.3031323257386327
0.6853406781074217,0.3334845555508703,0.9276038259693292,0.3032140238925276
0.6875,0.31528701843214274,0.9274709654043141,0.30317553138665576
0.6875,0.3146249128897635,0.927634548779688,0.30323584483682897
0.6896593218925783,0.3024694307348115,0.9270089794454042,0.3030088705638785
0.6931531781074217,0.2914538026984422,0.9272586714335984,0.3031016289847948
0.6953125,0.2841224059489669,0.9279195295976689,0.3033200457002887
0.6953125,0.28410037979665875,0.9281994767481584,0.3034191915866502
0.6974718218925783,0.2785372344563082,0.9277454729687615,0.3032605175612539
0.7009656781074217,0.27374346035885483,0.9270335554474481,0.3029916353005057
0.703125,0.27120282008847674,0.9276986613482061,0.3031995319338397
0.703125,0.2706507197286807,0.9278411350324745,0.3032480439034353
0.7052843218925783,0.26970161264162207,0.9274869582224051,0.30312584128799414
0.7087781781074217,0.26883810156368876,0.9272398797654533,0.30303742941354944
0.7109375,0.26853026750749914,0.9273023122762992,0.30305558988680703
0.7109375,0.2684985645696651,0.9271571691970651,0.30300553025520616
0.7130968218925783,0.26768463802005116,0.9277182957546575,0.3031950781618308
0.7165906781074217,0.26717982779886423,0.9275247561911963,0.30313273849338
0.71875,0.26693434165724966,0.9272365999508007,0.30304114974589463
0.71875,0.26697013694527993,0.9273261787857483,0.3030717383344146
0.7209093218925783,0.26669887897547306,0.9273756915801673,0.30309623686418435
0.7244031781074217,0.26635923876259865,0.9275425674129811,0.30314358132845864
0.7265625,0.26617461410891,0.9276542907913268,0.30317164848468914
0.7265625,0.2661718963168999,0.9276461317636484,0.3031696564678502
0.7287218218925783,0.26599674658162137,0.9274770298749077,0.3031085668600603
0.7322156781074217,0.26588852340651364,0.9274929619115589,0.3031053628172953
0.734375,0.26581385752461356,0.9275060420798658,0.30309855938269403
0.734375,0.26579473584152535,0.9275143870716273,0.30309961667132884
0.7365343218925783,0.26572908833034736,0.9274842108856414,0.30308667408504353
0.7400281781074217,0.26568462569202006,0.9274975126554571,0.30309311989215953
0.7421875,0.26567428530948284,0.9275097436295932,0.3031033132277051
0.7421875,0.2656623865145524,0.9274992533592483,0.30310709441812883
0.7443468218925783,0.2656391237148946,0.9274858053054388,0.30310934305679044
0.7478406781074217,0.2656231814484944,0.9274894819619545,0.3031171088486657
0.75,0.2656200661223629,0.927485488760091,0.3031178833555367
0.75,0.2656188440348937,0.9274790649303757,0.30311630412182966
0.7521593218925783,0.2655991547913148,0.9274980497560499,0.3031205016042769
0.7556531781074217,0.26558116989806063,0.9275245920836316,0.30312340480075495
0.7578125,0.26557306742378256,0.9275415237024103,0.30311376485266
0.7578125,0.26556758493268373,0.9275264642926453,0.3031090853836349
0.7599718218925783,0.2655581412919299,0.9275132061380604,0.30310292418552676
0.7634656781074217,0.2655499716540625,0.9275137965435782,0.3030977612517027
0.765625,0.26554557092147674,0.9275213380084113,0.30309296409246755
0.765625,0.2655435176073451,0.92752516553891,0.3030897937703658
0.7677843218925783,0.2655374119755172,0.9275351465403106,0.3030840187614881
0.7712781781074217,0.2655425588063175,0.9274886593459183,0.30309599562270617
0.7734375,0.26555480023102945,0.9274108356345376,0.3031176184898132
0.7734375,0.2655549887412895,0.9274115680969874,0.3031181944645911
0.7755968218925783,0.2655619644755536,0.9273727546831625,0.30312796956816973
0.7790906781074217,0.26557135175727287,0.9273251362021286,0.30314300276191436
0.78125,0.2655874001310908,0.9272545210100847,0.30316693019640684
0.78125,0.265587589380079,0.9272562891314733,0.3031656418766917
0.7834093218925783,0.2655912682410107,0.927238730331469,0.3031756989715558
0.7869031781074217,0.26559212712493857,0.9272546125603087,0.30317563118481333
0.7890625,0.265573366759336,0.9273277557301167,0.30315385726218536
0.7890625,0.26557056897558773,0.9273285844687902,0.30315438987397836
0.7912218218925783,0.26556351396278116,0.9273387135982539,0.30315181831240845
0.7947156781074217,0.26555459322353764,0.9273601528078163,0.30314532927647775
0.796875,0.265548834268367,0.9273817411107538,0.3031384534449386
0.796875,0.265545801616045,0.9273990263413502,0.3031325446801527
0.7990343218925783,0.2655162093497437,0.9275015721262737,0.30309904096740703
0.8025281781074217,0.2655091948760027,0.9274975465886969,0.30310055831124255
0.8046875,0.265500204336604,0.9275390100753755,0.30308498236655024
0.8046875,0.2655010054711272,0.9275277443528028,0.30308782118306615
0.8068468218925783,0.26550613650082355,0.927504541960271,0.3030943331495554
0.8103406781074217,0.26553012008137916,0.9274525729675867,0.30311053313288877
0.8125,0.2655514947442146,0.9273971867757018,0.303128372717728
0.8125,0.2655625045316657,0.9273651373722209,0.3031389600365917
0.8146593218925783,0.26558213165022415,0.9273048757863426,0.3031563242049504
0.8181531781074217,0.26558654318242114,0.9273486992622252,0.3031444905607261
0.8203125,0.26557179802411124,0.9274543837032683,0.30311116497720025
0.8203125,0.2655713463973554,0.9274631427130052,0.3031102494266428
0.8224718218925783,0.26556928753742143,0.9274733787987457,0.3031073436878706
0.8259656781074217,0.2655780816642513,0.9275148323480957,0.3031119127316723
0.828125,0.26553417805585117,0.927729683109176,0.3030481749118975
0.828125,0.2655314631789659,0.9277240624791363,0.3030510490531664
0.8302843218925783,0.26552217131124456,0.9277380420426653,0.3030495692545258
0.8337781781074217,0.26551830465646026,0.9276613932405052,0.30306477814541194
0.8359375,0.26554758128845474,0.9274789571693841,0.3031171529329465
0.8359375,0.2655587389057705,0.9273581549348128,0.30319304839956396
0.8380968218925783,0.26563415487882747,0.9272562307360042,0.30331114153756167
0.8415906781074217,0.26491376078859563,0.9251562614603095,0.30220159448195777
0.84375,0.2641655843001215,0.9236574417113,0.3011508480722451
0.84375,0.2647198013478705,0.9262894668744901,0.3020281368074799
0.8459093218925783,0.263155313687265,0.9148557920574676,0.2989997853773212
0.8494031781074217,0.22902773437683224,0.7377698066108878,0.24587790514623564
0.8515625,0.19693903597983933,0.5270255440194488,0.19379245999297792
0.8515625,0.17116740565802196,0.3455534289709117,0.15539693719472303
0.8537218218925783,0.1417373117112958,0.13989696026539128,0.11988024885875787
0.8572156781074217,0.13311425654752576,0.07221216755242657,0.10979413996717266
0.859375,0.1247094783917195,-0.01219914311792255,0.09868574637061646
0.859375,0.12721043383186734,0.01900402849279907,0.10253903794709691
0.8615343218925783,0.125586900202884,0.004969758355545145,0.10065855764729792
0.8650281781074217,0.12512264192119202,0.001045926888277889,0.10013835064236964
0.8671875,0.1250298622055987,0.00022987814957845665,0.10003062815230516
0.8671875,0.1250054902170659,3.5360214131143386e-05,0.10000467774503904
0.8693468218925783,0.12499892527914114,-7.973598211237483e-06,0.09999894521358067
0.8728406781074217,0.12500029550522992,1.4648741919361025e-06,0.1000001937685128
0.875,0.12499859145374723,-9.704522740480536e-06,0.09999871625939748
0.875,0.12499987963256311,-7.334491453868339e-07,0.09999990297362306
0.8771593218925783,0.12499990038968317,-8.798884525227411e-07,0.09999988360168947
0.8806531781074217,0.12500003976415489,3.693423060568e-07,0.10000004885942773
0.8828125,0.12499989226449361,-9.952123049527884e-07,0.09999986834582945
0.8828125,0.12500001722831972,1.561820433585138e-07,0.1000000206609235
0.8849718218925783,0.1250000047162508,3.893911627763104e-08,0.10000000515115703
0.8884656781074217,0.1249999958131087,-3.445726176131688e-08,0.09999999544173382
0.890625,0.12500004877468388,4.121894523595869e-07,0.10000005452755172
0.890625,0.12500000341549236,2.7024140397305948e-08,0.10000000357495482
0.8927843218925783,0.1249999864392188,-1.1461684689039047e-07,0.09999998483761532
0.8962781781074217,0.12500001048957174,8.861475406847761e-08,0.10000001172263054
0.8984375,0.12499999274001557,-6.118772647134161e-08,0.09999999190562517
0.8984375,0.12499999429219479,-4.812215048597339e-08,0.09999999363403836
0.9005968218925783,0.1249999959930843,-3.394493346597615e-08,0.09999999550950692
0.9040906781074217,0.12500000397542024,3.367830815584164e-08,0.10000000445521955
0.90625,0.12499999942163954,-4.926504414072641e-09,0.09999999934828355
0.90625,0.12499999689994326,-2.6267849296488645e-08,0.09999999652508904
0.9084093218925783,0.1249999974835146,-2.1303370827170512e-08,0.09999999718182873
0.9119031781074217,0.12500000292632746,2.4773271367005347e-08,0.10000000327719508
0.9140625,0.12499999881109569,-1.0062575323883281e-08,0.0999999986688446
0.9140625,0.12499999532304283,-3.95946837677536e-08,0.09999999476211432
0.9162218218925783,0.12499999893992333,-8.97526537000232e-09,0.09999999881268293
0.9197156781074217,0.1250000018332439,1.5521228464960483e-08,0.10000000205326531
0.921875,0.12499999730278671,-2.2836064009001555e-08,0.09999999697907176
0.921875,0.12499999483966809,-4.368966295258541e-08,0.09999999422040032
0.9240343218925783,0.12500000056247187,4.762149928366008e-09,0.10000000062997234
0.9275281781074217,0.1250000002431759,2.0588085073624317e-09,0.10000000027235414
0.9296875,0.12499999799777818,-1.695157389330828e-08,0.09999999775751692
0.9296875,0.12499999746500137,-2.1462301220202044e-08,0.09999999716080392
0.9318468218925783,0.12500000096236802,8.147798374978438e-09,0.10000000107785185
0.9353406781074217,0.12499999950359379,-4.202764710451938e-09,0.0999999994440259
0.9375,0.12499999937210107,-5.316045722439256e-09,0.09999999929675274
0.9375,0.12499999979203155,-1.7607432028816593e-09,0.09999999976707512
0.9396593218925783,0.12500000055675523,4.71371571531952e-09,0.10000000062356537
0.9431531781074217,0.1249999995661761,-3.672922091936313e-09,0.09999999951411742
0.9453125,0.1250000001242417,1.0518848785981893e-09,0.10000000013915092
0.9453125,0.12500000052305388,4.428389034615733e-09,0.10000000058582045
0.9474718218925783,0.12500000013807236,1.1689858453131591e-09,0.10000000015464199
0.9509656781074217,0.1249999998280906,-1.4554460524304255e-09,0.09999999980746214
0.953125,0.12500000023023652,1.9492795238896676e-09,0.1000000002578649
0.953125,0.12500000039805378,3.3700875156457655e-09,0.10000000044582025
0.9552843218925783,0.12499999996236688,-3.1861315922184464e-10,0.09999999995785089
0.9587781781074217,0.12499999998541483,-1.234796274452003e-10,0.09999999998366473
0.9609375,0.12500000012544835,1.0620997262122005e-09,0.10000000014050232
0.9609375,0.12500000014362936,1.2160271794197783e-09,0.10000000016086501
0.9630968218925783,0.12499999994353425,-4.780562357585942e-10,0.09999999993675879
0.9665906781074217,0.1250000000295339,2.5005326644532e-10,0.10000000003307863
0.96875,0.1250000000293085,2.481394687365806e-10,0.10000000003282554
0.96875,0.12500000000357012,3.022742021044068e-11,0.10000000000399852
0.9709093218925783,0.12499999997188414,-2.3803566870976826e-10,0.09999999996851063
0.9744031781074217,0.12500000002238257,1.8950921501131877e-10,0.10000000002506944
0.9765625,0.12499999999067296,-7.896878742620058e-11,0.09999999998955311
0.9765625,0.12499999996895558,-2.62837801366707e-10,0.09999999996522962
0.9787218218925783,0.12499999999493623,-4.286461169951576e-11,0.09999999999432936
0.9822156781074217,0.12500000000746272,6.318364703717081e-11,0.10000000000835821
0.984375,0.12499999998668086,-1.1276435999499069e-10,0.09999999998508248
0.984375,0.12499999997921872,-1.759428926399426e-10,0.09999999997672483
0.9865343218925783,0.12500000000365785,3.0978977850445814e-11,0.10000000000409803
0.9900281781074217,0.12499999999906541,-7.911183776506825e-12,0.09999999999895336
0.9921875,0.12499999999435686,-4.777631943613552e-11,0.0999999999936797
0.9921875,0.125,0.0,0.1
0.9943468218925783,0.125,0.0,0.1
0.9978406781074217,0.125,0.0,0.1
1.0,0.125,0.0,0.1


==> figs/data/sod_exact.csv <==
x,r,u,p
6.7805e-05,1,0,1
0.0026074,1,0,1
0.0049506,1,0,1
0.0074902,1,0,1
0.0098334,1,0,1
0.012373,1,0,1
0.014716,1,0,1
0.017256,1,0,1
0.019599,1,0,1
0.022139,1,0,1
0.024482,1,0,1
0.027021,1,0,1
0.029365,1,0,1
0.031904,1,0,1
0.034247,1,0,1
0.036787,1,0,1
0.03913,1,0,1
0.04167,1,0,1
0.044013,1,0,1
0.046553,1,0,1
0.048896,1,0,1
0.051436,1,0,1
0.053779,1,0,1
0.056318,1,0,1
0.058662,1,0,1
0.061201,1,0,1
0.063544,1,0,1
0.066084,1,0,1
0.068427,1,0,1
0.070967,1,0,1
0.07331,1,0,1
0.07585,1,0,1
0.078193,1,0,1
0.080732,1,0,1
0.083076,1,0,1
0.085615,1,0,1
0.087958,1,0,1
0.090498,1,0,1
0.092841,1,0,1
0.095381,1,0,1
0.097724,1,0,1
0.10026,1,0,1
0.10261,1,0,1
0.10515,1,0,1
0.10749,1,0,1
0.11003,1,0,1
0.11237,1,0,1
0.11491,1,0,1
0.11726,1,0,1
0.11979,1,0,1
0.12214,1,0,1
0.12468,1,0,1
0.12702,1,0,1
0.12956,1,0,1
0.1319,1,0,1
0.13444,1,0,1
0.13679,1,0,1
0.13933,1,0,1
0.14167,1,0,1
0.14421,1,0,1
0.14655,1,0,1
0.14909,1,0,1
0.15143,1,0,1
0.15397,1,0,1
0.15632,1,0,1
0.15886,1,0,1
0.1612,1,0,1
0.16374,1,0,1
0.16608,1,0,1
0.16862,1,0,1
0.17097,1,0,1
0.17351,1,0,1
0.17585,1,0,1
0.17839,1,0,1
0.18073,1,0,1
0.18327,1,0,1
0.18561,1,0,1
0.18815,1,0,1
0.1905,1,0,1
0.19304,1,0,1
0.19538,1,0,1
0.19792,1,0,1
0.20026,1,0,1
0.2028,1,0,1
0.20515,1,0,1
0.20769,1,0,1
0.21003,1,0,1
0.21257,1,0,1
0.21491,1,0,1
0.21745,1,0,1
0.21979,1,0,1
0.22233,1,0,1
0.22468,1,0,1
0.22722,1,0,1
0.22956,1,0,1
0.2321,1,0,1
0.23444,1,0,1
0.23698,1,0,1
0.23933,1,0,1
0.24187,1,0,1
0.24421,1,0,1
0.24675,1,0,1
0.24909,1,0,1
0.25163,1,0,1
0.25397,1,0,1
0.25651,1,0,1
0.25886,1,0,1
0.2614,1,0,1
0.26374,0.99865,0.0015953,0.99811
0.26628,0.98975,0.012177,0.98568
0.26862,0.98159,0.02194,0.97433
0.27116,0.97281,0.032522,0.96215
0.27351,0.96477,0.042285,0.95103
0.27604,0.95611,0.052867,0.9391
0.27839,0.94818,0.06263,0.92821
0.28093,0.93964,0.073212,0.91652
0.28327,0.93181,0.082976,0.90586
0.28581,0.92339,0.093557,0.89442
0.28815,0.91568,0.10332,0.88397
0.29069,0.90737,0.1139,0.87277
0.29304,0.89976,0.12367,0.86254
0.29558,0.89157,0.13425,0.85157
0.29792,0.88407,0.14401,0.84156
0.30046,0.876,0.15459,0.83081
0.3028,0.8686,0.16436,0.82101
0.30534,0.86064,0.17494,0.81049
0.30768,0.85335,0.1847,0.8009
0.31022,0.8455,0.19528,0.7906
0.31257,0.83831,0.20505,0.78121
0.31511,0.83057,0.21563,0.77113
0.31745,0.82348,0.22539,0.76193
0.31999,0.81585,0.23597,0.75207
0.32233,0.80887,0.24574,0.74307
0.32487,0.80135,0.25632,0.73341
0.32722,0.79446,0.26608,0.7246
0.32976,0.78705,0.27666,0.71516
0.3321,0.78026,0.28643,0.70653
0.33464,0.77295,0.29701,0.69729
0.33698,0.76626,0.30677,0.68885
0.33952,0.75906,0.31735,0.67981
0.34186,0.75247,0.32712,0.67155
0.3444,0.74537,0.3377,0.6627
0.34675,0.73887,0.34746,0.65463
0.34929,0.73188,0.35804,0.64597
0.35163,0.72547,0.36781,0.63807
0.35417,0.71858,0.37839,0.6296
0.35651,0.71227,0.38815,0.62187
0.35905,0.70547,0.39873,0.61358
0.3614,0.69925,0.4085,0.60602
0.36394,0.69256,0.41908,0.59792
0.36628,0.68643,0.42884,0.59053
0.36882,0.67984,0.43942,0.5826
0.37116,0.6738,0.44919,0.57537
0.3737,0.66731,0.45977,0.56762
0.37604,0.66136,0.46953,0.56055
0.37858,0.65496,0.48011,0.55297
0.38093,0.6491,0.48988,0.54605
0.38347,0.64279,0.50046,0.53864
0.38581,0.63702,0.51022,0.53188
0.38835,0.63081,0.5208,0.52464
0.39069,0.62512,0.53057,0.51803
0.39323,0.61901,0.54115,0.51094
0.39558,0.6134,0.55091,0.50448
0.39812,0.60738,0.56149,0.49756
0.40046,0.60186,0.57126,0.49124
0.403,0.59593,0.58184,0.48447
0.40534,0.59049,0.5916,0.4783
0.40788,0.58465,0.60218,0.47169
0.41022,0.5793,0.61195,0.46565
0.41276,0.57354,0.62253,0.45919
0.41511,0.56827,0.63229,0.45329
0.41765,0.56261,0.64287,0.44698
0.41999,0.55742,0.65264,0.44122
0.42253,0.55184,0.66322,0.43504
0.42487,0.54673,0.67298,0.42942
0.42741,0.54123,0.68356,0.42339
0.42976,0.5362,0.69333,0.41789
0.43229,0.53079,0.70391,0.412
0.43464,0.52584,0.71367,0.40662
0.43718,0.52051,0.72425,0.40087
0.43952,0.51564,0.73402,0.39562
0.44206,0.51039,0.7446,0.39
0.4444,0.50559,0.75436,0.38488
0.44694,0.50043,0.76494,0.37939
0.44929,0.49571,0.77471,0.37438
0.45183,0.49063,0.78529,0.36902
0.45417,0.48598,0.79505,0.36413
0.45671,0.48098,0.80563,0.3589
0.45905,0.4764,0.8154,0.35413
0.46159,0.47148,0.82598,0.34902
0.46393,0.46697,0.83574,0.34436
0.46647,0.46213,0.84632,0.33937
0.46882,0.4577,0.85609,0.33482
0.47136,0.45293,0.86667,0.32995
0.4737,0.44857,0.87643,0.32551
0.47624,0.44388,0.88701,0.32075
0.47858,0.43959,0.89678,0.31642
0.48112,0.43497,0.90736,0.31178
0.48347,0.43075,0.91712,0.30755
0.48601,0.42632,0.92745,0.30313
0.48835,0.42632,0.92745,0.30313
0.49089,0.42632,0.92745,0.30313
0.49323,0.42632,0.92745,0.30313
0.49577,0.42632,0.92745,0.30313
0.49811,0.42632,0.92745,0.30313
0.50065,0.42632,0.92745,0.30313
0.503,0.42632,0.92745,0.30313
0.50554,0.42632,0.92745,0.30313
0.50788,0.42632,0.92745,0.30313
0.51042,0.42632,0.92745,0.30313
0.51276,0.42632,0.92745,0.30313
0.5153,0.42632,0.92745,0.30313
0.51765,0.42632,0.92745,0.30313
0.52019,0.42632,0.92745,0.30313
0.52253,0.42632,0.92745,0.30313
0.52507,0.42632,0.92745,0.30313
0.52741,0.42632,0.92745,0.30313
0.52995,0.42632,0.92745,0.30313
0.53229,0.42632,0.92745,0.30313
0.53483,0.42632,0.92745,0.30313
0.53718,0.42632,0.92745,0.30313
0.53972,0.42632,0.92745,0.30313
0.54206,0.42632,0.92745,0.30313
0.5446,0.42632,0.92745,0.30313
0.54694,0.42632,0.92745,0.30313
0.54948,0.42632,0.92745,0.30313
0.55183,0.42632,0.92745,0.30313
0.55437,0.42632,0.92745,0.30313
0.55671,0.42632,0.92745,0.30313
0.55925,0.42632,0.92745,0.30313
0.56159,0.42632,0.92745,0.30313
0.56413,0.42632,0.92745,0.30313
0.56647,0.42632,0.92745,0.30313
0.56901,0.42632,0.92745,0.30313
0.57136,0.42632,0.92745,0.30313
0.5739,0.42632,0.92745,0.30313
0.57624,0.42632,0.92745,0.30313
0.57878,0.42632,0.92745,0.30313
0.58112,0.42632,0.92745,0.30313
0.58366,0.42632,0.92745,0.30313
0.58601,0.42632,0.92745,0.30313
0.58854,0.42632,0.92745,0.30313
0.59089,0.42632,0.92745,0.30313
0.59343,0.42632,0.92745,0.30313
0.59577,0.42632,0.92745,0.30313
0.59831,0.42632,0.92745,0.30313
0.60065,0.42632,0.92745,0.30313
0.60319,0.42632,0.92745,0.30313
0.60554,0.42632,0.92745,0.30313
0.60808,0.42632,0.92745,0.30313
0.61042,0.42632,0.92745,0.30313
0.61296,0.42632,0.92745,0.30313
0.6153,0.42632,0.92745,0.30313
0.61784,0.42632,0.92745,0.30313
0.62018,0.42632,0.92745,0.30313
0.62272,0.42632,0.92745,0.30313
0.62507,0.42632,0.92745,0.30313
0.62761,0.42632,0.92745,0.30313
0.62995,0.42632,0.92745,0.30313
0.63249,0.42632,0.92745,0.30313
0.63483,0.42632,0.92745,0.30313
0.63737,0.42632,0.92745,0.30313
0.63972,0.42632,0.92745,0.30313
0.64226,0.42632,0.92745,0.30313
0.6446,0.42632,0.92745,0.30313
0.64714,0.42632,0.92745,0.30313
0.64948,0.42632,0.92745,0.30313
0.65202,0.42632,0.92745,0.30313
0.65436,0.42632,0.92745,0.30313
0.6569,0.42632,0.92745,0.30313
0.65925,0.42632,0.92745,0.30313
0.66179,0.42632,0.92745,0.30313
0.66413,0.42632,0.92745,0.30313
0.66667,0.42632,0.92745,0.30313
0.66901,0.42632,0.92745,0.30313
0.67155,0.42632,0.92745,0.30313
0.6739,0.42632,0.92745,0.30313
0.67644,0.42632,0.92745,0.30313
0.67878,0.42632,0.92745,0.30313
0.68132,0.42632,0.92745,0.30313
0.68366,0.42632,0.92745,0.30313
0.6862,0.26557,0.92745,0.30313
0.68854,0.26557,0.92745,0.30313
0.69108,0.26557,0.92745,0.30313
0.69343,0.26557,0.92745,0.30313
0.69597,0.26557,0.92745,0.30313
0.69831,0.26557,0.92745,0.30313
0.70085,0.26557,0.92745,0.30313
0.70319,0.26557,0.92745,0.30313
0.70573,0.26557,0.92745,0.30313
0.70808,0.26557,0.92745,0.30313
0.71062,0.26557,0.92745,0.30313
0.71296,0.26557,0.92745,0.30313
0.7155,0.26557,0.92745,0.30313
0.71784,0.26557,0.92745,0.30313
0.72038,0.26557,0.92745,0.30313
0.72272,0.26557,0.92745,0.30313
0.72526,0.26557,0.92745,0.30313
0.72761,0.26557,0.92745,0.30313
0.73015,0.26557,0.92745,0.30313
0.73249,0.26557,0.92745,0.30313
0.73503,0.26557,0.92745,0.30313
0.73737,0.26557,0.92745,0.30313
0.73991,0.26557,0.92745,0.30313
0.74226,0.26557,0.92745,0.30313
0.74479,0.26557,0.92745,0.30313
0.74714,0.26557,0.92745,0.30313
0.74968,0.26557,0.92745,0.30313
0.75202,0.26557,0.92745,0.30313
0.75456,0.26557,0.92745,0.30313
0.7569,0.26557,0.92745,0.30313
0.75944,0.26557,0.92745,0.30313
0.76179,0.26557,0.92745,0.30313
0.76433,0.26557,0.92745,0.30313
0.76667,0.26557,0.92745,0.30313
0.76921,0.26557,0.92745,0.30313
0.77155,0.26557,0.92745,0.30313
0.77409,0.26557,0.92745,0.30313
0.77643,0.26557,0.92745,0.30313
0.77897,0.26557,0.92745,0.30313
0.78132,0.26557,0.92745,0.30313
0.78386,0.26557,0.92745,0.30313
0.7862,0.26557,0.92745,0.30313
0.78874,0.26557,0.92745,0.30313
0.79108,0.26557,0.92745,0.30313
0.79362,0.26557,0.92745,0.30313
0.79597,0.26557,0.92745,0.30313
0.79851,0.26557,0.92745,0.30313
0.80085,0.26557,0.92745,0.30313
0.80339,0.26557,0.92745,0.30313
0.80573,0.26557,0.92745,0.30313
0.80827,0.26557,0.92745,0.30313
0.81061,0.26557,0.92745,0.30313
0.81315,0.26557,0.92745,0.30313
0.8155,0.26557,0.92745,0.30313
0.81804,0.26557,0.92745,0.30313
0.82038,0.26557,0.92745,0.30313
0.82292,0.26557,0.92745,0.30313
0.82526,0.26557,0.92745,0.30313
0.8278,0.26557,0.92745,0.30313
0.83015,0.26557,0.92745,0.30313
0.83269,0.26557,0.92745,0.30313
0.83503,0.26557,0.92745,0.30313
0.83757,0.26557,0.92745,0.30313
0.83991,0.26557,0.92745,0.30313
0.84245,0.26557,0.92745,0.30313
0.84479,0.26557,0.92745,0.30313
0.84733,0.26557,0.92745,0.30313
0.84968,0.26557,0.92745,0.30313
0.85222,0.125,0,0.1
0.85456,0.125,0,0.1
0.8571,0.125,0,0.1
0.85944,0.125,0,0.1
0.86198,0.125,0,0.1
0.86433,0.125,0,0.1
0.86687,0.125,0,0.1
0.86921,0.125,0,0.1
0.87175,0.125,0,0.1
0.87409,0.125,0,0.1
0.87663,0.125,0,0.1
0.87897,0.125,0,0.1
0.88151,0.125,0,0.1
0.88386,0.125,0,0.1
0.8864,0.125,0,0.1
0.88874,0.125,0,0.1
0.89128,0.125,0,0.1
0.89362,0.125,0,0.1
0.89616,0.125,0,0.1
0.89851,0.125,0,0.1
0.90104,0.125,0,0.1
0.90339,0.125,0,0.1
0.90593,0.125,0,0.1
0.90827,0.125,0,0.1
0.91081,0.125,0,0.1
0.91315,0.125,0,0.1
0.91569,0.125,0,0.1
0.91804,0.125,0,0.1
0.92058,0.125,0,0.1
0.92292,0.125,0,0.1
0.92546,0.125,0,0.1
0.9278,0.125,0,0.1
0.93034,0.125,0,0.1
0.93268,0.125,0,0.1
0.93522,0.125,0,0.1
0.93757,0.125,0,0.1
0.94011,0.125,0,0.1
0.94245,0.125,0,0.1
0.94499,0.125,0,0.1
0.94733,0.125,0,0.1
0.94987,0.125,0,0.1
0.95222,0.125,0,0.1
0.95476,0.125,0,0.1
0.9571,0.125,0,0.1
0.95964,0.125,0,0.1
0.96198,0.125,0,0.1
0.96452,0.125,0,0.1
0.96686,0.125,0,0.1
0.9694,0.125,0,0.1
0.97175,0.125,0,0.1
0.97429,0.125,0,0.1
0.97663,0.125,0,0.1
0.97917,0.125,0,0.1
0.98151,0.125,0,0.1
0.98405,0.125,0,0.1
0.9864,0.125,0,0.1
0.98894,0.125,0,0.1
0.99128,0.125,0,0.1
0.99382,0.125,0,0.1
0.99616,0.125,0,0.1
0.9987,0.125,0,0.1


==> figs/data/sod_guermond.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0021593218925782896,1.0,0.0,1.0
0.0056531781074217104,1.0,0.0,1.0
0.0078125,1.0,0.0,1.0
0.0078125,1.0,5.88329385209416e-16,1.0
0.00997182189257829,0.9999999999999628,1.0851651754587382e-14,0.9999999999999876
0.01346567810742171,0.9999999999999659,7.159185511460342e-15,0.9999999999999918
0.015625,1.0000000000000038,-1.4776446732867e-14,1.0000000000000178
0.015625,0.9999999999999946,-3.609557097661308e-15,1.0000000000000047
0.017784321892578288,0.9999999999999611,2.1599464408748262e-14,0.9999999999999761
0.021278178107421712,0.9999999999999927,-1.181308353945157e-15,1.0000000000000047
0.0234375,0.9999999999999983,1.4466650100075798e-15,1.0000000000000016
0.0234375,0.9999999999999793,2.422098077659078e-14,0.9999999999999749
0.025596821892578288,0.9999999999999606,3.6069383865178694e-14,0.9999999999999616
0.029090678107421712,1.0000000000000258,-2.960770822617418e-14,1.0000000000000409
0.03125,0.9999999999999178,9.533778211335497e-14,0.9999999999998932
0.03125,0.9999999999999182,9.562768354954517e-14,0.9999999999998935
0.03340932189257829,0.9999999999999774,1.3729325800077056e-14,0.9999999999999903
0.03690317810742171,1.000000000000013,-1.7088771854750168e-14,1.0000000000000284
0.0390625,0.9999999999997583,2.8659599138343417e-13,0.9999999999996687
0.0390625,0.9999999999998562,1.7155343812194337e-13,0.9999999999998058
0.04122182189257829,1.0000000000000773,-1.0063727574610956e-13,1.0000000000001263
0.04471567810742171,0.9999999999999041,1.1367715603279755e-13,0.9999999999998743
0.046875,0.9999999999997654,2.8461215606518947e-13,0.9999999999996736
0.046875,0.9999999999999993,8.941469786805025e-15,1.0000000000000009
0.04903432189257829,1.0000000000001852,-2.2167316420482254e-13,1.000000000000273
0.05252817810742171,0.9999999999997041,3.4925821783805024e-13,0.9999999999995963
0.0546875,1.0000000000005393,-6.390024509524856e-13,1.0000000000007658
0.0546875,1.0000000000006044,-7.148997838153491e-13,1.0000000000008566
0.05684682189257829,0.999999999999923,8.945181491129115e-14,0.9999999999999051
0.06034067810742171,0.9999999999998612,1.679223959212342e-13,0.9999999999998139
0.0625,1.0000000000023388,-2.7599696750193307e-12,1.0000000000032785
0.0625,1.0000000000013103,-1.5427630728461535e-12,1.0000000000018383
0.0646593218925783,0.99999999999866,1.5884853312890947e-12,0.9999999999981332
0.0681531781074217,1.000000000001563,-1.8434365913876375e-12,1.0000000000021958
0.0703125,1.0000000000026958,-3.1792126264832173e-12,1.0000000000037756
0.0703125,0.9999999999997203,3.426507078075759e-13,0.9999999999996093
0.0724718218925783,0.9999999999962964,4.378916901492405e-12,0.9999999999948324
0.0759656781074217,1.0000000000061162,-7.2299227328488134e-12,1.0000000000085705
0.078125,0.9999999999939535,7.166443083449522e-12,0.9999999999915384
0.078125,0.9999999999909818,1.0683530149532029e-11,0.9999999999873779
0.0802843218925783,0.9999999999951634,5.737748403461087e-12,0.9999999999932299
0.0837781781074217,1.000000000013121,-1.550997907234376e-11,1.0000000000183695
0.0859375,0.9999999999640692,4.252651138056541e-11,0.999999999949699
0.0859375,0.9999999999694434,3.616821402485143e-11,0.9999999999572231
0.0880968218925783,1.000000000000849,-9.934726905132065e-13,1.0000000000011933
0.0915906781074217,1.0000000000194542,-2.300870923992054e-11,1.0000000000272415
0.09375,0.9999999998990715,1.19429191170869e-10,0.9999999998587071
0.09375,0.9999999999285346,8.456875236256128e-11,0.9999999998999551
0.0959093218925783,1.0000000000219174,-2.5926587116893974e-11,1.0000000000306946
0.0994031781074217,1.0000000000214728,-2.5396160533731056e-11,1.0000000000300653
0.1015625,0.9999999997723568,2.6936519367829635e-10,0.9999999996812994
0.1015625,0.9999999998508896,1.7644478734057687e-10,0.9999999997912453
0.1037218218925783,1.0000000000725486,-8.583603903993351e-11,1.0000000001015807
0.1072156781074217,1.0000000000181555,-2.147435832155925e-11,1.0000000000254279
0.109375,0.9999999995136526,5.754686699744787e-10,0.999999999319119
0.109375,0.9999999996900764,3.6672182670824053e-10,0.9999999995661122
0.1115343218925783,1.0000000001802989,-2.13317626681228e-10,1.0000000002524274
0.1150281781074217,1.000000000016443,-1.9442403196781153e-11,1.0000000000230291
0.1171875,0.9999999989707687,1.2178206715163e-09,0.9999999985590768
0.1171875,0.9999999993480586,7.71405223579638e-10,0.9999999990872825
0.1193468218925783,1.0000000003835425,-4.537971651923105e-10,1.0000000005369627
0.1228406781074217,1.0000000000629297,-7.443359864759958e-11,1.0000000000880969
0.125,0.9999999979107461,2.472056211835212e-09,0.9999999970750499
0.125,0.9999999986754013,1.5673045076324713e-09,0.999999998145567
0.12715932189257828,1.0000000006412686,-7.587399410573919e-10,1.0000000008977807
0.13065317810742172,1.000000000407591,-4.822416150643492e-10,1.0000000005706278
0.1328125,0.9999999962412622,4.447421977379417e-09,0.9999999947377715
0.1328125,0.9999999975197224,2.9347284653938736e-09,0.9999999965276153
0.13497182189257828,1.000000000408846,-4.837218093550587e-10,1.0000000005723777
0.13846567810742172,1.0000000020990876,-2.483649451272074e-09,1.0000000029387215
0.140625,0.9999999942201311,6.838855821648534e-09,0.9999999919081839
0.140625,0.9999999954251769,5.413026443684798e-09,0.9999999935952478
0.14278432189257828,0.9999999978573593,2.5352299006036004e-09,0.9999999970003036
0.14627817810742172,1.0000000077595153,-9.181158168469874e-09,1.000000010863321
0.1484375,0.9999999920112446,9.452441794817508e-09,0.9999999888157456
0.1484375,0.9999999914995005,1.0057945638896457e-08,0.9999999880993036
0.15059682189257828,0.9999999899696838,1.186804751367944e-08,0.999999985957562
0.15409067810742172,1.0000000195602443,-2.3143978491840657e-08,1.0000000273843506
0.15625,0.9999999930045931,8.277093730760971e-09,0.9999999902064353
0.15625,0.9999999894019789,1.2539764606625751e-08,0.9999999851627752
0.15840932189257828,0.9999999758078554,2.8624546203355456e-08,0.999999966131006
0.16190317810742172,1.0000000294850326,-3.488713763845446e-08,1.0000000412790453
0.1640625,1.0000000153914137,-1.8211349232554906e-08,1.0000000215479845
0.1640625,1.0000000077694706,-9.192944980525812e-09,1.0000000108772642
0.16622182189257828,0.9999999664460564,3.970158019179315e-08,0.9999999530244839
0.16971567810742172,1.0000000076626263,-9.066529419999439e-09,1.0000000107276843
0.171875,1.0000000742843145,-8.789436191066127e-08,1.000000103998039
0.171875,1.0000000563585152,-6.668426747379407e-08,1.000000078901918
0.17403432189257828,0.9999999978364097,2.5600170859518373e-09,0.9999999969709719
0.17752817810742172,0.9999999363849045,7.527041671589627e-08,0.9999999109388742
0.1796875,1.0000000684129664,-8.094728591897928e-08,1.0000000957781536
0.1796875,1.0000000513602594,-6.077026398211747e-08,1.0000000719043716
0.18184682189257828,1.000000080341879,-9.506175810793437e-08,1.0000001124786189
0.18534067810742172,0.9999999136189242,1.0220747863036606e-07,0.9999998790665129
0.1875,0.9999999260231882,8.753058300575912e-08,0.9999998964324376
0.1875,0.9999999527164725,5.594666054591844e-08,0.9999999338030103
0.18965932189257828,1.0000001049364637,-1.2416246599971026e-07,1.0000001469110635
0.19315317810742172,0.9999998542173087,1.7249241413806304e-07,0.999999795904249
0.1953125,0.999999633585207,4.3354760902127627e-07,0.9999994870196773
0.1953125,0.9999997617831871,2.818614535790492e-07,0.9999996664969838
0.19747182189257828,0.9999993671777557,7.487659362143087e-07,0.9999991140486159
0.20096567810742172,0.9999976889294562,2.7344975837278203e-06,0.9999967645033636
0.203125,0.999996605182223,4.016808332048557e-06,0.9999952472575797
0.203125,0.9999964490139492,4.201590236138027e-06,0.9999950286220558
0.20528432189257828,0.9999940651686193,7.0222037623602535e-06,0.9999916912458593
0.20877817810742172,0.9999886424837762,1.3438455437308491e-05,0.9999840995140343
0.2109375,0.9999834869413192,1.9538636976988474e-05,0.9999768818031715
0.2109375,0.9999835204047722,1.94990204752074e-05,0.9999769286402719
0.21309682189257828,0.9999776849350752,2.640380132495402e-05,0.9999687590360785
0.21659067810742172,0.9999565637115138,5.139537846764495e-05,0.999939189740942
0.21875,0.9999347289914485,7.723156226227296e-05,0.9999086219643405
0.21875,0.9999360140661782,7.571020226084747e-05,0.9999104214448584
0.22090932189257828,0.9999170745570358,9.812229158898245e-05,0.9998839061454876
0.22440317810742172,0.9998422386170506,0.00018667629484706109,0.999779142131302
0.2265625,0.9997722335325876,0.0002695216324354303,0.9996811409164085
0.2265625,0.9997806977058483,0.0002595027973990161,0.9996929912086059
0.22872182189257828,0.9997426573201093,0.0003045206196428503,0.9996397420775307
0.23221567810742172,0.9996081687479503,0.000463683790999698,0.9994514874639708
0.234375,0.9994465255733115,0.0006550080757137948,0.9992252387011082
0.234375,0.9994585639641116,0.0006407817898584455,0.9992420828920426
0.23653432189257828,0.9991688178291597,0.0009837849623754184,0.998836538048109
0.24002817810742172,0.9986219045355784,0.0016314588429841876,0.9980712397202977
0.2421875,0.9981705341199005,0.002166292451432523,0.9974396139751464
0.2421875,0.9980661600556974,0.002290269197326402,0.9972934594946261
0.24434682189257828,0.9970552474787563,0.0034882714039790445,0.9958798316329188
0.24784067810742172,0.995860963849298,0.004905464582342505,0.9942102175213371
0.25,0.9949830133085924,0.005948894478825003,0.9929826034336757
0.25,0.9947879383854703,0.006181022773038454,0.9927100921195631
0.2521593218925783,0.9930914832027025,0.008196522382712618,0.9903417174974386
0.2556531781074217,0.9903423976937366,0.011471592688903525,0.9865053355683695
0.2578125,0.9877026406685917,0.014621595145957882,0.9828282291579166
0.2578125,0.9874780466765608,0.01489567775460836,0.9825130769138495
0.2599718218925783,0.9826641578024303,0.020655632016378222,0.9758122809361556
0.2634656781074217,0.9745461676399868,0.030432412275575617,0.96454515435962
0.265625,0.9710572678845807,0.034654953507572236,0.9597127973080987
0.265625,0.9708843414962027,0.0348645094503731,0.9594731127300731
0.2677843218925783,0.9684559884294369,0.03780531883895195,0.9561157720887061
0.2712781781074217,0.9651994856152422,0.041763384823152984,0.9516197277053013
0.2734375,0.9602206204031902,0.04784909414616436,0.9447432182511811
0.2734375,0.9600796891747665,0.04802785847817321,0.9445483809205354
0.2755968218925783,0.9531790909474884,0.056463820178000224,0.9350710749583765
0.2790906781074217,0.9437361481477076,0.06812590308343523,0.9221243970174621
0.28125,0.9382425892022092,0.07495780502501569,0.9146218882461156
0.28125,0.937777932726608,0.07554788145892798,0.9139862442942464
0.2834093218925783,0.9301056026367016,0.08511951686362933,0.9035275823172672
0.2869031781074217,0.9176813596780036,0.10077428957107556,0.8866824483360408
0.2890625,0.9106540686188555,0.10972295758491703,0.8771897357104311
0.2890625,0.9105380213344861,0.10987685458983537,0.8770323990290496
0.2912218218925783,0.9033827165817936,0.11902615436716109,0.8673905855876765
0.2947156781074217,0.8922261408391732,0.13340583630920644,0.852435283275125
0.296875,0.8856668707568237,0.14194171760690594,0.8436772219341693
0.296875,0.8856691133579113,0.1419403953873972,0.8436805081051958
0.2990343218925783,0.879393925634535,0.1501537783165467,0.8353164349400997
0.3025281781074217,0.8696894196243711,0.16292301910194834,0.8224348665160036
0.3046875,0.8638281869591182,0.17069248697755826,0.8146967465930828
0.3046875,0.8638198199888512,0.17070122132229812,0.8146868767700515
0.3068468218925783,0.8579212955210092,0.17859446131829915,0.80689949136435
0.3103406781074217,0.8481097884917219,0.19177300378376602,0.7940024951797477
0.3125,0.8418414669445731,0.20025451460664828,0.7858021055367292
0.3125,0.8418496651397945,0.2002394345366001,0.7858126412048747
0.3146593218925783,0.8355014047242612,0.2089031245407799,0.7775312285969674
0.3181531781074217,0.8250886505182642,0.22320208848322734,0.7639900040731697
0.3203125,0.8186312998743126,0.2321297636247866,0.7556308910756474
0.3203125,0.8186269845726674,0.23213206044773166,0.7556247683197145
0.3224718218925783,0.8121777300535914,0.2411180550911553,0.7473120893310053
0.3259656781074217,0.8018258264699629,0.25567830261654645,0.7340055043654158
0.328125,0.7954781353820342,0.2646674962004283,0.7258775224751364
0.328125,0.7954771889322524,0.2646679913233938,0.7258760995499022
0.3302843218925783,0.7891639518255456,0.273659551902209,0.7178263100146152
0.3337781781074217,0.7790335557952262,0.2882299471163831,0.704963067621458
0.3359375,0.7728093898335754,0.29725066433539593,0.6970891841198842
0.3359375,0.7728103012439371,0.29725187633175315,0.6970909279111732
0.3380968218925783,0.7666120048398828,0.3062887524838895,0.6892653815029494
0.3415906781074217,0.7566210110227117,0.32099267120587777,0.6767233132087287
0.34375,0.7504679702122367,0.3301256762653379,0.6690381599206976
0.34375,0.7504687010764032,0.3301268021018803,0.6690398210194113
0.3459093218925783,0.7443436493123686,0.339277792768933,0.6613997295863927
0.3494031781074217,0.7344833909553531,0.35413031825823926,0.6491592431302655
0.3515625,0.7284296426768179,0.36333244585458163,0.6416835995198831
0.3515625,0.7284293223678955,0.36333231934653604,0.6416832484103746
0.3537218218925783,0.722412881618249,0.3725402004725577,0.6342777934970463
0.3572156781074217,0.7127614840334866,0.3874219231238585,0.6224430850658712
0.359375,0.7068589987609513,0.3966141623754803,0.615232786490113
0.359375,0.7068577183777788,0.39661246086925633,0.615230973100132
0.3615343218925783,0.7009998188648413,0.40580881907226035,0.6081048983341937
0.3650281781074217,0.6915965259061784,0.42066309273721586,0.5967230892705534
0.3671875,0.6858383789407893,0.4298353956224882,0.5897779197132131
0.3671875,0.6858372837505187,0.42983419988550126,0.5897770836269697
0.3693468218925783,0.6801270683222025,0.43901514345217457,0.5829049960473727
0.3728406781074217,0.6709523745820176,0.45388511635195117,0.5719265233621793
0.375,0.6653187754513776,0.46307632439346025,0.5652187029212579
0.375,0.6653200701228584,0.4630780803948504,0.5652203823815546
0.3771593218925783,0.6597217190429339,0.4722650283395851,0.5585731874228614
0.3806531781074217,0.6507654494065053,0.487147283077014,0.5479822690170951
0.3828125,0.6452950934231739,0.49632638802799817,0.5415397888566282
0.3828125,0.6452969987479159,0.49632881338981377,0.5415418976527051
0.3849718218925783,0.6398742081819241,0.5054541329631623,0.5351801506690154
0.3884656781074217,0.6312560271216718,0.5200821436376304,0.5251228189620625
0.390625,0.6260651108578896,0.5289959140384828,0.519089160124604
0.390625,0.6260638608751937,0.5289946902167255,0.5190883775828268
0.3927843218925783,0.6210018374550809,0.5377631532301057,0.5132135460558875
0.3962781781074217,0.613065627608384,0.5515620434941594,0.5040501978875309
0.3984375,0.6083259098056345,0.5598664356774098,0.4986061805552315
0.3984375,0.6083220852902073,0.5598659836047983,0.49860199485279444
0.4005968218925783,0.6036783346759762,0.568094553027401,0.49328245590246816
0.4040906781074217,0.5962392787012747,0.5813613993222357,0.4847917778425869
0.40625,0.5915994816989596,0.5896729696647133,0.4795176624681843
0.40625,0.5916016038460515,0.5896709669817217,0.4795204686732788
0.4084093218925783,0.5869179599580095,0.598117211953352,0.47421005042389436
0.4119031781074217,0.5792233137944648,0.6121622926892163,0.46552797691976205
0.4140625,0.5744065161157986,0.6210179743033524,0.4601215966623787
0.4140625,0.5744090819822523,0.6210206522727635,0.46012430430511786
0.4162218218925783,0.5695640925824936,0.6299492504386058,0.45470351589279395
0.4197156781074217,0.5617288146253235,0.6445687125095366,0.4459621882915525
0.421875,0.5569059513884856,0.6536818315224763,0.44060558083261375
0.421875,0.5569038293846018,0.6536829863494356,0.4406026980346769
0.4240343218925783,0.5520686805516344,0.6628726092519847,0.4352602528332805
0.4275281781074217,0.5442405599279923,0.6778191667166595,0.42664832023382687
0.4296875,0.5393958511351375,0.6871644479903597,0.42133823483930766
0.4296875,0.5393958477647097,0.6871575854879534,0.4213380356934751
0.4318468218925783,0.5345743251157561,0.6965686935332461,0.41607341426844097
0.4353406781074217,0.5267847388957386,0.7118973283546782,0.4076102857928806
0.4375,0.5220199286463987,0.7213294880151248,0.4024557684929954
0.4375,0.5220205205154728,0.7213345246397478,0.4024566966545664
0.4396593218925783,0.5173212253264677,0.7306900430519602,0.3973892138293007
0.4431531781074217,0.5099937143438402,0.7454829822778754,0.389535550589195
0.4453125,0.505680658560699,0.7542766800612344,0.38493691070880975
0.4453125,0.5056812480496172,0.7542809622116494,0.3849381617709039
0.4474718218925783,0.5015444154433646,0.7627395423512782,0.3805333239426808
0.4509656781074217,0.4951443107094352,0.7759336843894179,0.3737418669397153
0.453125,0.4912485193577826,0.7840658726127515,0.36963026858770176
0.453125,0.49124592967514247,0.7840611722317221,0.36962694522328
0.4552843218925783,0.4872696587520351,0.7924398642832473,0.3654523387941725
0.4587781781074217,0.4805502247218381,0.806623724813205,0.3584189117596286
0.4609375,0.4762111600352038,0.8158472474802815,0.3538911450715032
0.4609375,0.4762141331584985,0.8158404837548809,0.35389375883566304
0.4630968218925783,0.47185420307323594,0.8252125630007793,0.3493644168500732
0.4665906781074217,0.4648972469352289,0.8403837680603259,0.34217762834467197
0.46875,0.4609057096026573,0.8491370733516884,0.3380728538598862
0.46875,0.4609039441957305,0.8491541691326195,0.338072225935657
0.4709093218925783,0.4570919823054869,0.8575035007901383,0.33415634442107184
0.4744031781074217,0.45114613977704027,0.8707029539023484,0.32808412305033674
0.4765625,0.44741887674264763,0.8791120787852604,0.3243004928309429
0.4765625,0.44742980315785547,0.8790788996172348,0.3243104867746789
0.4787218218925783,0.4445211870219306,0.8856934903591659,0.3213719965415775
0.4822156781074217,0.43994856408982136,0.8960289533215817,0.3167464065894848
0.484375,0.43696254487457203,0.9028210065246004,0.3137317368991783
0.484375,0.43696514277776705,0.9028034789765168,0.31373524940361164
0.4865343218925783,0.4342822329896805,0.9090245538503446,0.3110357961144956
0.4900281781074217,0.4304009740969877,0.9180885498093293,0.30716345980899556
0.4921875,0.4292064058088605,0.920833793304266,0.30597743593774607
0.4921875,0.4291985660576862,0.9208189198786895,0.305968036524842
0.4943468218925783,0.42918319516769127,0.9208117891171202,0.3059479688403185
0.4978406781074217,0.42912261538164215,0.9209748152134413,0.30588289462958657
0.5,0.429001123609217,0.9212776632483439,0.30576037650968435
0.5,0.42892634622095055,0.921460366243882,0.30568548839948106
0.5021593218925783,0.4286199832397812,0.9221874636480755,0.3053796677229266
0.5056531781074217,0.4284292521325188,0.9226167921966182,0.305189790998867
0.5078125,0.4279975853258406,0.9236211520259283,0.30475963061958056
0.5078125,0.4279954044584341,0.9236262709756664,0.3047577541177084
0.5099718218925783,0.42711080422806647,0.9256878256109877,0.3038749791494393
0.5134656781074217,0.42693479980645976,0.9261146160358138,0.30369885405501357
0.515625,0.4263537332929909,0.9274756367388673,0.30312037854583485
0.515625,0.42636356090052896,0.9274539358869706,0.3031302126019688
0.5177843218925783,0.42630053908802346,0.9275927052815034,0.3030668171492134
0.5212781781074217,0.42627622165895535,0.927648916708075,0.30304184758025304
0.5234375,0.42629099889152733,0.9276178461760191,0.3030560336170822
0.5234375,0.4262918215986853,0.9276163213684993,0.3030567171937203
0.5255968218925783,0.42629697485522056,0.9276075295076093,0.30306134250232947
0.5290906781074217,0.4262967268820469,0.9276086271741772,0.3030608896257876
0.53125,0.4262939623928826,0.9276147291506996,0.30305806098708576
0.53125,0.4262927932916992,0.9276176417334322,0.30305681469731294
0.5334093218925783,0.4262585690981327,0.9276957081008222,0.30302307091648945
0.5369031781074217,0.4262610395011139,0.9276919732291853,0.3030246306856558
0.5390625,0.42624346761963683,0.9277361916142605,0.30300597502130877
0.5390625,0.42624412001651313,0.9277350826486016,0.30300660282850367
0.5412218218925783,0.42624771108888193,0.9277277296814733,0.3030096141358338
0.5447156781074217,0.4262486710114051,0.9277260134087837,0.30301059592137386
0.546875,0.4262517321103672,0.9277200462276183,0.30301361789801295
0.546875,0.42625179568254107,0.9277201489550816,0.303013649602073
0.5490343218925783,0.42625720027902153,0.9277067870460551,0.30301926490867037
0.5525281781074217,0.42625927953426385,0.9276988991293906,0.3030224629943621
0.5546875,0.4262665253766029,0.9276784952560452,0.30303067062218514
0.5546875,0.4262666108408715,0.9276788285476658,0.3030306172654827
0.5568468218925783,0.4262653412833279,0.9276759489604894,0.3030309250331182
0.5603406781074217,0.4262708505104801,0.9276586157225859,0.30303820248989183
0.5625,0.4262793978272335,0.9276316788867186,0.3030498563353355
0.5625,0.4262788785997843,0.9276320571983497,0.30304982314064943
0.5646593218925783,0.4262793729201818,0.9276255689187553,0.3030523176167487
0.5681531781074217,0.426273546194072,0.9276191697445035,0.3030557373788179
0.5703125,0.4262698137265443,0.9276033812346224,0.3030632106679667
0.5703125,0.4262702542282611,0.9276029897695153,0.30306337303335185
0.5724718218925783,0.42626628260604593,0.9275862207732447,0.3030709365736066
0.5759656781074217,0.4262651514617233,0.9275717014027498,0.30307716091098497
0.578125,0.42629741337126037,0.9274834105924783,0.30311422123255005
0.578125,0.4262952728008426,0.9274845794406359,0.3031134085706491
0.5802843218925783,0.42629388795616485,0.9274837838247297,0.3031131973496593
0.5837781781074217,0.4262948614414502,0.9274803704448707,0.30311436290605825
0.5859375,0.42629675676511264,0.9274760603854533,0.30311612883394873
0.5859375,0.42629890814364807,0.9274715947433462,0.3031180175379012
0.5880968218925783,0.4263060934944331,0.9274559750472009,0.30312463023785247
0.5915906781074217,0.4263129577971424,0.9274558755922983,0.3031248092695711
0.59375,0.42632216735686534,0.9274482828459752,0.30312815306830626
0.59375,0.4263215613137646,0.9274475125361996,0.30312847883020416
0.5959093218925783,0.42633766539732537,0.9274486756967153,0.3031281637642999
0.5994031781074217,0.4263551167403829,0.9274458620208847,0.3031296450567564
0.6015625,0.42636003890779905,0.927444498466774,0.30313017875846726
0.6015625,0.42635983044111775,0.9274447210994913,0.30313009798317214
0.6037218218925783,0.42636301923274356,0.9274477266924279,0.30312852075276253
0.6072156781074217,0.4263648539087094,0.9274504766543292,0.303126861499564
0.609375,0.4263516185940062,0.9274841274086981,0.30311243440713453
0.609375,0.42635190325593375,0.9274835668243102,0.30311260433237125
0.6115343218925783,0.42635071577713285,0.9274878716047094,0.30311109856190815
0.6150281781074217,0.4263477596206847,0.9274945460269788,0.3031086080000488
0.6171875,0.42634389891517255,0.9275027025552197,0.3031052392205782
0.6171875,0.4263424333618517,0.9275057513951712,0.3031039540828466
0.6193468218925783,0.4263365305487685,0.9275159528014654,0.3030997199614324
0.6228406781074217,0.42633106804747767,0.9275093542236409,0.30310256677382513
0.625,0.4263256166702502,0.9275026920494923,0.30310537806868226
0.625,0.4263242067111337,0.9275019297716925,0.3031056988283862
0.6271593218925783,0.4263120896142325,0.9274925054637373,0.3031096569648561
0.6306531781074217,0.42625025705216835,0.9274827225562586,0.30311368086963
0.6328125,0.42620380535688274,0.9274696589707297,0.3031191970643355
0.6328125,0.4261955712641524,0.927469815189349,0.30311912448074096
0.6349718218925783,0.4261943234257137,0.9274633765841133,0.30312193258797115
0.6384656781074217,0.4261371952562512,0.9274506590238526,0.3031276391317512
0.640625,0.4260950565329003,0.9274456271619838,0.3031299920283193
0.640625,0.4261122983747597,0.9274457157457553,0.3031299610671565
0.6427843218925783,0.42598898850227873,0.9274511407034154,0.3031278777781187
0.6462781781074217,0.42574732595912324,0.9274589604632234,0.30312504826979003
0.6484375,0.425417620815295,0.9274732414610696,0.3031191972769567
0.6484375,0.42537464967446137,0.9274731768822125,0.30311921000089925
0.6505968218925783,0.42519947098442645,0.9274817359230023,0.30311564946827935
0.6540906781074217,0.4249632311989353,0.9274845154067983,0.303114333453799
0.65625,0.42482878366072185,0.9274899026832136,0.3031120158384678
0.65625,0.424910357282814,0.9274897523654282,0.3031120341537741
0.6584093218925783,0.42444913336278,0.9274876543550864,0.3031132124704978
0.6619031781074217,0.4239276153332322,0.9274856028852778,0.3031146777246232
0.6640625,0.423103423121311,0.9274810217826168,0.3031170199031442
0.6640625,0.42298539034474947,0.9274809266817962,0.30311704563388364
0.6662218218925783,0.4219016407451786,0.9274798258547602,0.303118216284912
0.6697156781074217,0.4184206876499526,0.9274746804055891,0.3031213456113676
0.671875,0.4143654854576726,0.927464708885012,0.30312571025882556
0.671875,0.41332291449034053,0.9274637785444023,0.30312623685462686
0.6740343218925783,0.40799917766601695,0.927452582961987,0.30313033972669556
0.6775281781074217,0.37868907777605854,0.9274453797593063,0.3031328065092443
0.6796875,0.35590790790920435,0.9274452842463736,0.30313434222404956
0.6796875,0.3543922089001057,0.9274448657505453,0.3031339996411677
0.6818468218925783,0.3479817144430692,0.9274475522451597,0.3031367570198242
0.6853406781074217,0.3322847989826314,0.92744706852732,0.303139938869484
0.6875,0.3173935460295459,0.9274468848617321,0.30313865530317763
0.6875,0.31685004755473284,0.9274469881011826,0.3031391314067886
0.6896593218925783,0.3080283815835072,0.9274358794012078,0.30314081629793227
0.6931531781074217,0.29384703650006744,0.9274395440214732,0.30314419468940235
0.6953125,0.285346009620081,0.9274386427221616,0.30314859453155996
0.6953125,0.28509677652171334,0.9274397212350508,0.30314846615265373
0.6974718218925783,0.2806543190730392,0.9274469794050622,0.3031465375363557
0.7009656781074217,0.2745492808995212,0.9274681831248767,0.30313647848798997
0.703125,0.27173069371630953,0.9274938097225269,0.3031253144447595
0.703125,0.27173589259559033,0.9274938182539166,0.3031261831668901
0.7052843218925783,0.27030315870975885,0.9274972673420594,0.30312096076029243
0.7087781781074217,0.2684774244960687,0.927519937953761,0.30311467409607257
0.7109375,0.26731909377357055,0.9275269359485395,0.3031167389031747
0.7109375,0.26707638247716853,0.9275291522036267,0.303116976929388
0.7130968218925783,0.26675371238356044,0.9275295382027883,0.30311666596632975
0.7165906781074217,0.2665239556433272,0.9275281167380787,0.3031156948793401
0.71875,0.26645085159620824,0.9275277626300841,0.30311520862887065
0.71875,0.2664529898036948,0.9275281837467237,0.3031151825503878
0.7209093218925783,0.266224955505892,0.9275189648169255,0.3031169466928782
0.7244031781074217,0.26597148571209694,0.9274987737716984,0.3031232591384876
0.7265625,0.2658706709597837,0.9274927634652428,0.3031258256100142
0.7265625,0.2658711700925975,0.9274916827820348,0.30312588361394677
0.7287218218925783,0.2657895278514327,0.9274835696520245,0.30312951093913104
0.7322156781074217,0.26569799534255806,0.9274694064703389,0.30313246873214317
0.734375,0.2656662313429527,0.9274513595777718,0.3031372228248719
0.734375,0.2656686432707628,0.9274527257780243,0.3031368987154499
0.7365343218925783,0.2656310182670519,0.9274524377244959,0.3031378258619674
0.7400281781074217,0.2656091913108755,0.9274501636182082,0.3031452342016061
0.7421875,0.2655931895545255,0.9274548075740092,0.30314644762263954
0.7421875,0.26558731448407186,0.9274528388412209,0.30314636379691556
0.7443468218925783,0.2655784976309698,0.9274470927374002,0.30314508362730214
0.7478406781074217,0.26557225760788644,0.9274423304319999,0.3031443148588429
0.75,0.26557078527682626,0.9274406006615039,0.3031443696547537
0.75,0.2655717913299673,0.9274391243320401,0.3031442924078067
0.7521593218925783,0.2655620329465758,0.9274379564339319,0.3031458483615502
0.7556531781074217,0.26555442327961365,0.9274399560402272,0.3031471009575331
0.7578125,0.26555398176692574,0.9274307758747296,0.3031475098507608
0.7578125,0.2655530186342893,0.9274287807969359,0.3031465755614265
0.7599718218925783,0.2655518953794425,0.9274256888986039,0.3031453510765717
0.7634656781074217,0.26555130547949435,0.927425504075479,0.3031438382239813
0.765625,0.2655502968765829,0.9274318098471437,0.303141079613486
0.765625,0.2655494003981948,0.9274390282575018,0.3031375549035108
0.7677843218925783,0.2655479056394126,0.9274439809444409,0.3031314679926711
0.7712781781074217,0.26554428864336194,0.9274567998065604,0.30312171732970977
0.7734375,0.26554022048756476,0.9274773292460187,0.303112651534894
0.7734375,0.2655378595253223,0.927492305839425,0.3031068856590263
0.7755968218925783,0.2655357363454215,0.9275031836123633,0.303097061007505
0.7790906781074217,0.2655345578732047,0.9275021804810066,0.3030923899663498
0.78125,0.2655341490282852,0.9275008657307406,0.3030905279962788
0.78125,0.26553477298258676,0.9275004443151811,0.3030915801501314
0.7834093218925783,0.2655363864596634,0.9274776570065159,0.30309431744783283
0.7869031781074217,0.26553858894688265,0.9274461423858401,0.3031007896314302
0.7890625,0.26554047851785384,0.9274306376130735,0.30310647205437713
0.7890625,0.26553996116194356,0.9274322969327892,0.30310612970152934
0.7912218218925783,0.2655400076628868,0.9274335399381824,0.3031056745580776
0.7947156781074217,0.2655416458784225,0.927432765284392,0.3031065265579031
0.796875,0.2655464437505315,0.927426086757219,0.3031093317093583
0.796875,0.26554998580925054,0.9274235913057387,0.3031105801360065
0.7990343218925783,0.26555722706028184,0.9274216393379893,0.3031132560000373
0.8025281781074217,0.26556310845497433,0.9274173741967586,0.30311678695442046
0.8046875,0.2655665750087336,0.927409838485156,0.30312011364766445
0.8046875,0.2655684773282585,0.9274039065529432,0.30312213913776065
0.8068468218925783,0.2655763264499561,0.9273689523389108,0.3031352729302377
0.8103406781074217,0.26557199626625744,0.9273738094777206,0.30313614470369166
0.8125,0.2655677885532317,0.9273768789713674,0.3031374241732532
0.8125,0.2655656888460795,0.9273829578231524,0.3031361083332946
0.8146593218925783,0.26556076438114823,0.9274028543313566,0.3031338033151758
0.8181531781074217,0.2655538587553108,0.9274400295339011,0.3031268485451935
0.8203125,0.26554594081153854,0.9274844360231903,0.3031144493569466
0.8203125,0.26554332361022054,0.9275044091713583,0.30310888714506856
0.8224718218925783,0.265545738639502,0.9275287400063839,0.3031068419068856
0.8259656781074217,0.2655501955577161,0.9275356994878382,0.3031079341574901
0.828125,0.26554881351194126,0.9275508123324823,0.30310340621331355
0.828125,0.26554652904737097,0.9275621122428267,0.30309930947527974
0.8302843218925783,0.265538077008998,0.9275825445503211,0.3030928941202765
0.8337781781074217,0.26551552158667235,0.9274454789471919,0.3030742275853322
0.8359375,0.2655375171671716,0.927168693052562,0.3031153308694692
0.8359375,0.2655246041428108,0.926887743805639,0.30309465904124133
0.8380968218925783,0.2655569703975496,0.9267640897774717,0.3031512682700072
0.8415906781074217,0.26453547277500383,0.9230433708575979,0.3015071461774098
0.84375,0.2634337350531062,0.9204245015466891,0.29995299728325503
0.84375,0.262658575410211,0.9165523200135947,0.29874402208140755
0.8459093218925783,0.261825072125501,0.9093459092488498,0.2969751027734721
0.8494031781074217,0.2283525869394384,0.7353789406008875,0.2450910617281059
0.8515625,0.19682504774217696,0.5274204832923363,0.19377974409840829
0.8515625,0.17118662485274905,0.3580342672606017,0.15739300697474715
0.8537218218925783,0.1452391802890478,0.1697663751646629,0.12440023395139811
0.8572156781074217,0.13332199378959578,0.07219940214172164,0.1098700221240988
0.859375,0.1290076520666583,0.03151868565040449,0.10429866872616855
0.859375,0.12768819865103975,0.022639529798800143,0.1030308393758359
0.8615343218925783,0.12590847812146047,0.0077109016596050295,0.10102315158401573
0.8650281781074217,0.12523498828733262,0.001985085355023204,0.10026277752382476
0.8671875,0.125103764766432,0.0008878803907700156,0.10011768947919977
0.8671875,0.12504929309100066,0.00041319231063566205,0.10005467146748784
0.8693468218925783,0.12501284219218026,0.00010832567827157416,0.10001433071169741
0.8728406781074217,0.1250034775468302,2.942731300878197e-05,0.10000389283747665
0.875,0.12500060910203573,5.162109687346606e-06,0.10000068310528784
0.875,0.12500072925346645,6.265692120287731e-06,0.10000082887634573
0.8771593218925783,0.12500006566329327,5.462675246638046e-07,0.10000007226434016
0.8806531781074217,0.12499999646179849,-2.0290260110408897e-08,0.09999999731587457
0.8828125,0.12500001971213395,1.5038325369979096e-07,0.10000001989380491
0.8828125,0.1249999886647544,-1.026955856207025e-07,0.09999998641464926
0.8849718218925783,0.12499999530324102,-3.903966951654949e-08,0.09999999483553484
0.8884656781074217,0.12500000177467152,1.4300162996243634e-08,0.10000000189173146
0.890625,0.12499999595329447,-3.288244766266166e-08,0.0999999956500587
0.890625,0.1249999986475844,-1.1129236041159036e-08,0.09999999852773826
0.8927843218925783,0.1250000005945947,4.9990644031731315e-09,0.10000000066131198
0.8962781781074217,0.12499999950682994,-4.140312046805459e-09,0.09999999945228617
0.8984375,0.12500000077105866,6.45728082129586e-09,0.10000000085421581
0.8984375,0.1250000010795752,9.130178455779443e-09,0.10000000120780703
0.9005968218925783,0.12499999977062845,-1.9408369791176252e-09,0.09999999974324919
0.9040906781074217,0.12500000018102797,1.5316000495230282e-09,0.10000000020260943
0.90625,0.1249999999272804,-6.133337198137442e-10,0.09999999991886152
0.90625,0.12499999959098204,-3.4627186465359316e-09,0.09999999954192335
0.9084093218925783,0.12500000002750697,2.328848771996662e-10,0.10000000003080564
0.9119031781074217,0.12499999997820459,-1.8446506121534267e-10,0.0999999999755952
0.9140625,0.12499999994998771,-4.2343762078078347e-10,0.09999999994398198
0.9140625,0.1250000000699259,5.920250427023898e-10,0.10000000007831518
0.9162218218925783,0.12500000000762637,6.459017081966786e-11,0.10000000000854223
0.9197156781074217,0.12499999999487135,-4.336716382913634e-11,0.09999999999426101
0.921875,0.12500000002705644,2.290878000580771e-10,0.10000000003030318
0.921875,0.12499999999978194,-1.8263946799411268e-12,0.09999999999975623
0.9240343218925783,0.12499999999524593,-4.023167803473887e-11,0.09999999999467554
0.9275281781074217,0.12500000000357367,3.031905406624014e-11,0.10000000000400841
0.9296875,0.12499999999188494,-6.868793037019987e-11,0.09999999999091119
0.9296875,0.1249999999953944,-3.897628886450454e-11,0.09999999999484174
0.9318468218925783,0.12500000000150294,1.2739277526834422e-11,0.10000000000168319
0.9353406781074217,0.12499999999884542,-9.740401357464419e-12,0.0999999999987093
0.9375,0.1250000000015223,1.290466400389705e-11,0.10000000000170495
0.9375,0.12500000000180833,1.5324708612985194e-11,0.10000000000202522
0.9396593218925783,0.12499999999974595,-2.1344134243103466e-12,0.09999999999971557
0.9431531781074217,0.12500000000019118,1.6661231288734079e-12,0.10000000000021829
0.9453125,0.1249999999999253,-6.179817546584733e-13,0.09999999999991624
0.9453125,0.12499999999966235,-2.8447900035720963e-12,0.09999999999962175
0.9474718218925783,0.1250000000000008,1.988659934662075e-14,0.10000000000000109
0.9509656781074217,0.12499999999999134,-2.5011744099660323e-14,0.09999999999999562
0.953125,0.12499999999996118,-3.2036666652867056e-13,0.09999999999995647
0.953125,0.12500000000002706,2.3604656007586863e-13,0.10000000000003025
0.9552843218925783,0.12500000000000622,6.220239234305628e-14,0.100000000000007
0.9587781781074217,0.12499999999999699,-9.059480050090399e-15,0.09999999999999723
0.9609375,0.12500000000001107,1.04768105302346e-13,0.1000000000000125
0.9609375,0.12499999999999649,-1.947597638718492e-14,0.09999999999999612
0.9630968218925783,0.12499999999999997,1.0705426661776689e-14,0.10000000000000024
0.9665906781074217,0.12499999999999464,1.4379574081498364e-14,0.10000000000000071
0.96875,0.12499999999999649,-1.7570300769876176e-14,0.09999999999999655
0.96875,0.12500000000000105,1.9979040644102332e-14,0.10000000000000164
0.9709093218925783,0.12500000000000105,1.7277475722739487e-14,0.10000000000000146
0.9744031781074217,0.12499999999999954,4.536186265095469e-15,0.10000000000000012
0.9765625,0.12500000000000203,2.39936071011466e-14,0.10000000000000271
0.9765625,0.12500000000000142,1.7804779872676352e-14,0.10000000000000195
0.9787218218925783,0.1250000000000001,6.329909212325603e-15,0.10000000000000046
0.9822156781074217,0.12500000000000092,1.2675687883785308e-14,0.10000000000000142
0.984375,0.12500000000000014,5.604761099675618e-15,0.10000000000000053
0.984375,0.12500000000000006,4.197886482870716e-15,0.10000000000000042
0.9865343218925783,0.12500000000000044,8.617074927270865e-15,0.10000000000000105
0.9900281781074217,0.12500000000000003,6.0407111687243126e-15,0.10000000000000071
0.9921875,0.12500000000000047,5.0988546718144585e-15,0.10000000000000056
0.9921875,0.125,0.0,0.1
0.9943468218925783,0.125,0.0,0.1
0.9978406781074217,0.125,0.0,0.1
1.0,0.125,0.0,0.1


==> figs/data/sod_modalsensor0.01.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0021593218925782896,1.0,0.0,1.0
0.0056531781074217104,1.0,0.0,1.0
0.0078125,1.0,0.0,1.0
0.0078125,0.9999999999965743,4.0542531110216e-12,0.9999999999952042
0.00997182189257829,1.0000000000052789,-6.281451124509621e-12,1.0000000000074327
0.01346567810742171,0.9999999999934972,7.687282664661668e-12,0.9999999999909052
0.015625,0.999999999994528,6.4679056777448995e-12,0.9999999999923483
0.015625,1.0000000000033902,-4.017030619238559e-12,1.000000000004755
0.017784321892578288,1.0000000000112486,-1.332720885756676e-11,1.00000000001577
0.021278178107421712,0.999999999980592,2.2956756861593622e-11,0.9999999999728384
0.0234375,1.000000000028384,-3.3589648750377533e-11,1.0000000000397453
0.0234375,1.0000000000340277,-4.0266525046257333e-11,1.0000000000476466
0.025596821892578288,1.0000000000082725,-9.801806311591752e-12,1.0000000000116
0.029090678107421712,0.9999999999680147,3.783536614193787e-11,0.9999999999552353
0.03125,1.0000000001400324,-1.65686188301597e-10,1.0000000001960452
0.03125,1.00000000010696,-1.2655345072754865e-10,1.0000000001497436
0.03340932189257829,0.9999999999616249,4.5404914383918045e-11,0.9999999999462794
0.03690317810742171,0.9999999999971599,3.3542419747706072e-12,0.9999999999960341
0.0390625,1.000000000362499,-4.289125995037899e-10,1.0000000005074992
0.0390625,1.0000000002054246,-2.430588650737274e-10,1.0000000002875946
0.04122182189257829,0.9999999998008258,2.356709531305487e-10,0.9999999997211544
0.04471567810742171,1.000000000181922,-2.1524974876131187e-10,1.0000000002546912
0.046875,1.0000000005820908,-6.887397002485124e-10,1.0000000008149315
0.046875,1.0000000001749885,-2.0704922714927635e-10,1.0000000002449883
0.04903432189257829,0.9999999994403354,6.622007666409963e-10,0.9999999992164774
0.05252817810742171,1.0000000007397511,-8.752849846924077e-10,1.0000000010356567
0.0546875,1.000000000216673,-2.563699893598141e-10,1.000000000303347
0.0546875,0.9999999995241259,5.630633640245028e-10,0.9999999993337809
0.05684682189257829,0.9999999989029524,1.2980420836262584e-09,0.9999999984641424
0.06034067810742171,1.0000000019404114,-2.2959286369091967e-09,1.0000000027165854
0.0625,0.9999999976276897,2.806960970766911e-09,0.9999999966787649
0.0625,0.9999999971320085,3.393459665586217e-09,0.9999999959848113
0.0646593218925783,0.9999999986752584,1.5674575119147024e-09,0.9999999981453663
0.0681531781074217,1.000000003801353,-4.497816113030446e-09,1.0000000053218967
0.0703125,0.9999999892776027,1.2686917218794534e-08,0.9999999849886473
0.0703125,0.9999999909659959,1.068918402744483e-08,0.9999999873523977
0.0724718218925783,1.0000000005043517,-5.967537456900347e-10,1.0000000007060994
0.0759656781074217,1.0000000051992732,-6.151857631103588e-09,1.0000000072789852
0.078125,0.9999999688550432,3.6851217248060484e-08,0.9999999563970607
0.078125,0.9999999780982054,2.591456011116928e-08,0.9999999693374878
0.0802843218925783,1.0000000089625751,-1.060465377352742e-08,1.0000000125476045
0.0837781781074217,1.000000001799422,-2.1291071485074814e-09,1.0000000025192055
0.0859375,0.9999999269346425,8.645210809980628e-08,0.9999998977085048
0.0859375,0.9999999556078869,5.2525462619427515e-08,0.999999937851048
0.0880968218925783,1.0000000343380633,-4.0629334461554e-08,1.0000000480732936
0.0915906781074217,0.9999999817000897,2.1652744716372937e-08,0.9999999743801403
0.09375,0.9999998521523307,1.7493574519571234e-07,0.9999997930132727
0.09375,0.99999992337546,9.06633725400415e-08,0.9999998927256598
0.0959093218925783,1.0000000979950943,-1.1594931193908653e-07,1.0000001371931166
0.0994031781074217,0.9999999166148067,9.866266294130915e-08,0.9999998832607717
0.1015625,0.9999997350734232,3.134653858210512e-07,0.9999996291028207
0.1015625,0.9999998902675964,1.2983703566457508e-07,0.9999998463746873
0.1037218218925783,1.0000002429300978,-2.8743857010406307e-07,1.0000003401020332
0.1072156781074217,0.9999997439964823,3.0290730184939136e-07,0.9999996415952687
0.109375,0.9999995748630612,5.030287321628873e-07,0.9999994048084623
0.109375,0.9999998853532953,1.3565123482056232e-07,0.9999998394948748
0.1115343218925783,1.0000005564197172,-6.58363779235248e-07,1.0000007789870964
0.1150281781074217,0.9999993302205198,7.924932469153851e-07,0.9999990623095959
0.1171875,0.9999993827201117,7.303744764332967e-07,0.9999991358090902
0.1171875,0.9999999734545549,3.1406131396717174e-08,0.9999999628376042
0.1193468218925783,1.0000012221460413,-1.446058545462535e-06,1.0000017110020727
0.1228406781074217,0.9999983944864322,1.8996674709323683e-06,0.9999977522849677
0.125,0.9999991522786922,1.003031767452544e-06,0.999998813194749
0.125,1.00000026146023,-3.0937750586415263e-07,1.0000003660500432
0.12715932189257828,1.0000026437229046,-3.1280762789924383e-06,1.000003701201072
0.13065317810742172,0.99999635695577,4.310501524261771e-06,0.9999948997562791
0.1328125,0.9999986897342159,1.55029961876991e-06,0.9999981656493592
0.1328125,1.000000833243461,-9.859714623936696e-07,1.000001166567769
0.13497182189257828,1.0000057311934585,-6.781152221066354e-06,1.0000080236198365
0.13846567810742172,0.9999920691707967,9.383854863257464e-06,0.999988896923596
0.140625,0.9999969787438538,3.5746723419960648e-06,0.9999957703383084
0.140625,1.0000013986709881,-1.6552415112873085e-06,1.000001958268117
0.14278432189257828,1.0000125098639212,-1.4801454051222127e-05,1.0000175135699394
0.14627817810742172,0.9999834831690774,1.954281456402396e-05,0.999976876833357
0.1484375,0.9999902142413437,1.1578154671644917e-05,0.9999863003500516
0.1484375,1.0000000180619926,-2.2862087154501028e-08,1.0000000259014614
0.15059682189257828,1.0000271871417292,-3.2166251929940054e-05,1.0000380608708437
0.15409067810742172,0.9999678344848153,3.8057666986291405e-05,0.9999549701567275
0.15625,0.9999666087205682,3.9507658878811367e-05,0.9999532537129102
0.15625,0.9999893876072856,1.2550272975724991e-05,0.9999851454004023
0.15840932189257828,1.0000571751118554,-6.764121450095302e-05,1.0000800400217542
0.16190317810742172,0.9999446700313311,6.54601541173346e-05,0.9999225468363857
0.1640625,0.9998955009300731,0.00012364677720053742,0.999853704775395
0.1640625,0.9999482984894362,6.115291813539909e-05,0.9999276278085046
0.16622182189257828,1.0001106047285546,-0.00013083170763797625,1.0001548255933124
0.16971567810742172,0.9999283395351231,8.47492231456981e-05,0.999899713969143
0.171875,0.999713050782189,0.0003395831421545306,0.9995982661185694
0.171875,0.9998283547674452,0.00020307339518889329,0.9997597146673219
0.17403432189257828,1.0001786751955746,-0.00021129848223180487,1.000250076752155
0.17752817810742172,0.9999813775834555,2.1863610244270667e-05,0.9999740739334395
0.1796875,0.9993338575367426,0.0007886260423028235,0.9990673119711301
0.1796875,0.9995558627208095,0.0005257787893825973,0.9993781408883302
0.18184682189257828,1.0001785718692444,-0.00021112133913751642,1.000249855690958
0.18534067810742172,1.0002665775150743,-0.00031580526682700445,1.0003736228375015
0.1875,0.9987920920303065,0.0014307460668934937,0.9983086887277718
0.1875,0.9991259869622311,0.0010354876670014383,0.9987759418580427
0.18965932189257828,0.9998501207881222,0.00017738037576562604,0.9997899029915002
0.19315317810742172,1.001018868538089,-0.0012053598628554007,1.0014273693093048
0.1953125,0.9986771647936497,0.001566207277453026,0.9981487989869862
0.1953125,0.9989323751283095,0.0012617726316609245,0.9985064288197726
0.19747182189257828,0.9987733498195279,0.00145466385123111,0.9982802796007171
0.20096567810742172,1.0020962541286693,-0.0024797829327256097,1.0029389044682546
0.203125,1.0006538488645025,-0.0007771289057781967,1.0009167521806217
0.203125,1.0002128723945756,-0.00026944711549687126,1.000305365542694
0.20528432189257828,0.9971230179615752,0.003424965603108073,0.9959611698332986
0.20877817810742172,1.001798035065914,-0.0021463418115498464,1.00253645333732
0.2109375,1.0061361790016694,-0.007227222011383922,1.008577907365797
0.2109375,1.004247084058107,-0.004991556777842498,1.0059260378181023
0.21309682189257828,0.9975952716063524,0.0028629170287090178,0.9966231896217619
0.21659067810742172,0.9968406642075052,0.0037026547536517323,0.9956142813563931
0.21875,1.010422144469195,-0.01221842973625542,1.0145843792705123
0.21875,1.0076002765543643,-0.008912820319780575,1.0106377187263191
0.22090932189257828,1.0044697568326708,-0.005249502954877041,1.0062103124876736
0.22440317810742172,0.990181791729198,0.011644618740648314,0.9863420090982984
0.2265625,0.9993738367186663,0.0007852533154793289,0.9990448689898219
0.2265625,0.9990251388803557,0.0010573411484778952,0.9985934461934951
0.22872182189257828,1.0096639268202128,-0.011258349525759465,1.0134460057027646
0.23221567810742172,0.9998152537672572,2.3304745574627196e-05,0.9999230844739191
0.234375,0.9832007170195595,0.020184712772588383,0.9763379854276804
0.234375,0.9872145727894049,0.015498120472901637,0.9819200029388063
0.23653432189257828,0.9948796402002101,0.006141853733416514,0.992751610008794
0.24002817810742172,1.0129601204511869,-0.01534277514459601,1.018324740369725
0.2421875,1.0047389899788044,-0.005392297354540809,1.0064327635970833
0.2421875,1.0061089594314612,-0.007091198247363588,1.0083476815817065
0.24434682189257828,0.9909076983634504,0.010880338916998104,0.987194056869192
0.24784067810742172,0.9912078632146876,0.010204851074790721,0.9879483925455936
0.25,1.0171587121585282,-0.019762702546244335,1.023699978632259
0.25,1.012660439419917,-0.01465981976932901,1.0175250219469516
0.2521593218925783,1.0190467317245846,-0.02218440436046684,1.026605083326086
0.2556531781074217,1.0024812553686218,-0.0031891657883713273,1.0037487442305502
0.2578125,0.9895271792674084,0.012748327869821996,0.9849485882200465
0.2578125,0.9905778152192476,0.011500419593490819,0.9863950496558477
0.2599718218925783,0.98265963076019,0.020797195513263117,0.9757083766176362
0.2634656781074217,0.9735259925165419,0.03144351939279708,0.9633207035293274
0.265625,0.9677429910705386,0.03890365836427096,0.9548395315848288
0.265625,0.9679204169700576,0.03869048692497616,0.955084525653215
0.2677843218925783,0.9616248961899194,0.04633683797389728,0.9465353428549995
0.2712781781074217,0.9509387422378012,0.05902591179562447,0.9321959289267031
0.2734375,0.9448497938056949,0.06689456799797378,0.9234414907479129
0.2734375,0.9448243840117652,0.06690832783014242,0.9234014408616474
0.2755968218925783,0.9384412501452803,0.07491081994128117,0.914697806901316
0.2790906781074217,0.9277983916104149,0.08782286560410257,0.9005766297593275
0.28125,0.9215660873215432,0.09586805495064313,0.8918833531842761
0.28125,0.9215502457478305,0.09584719560034322,0.8918612151650908
0.2834093218925783,0.9153347570603249,0.10402899500257626,0.8832900516663981
0.2869031781074217,0.9047253021856574,0.11719159435838153,0.8693266687362483
0.2890625,0.898343261273664,0.12534568584292272,0.860727639058787
0.2890625,0.8983241593724339,0.12532683656743654,0.8607079676869237
0.2912218218925783,0.8922425933023742,0.13360400462686625,0.8522576998752017
0.2947156781074217,0.8818436462577424,0.146923025086022,0.8385938351621345
0.296875,0.8753921232592142,0.15514212191449742,0.8302074820651383
0.296875,0.8753654586604857,0.1551225729985842,0.8301864585152986
0.2990343218925783,0.869403677555313,0.1634379833553881,0.8219535246296374
0.3025281781074217,0.8593582931220357,0.17682417577854387,0.8086900416207911
0.3046875,0.8529599443952287,0.1850516935767699,0.8005208647340339
0.3046875,0.8529402448904876,0.18503514303579577,0.8005041199803532
0.3068468218925783,0.8468976571174167,0.19334065085339924,0.7924573461733462
0.3103406781074217,0.8371737738376579,0.2068215840190875,0.7795475614827613
0.3125,0.8309378850373026,0.21513508041106572,0.7715775611822241
0.3125,0.8309298963506826,0.21512477116113438,0.7715684257518579
0.3146593218925783,0.8247652209513457,0.22349886200555127,0.7636745294387887
0.3181531781074217,0.8151386650819706,0.23716643671632864,0.751037318188588
0.3203125,0.8091139134706642,0.24559686238198877,0.7432273691833144
0.3203125,0.809121942796523,0.24560028404699277,0.7432313412283917
0.3224718218925783,0.8029319337566646,0.25402557604992276,0.7354439997662329
0.3259656781074217,0.7932425307957635,0.26782515669976914,0.7230660544538349
0.328125,0.7873917506472553,0.2763547323805611,0.7154729519136956
0.328125,0.7874062324911585,0.27636990057415733,0.7154864279317337
0.3302843218925783,0.7814197356002601,0.28483516656700436,0.7078914384336265
0.3337781781074217,0.7717948502440101,0.2986828645280535,0.6958615210893584
0.3359375,0.7659883310253164,0.30725588516706753,0.6885205968129031
0.3359375,0.7659998866166113,0.3072773318142242,0.6885387409322778
0.3380968218925783,0.7602279134482296,0.3157509211333695,0.6811713289474686
0.3415906781074217,0.7508392544410696,0.3295737661433006,0.669458396356282
0.34375,0.7450645882345054,0.3381866958295651,0.662338761370248
0.34375,0.7450728468572941,0.33820233399306165,0.6623519523004072
0.3459093218925783,0.7393526109801919,0.34676269994102665,0.6552282437580049
0.3494031781074217,0.7302037341232721,0.36065066588855754,0.643810561552374
0.3515625,0.7245845985221295,0.3693167593766017,0.6368734178446149
0.3515625,0.7245902070709423,0.36931658121911976,0.6368737064482963
0.3537218218925783,0.7189053777597735,0.3779887183288439,0.6299909580709693
0.3572156781074217,0.7098454227837463,0.3918890870838283,0.6188978336148723
0.359375,0.704394236566276,0.4004876306720544,0.6121749814882519
0.359375,0.7043876938436727,0.4004705597670747,0.6121620452527362
0.3615343218925783,0.698975158926163,0.40910603890494684,0.6056014612156638
0.3650281781074217,0.690268267868083,0.4227565742707932,0.5951266702961974
0.3671875,0.6850348928593474,0.4310209348993699,0.5888302442365877
0.3671875,0.6850191205830483,0.43099858183229756,0.5888127776063397
0.3693468218925783,0.6800075556372053,0.43922830709362787,0.5827620908191287
0.3728406781074217,0.6721020848483056,0.45214968131177385,0.5732511735478014
0.375,0.6672685938638258,0.45990265752582854,0.5674983440795506
0.375,0.6672659951446351,0.4598983015394352,0.5674907706546746
0.3771593218925783,0.6624575313483394,0.4676596941742051,0.5618428751013909
0.3806531781074217,0.6548653073330151,0.4803880119808844,0.5528237469749361
0.3828125,0.6501197973026873,0.48835250408669617,0.5471631156350549
0.3828125,0.650136146613688,0.48836436483591,0.5471770977578556
0.3849718218925783,0.6452249929923626,0.4963883743331633,0.5414266558556871
0.3884656781074217,0.6372589623330359,0.5098824367506924,0.5321367109484055
0.390625,0.6323113237629493,0.5184081103710866,0.5263521075889217
0.390625,0.6323264905896951,0.5184332164578457,0.5263689278275496
0.3927843218925783,0.6272666157166972,0.5269435429767572,0.520474794568134
0.3962781781074217,0.6190993201421987,0.5409924118466596,0.5109934595850657
0.3984375,0.6141072028847371,0.5498449952795684,0.5052091483100766
0.3984375,0.6141138101302209,0.5498511782944105,0.5052118870359701
0.4005968218925783,0.60904994613517,0.5587175719761843,0.49942570808272846
0.4040906781074217,0.6008433072857394,0.572999997424173,0.4900705974131309
0.40625,0.5958926119030651,0.5819062972449954,0.4843907262401699
0.40625,0.5958784278469783,0.5818821910643126,0.4843763616772741
0.4084093218925783,0.5910270368670414,0.5908920101944367,0.47881652887474047
0.4119031781074217,0.5829831476283613,0.6053112550300039,0.46976491870597553
0.4140625,0.5779957575410356,0.6142306157672731,0.46418082820105183
0.4140625,0.5779808051075234,0.6142075588527147,0.4641684583167219
0.4162218218925783,0.5731622219987758,0.6232450850192296,0.4587225711158804
0.4197156781074217,0.5654226689689994,0.6378033968858537,0.45006086781209864
0.421875,0.5606278218130856,0.6466502403334197,0.44474993337915963
0.421875,0.5606298072273839,0.6466639011915464,0.44475669234482035
0.4240343218925783,0.5559155333024189,0.6554342706038999,0.43950231395406264
0.4275281781074217,0.5485340890819949,0.6697074447798703,0.43133239420401626
0.4296875,0.5440226973658387,0.6783967703498452,0.4264119456995454
0.4296875,0.5440400998110492,0.6784260033700016,0.4264303341351452
0.4318468218925783,0.5395727659452576,0.6867668269709004,0.4215689813785154
0.4353406781074217,0.5329833570536354,0.6996029116412597,0.4143124508838749
0.4375,0.5294436109360746,0.7067866098276215,0.41042563079796873
0.4375,0.5294494794665734,0.7067828356156092,0.410424149621507
0.4396593218925783,0.5262389706908384,0.7131170857556756,0.4070091863373895
0.4431531781074217,0.5213633348918002,0.7224553692844243,0.401789399824673
0.4453125,0.5182236234924446,0.728758068699644,0.3983612732102669
0.4453125,0.5182034526217162,0.7287260173297918,0.3983398125723701
0.4474718218925783,0.5147507873942669,0.7360330727403549,0.39458980946852407
0.4509656781074217,0.5083509191934279,0.7489258651306997,0.3877897311183395
0.453125,0.5040616836184393,0.7573974639914344,0.3832438226371738
0.453125,0.5040602042755712,0.7573800083783632,0.38325034678619574
0.4552843218925783,0.49987200264428383,0.7660272677200745,0.37873133605531406
0.4587781781074217,0.4929584898664099,0.7807221043852952,0.37139236996198094
0.4609375,0.4886769979951017,0.7895939208520407,0.36694493331511946
0.4609375,0.4886838502769171,0.7896609723513891,0.3669517284270538
0.4630968218925783,0.4842218465629568,0.7986175938409764,0.36231323633600016
0.4665906781074217,0.4776521263165927,0.8127334586871477,0.35536180222279645
0.46875,0.4738502823931813,0.821275223055102,0.35134601687294953
0.46875,0.47387950229818293,0.821235845934652,0.35136584210408367
0.4709093218925783,0.4709702952083889,0.8274530970801746,0.3484207588445713
0.4744031781074217,0.4676041895604645,0.8341224630353353,0.34504261402112013
0.4765625,0.46593394919789266,0.8377428883363113,0.3432915353078964
0.4765625,0.46586702704842337,0.8377730072656728,0.34323227827811403
0.4787218218925783,0.46270609448929223,0.8453454401575128,0.33986228424001846
0.4822156781074217,0.4564620175286312,0.8591877255744679,0.33347207499030074
0.484375,0.4520782086940866,0.8684391040606164,0.3290881565070448
0.484375,0.4521051263136457,0.8683918338703678,0.3291187172863366
0.4865343218925783,0.4487775012942141,0.8756022917556872,0.32575203240379313
0.4900281781074217,0.4443739442946837,0.8862824021779007,0.321158376758169
0.4921875,0.44261388174809724,0.8905615815530724,0.3193187410495378
0.4921875,0.44262180512839117,0.8906810844409525,0.3193123511215237
0.4943468218925783,0.4396087290158152,0.8968463008211641,0.31637798842982934
0.4978406781074217,0.43601995681578837,0.9044941426745124,0.3128882133022476
0.5,0.43467945550329684,0.9079976394669438,0.31149991291609225
0.5,0.43466411211524214,0.9079326387679939,0.31149939597961385
0.5021593218925783,0.4324245081347067,0.9139134412982308,0.30909181763720117
0.5056531781074217,0.42605765026151143,0.928294011212096,0.302737693886868
0.5078125,0.4275818065803862,0.9240943208868468,0.30438768115672166
0.5078125,0.42754073065191384,0.9241065455042811,0.3043416694063109
0.5099718218925783,0.42749758102345214,0.924307032245967,0.3044098823930306
0.5134656781074217,0.4259041341099644,0.9289469336506853,0.3026756745721945
0.515625,0.4284671656915869,0.9230700821458089,0.30507474942793866
0.515625,0.42843259840249454,0.923312613883089,0.3050277692763936
0.5177843218925783,0.42616716322066056,0.9277743779452344,0.30281394505562825
0.5212781781074217,0.4268037306167509,0.9259875466641692,0.3036892715274851
0.5234375,0.426471872313742,0.9271636391310561,0.30342147581953294
0.5234375,0.42646403076189376,0.9271694682555952,0.303441236363015
0.5255968218925783,0.42621127575945583,0.9282189625310974,0.30296467412170225
0.5290906781074217,0.42691016642301205,0.9261978704571999,0.3034658305553035
0.53125,0.42588878329856716,0.928376972355563,0.30255325975103564
0.53125,0.42589107883332517,0.9282403272661774,0.30252865517795435
0.5334093218925783,0.42632187349474343,0.9274886301625235,0.30325196906056834
0.5369031781074217,0.4264588029941935,0.9273380017313452,0.3033475902335987
0.5390625,0.4257020803716434,0.9290090648369057,0.3023331157138577
0.5390625,0.42573347997264344,0.9289596691057334,0.3023685882468625
0.5412218218925783,0.4268477863858318,0.9263252468391061,0.3033185434792043
0.5447156781074217,0.4261429680939957,0.928212450436162,0.3029585010086633
0.546875,0.42635377536490393,0.9274039181694423,0.3034454806823846
0.546875,0.4263615590058835,0.9275436506464094,0.3034833745008824
0.5490343218925783,0.42626268750168483,0.9271385513754702,0.30323497616003037
0.5525281781074217,0.4263924060002498,0.9273427556692191,0.30288233047725566
0.5546875,0.4268892541321946,0.9271024933546469,0.30329481725266605
0.5546875,0.42689461872811424,0.927056525345349,0.30324605046700753
0.5568468218925783,0.42637936396669934,0.9281852453155479,0.30319219968531486
0.5603406781074217,0.4260606691544258,0.9271746443161712,0.30318852918118533
0.5625,0.4254003487138339,0.9285019819717706,0.3022824534309876
0.5625,0.42534499044540564,0.9283111286433843,0.3022747436501791
0.5646593218925783,0.4270354292920614,0.9264077318597175,0.3034020622608016
0.5681531781074217,0.42648035196534945,0.9287357930213171,0.30297903701588
0.5703125,0.42678539864788095,0.9263026637510364,0.30380003963404034
0.5703125,0.42682158970306744,0.9265376622934818,0.30383260812717483
0.5724718218925783,0.4255753715814089,0.9271623323845725,0.3028623065587637
0.5759656781074217,0.42651048156598187,0.9272346457440513,0.3030918880527179
0.578125,0.42715265431477184,0.9282520138146717,0.303200277085077
0.578125,0.4272565156555662,0.9282717785412695,0.3032375756422625
0.5802843218925783,0.4270865103227359,0.927690738009625,0.30343284765528444
0.5837781781074217,0.4253680582611572,0.9272743647174219,0.3027458729819423
0.5859375,0.4256275105717856,0.9263140973831945,0.30315220798499487
0.5859375,0.4253955192056001,0.926110209444396,0.30304495325100345
0.5880968218925783,0.426689846352335,0.927772584765515,0.303270757980604
0.5915906781074217,0.42736989955321775,0.9280535905272813,0.30326774833424464
0.59375,0.42667666165082013,0.9265526828528108,0.30321694847960456
0.59375,0.426795983596781,0.9266156039142853,0.3032302270450185
0.5959093218925783,0.42499669922410677,0.9268726912115988,0.3027126938026461
0.5994031781074217,0.4261749778079675,0.9279028286955641,0.3033188313041298
0.6015625,0.42782376462115007,0.9280108859180618,0.30362064757666907
0.6015625,0.4279698644325966,0.9282830448168459,0.3037336923210261
0.6037218218925783,0.42761784097047867,0.9275775187457574,0.30303792447028544
0.6072156781074217,0.42530467667525984,0.926629924228783,0.3027552949027731
0.609375,0.4247786444219108,0.9269995038722888,0.3033115398579048
0.609375,0.424445576489903,0.9268161719607386,0.30321910441800776
0.6115343218925783,0.4263213024214863,0.9288103808730641,0.30341277155217933
0.6150281781074217,0.428233939065876,0.9270873260079233,0.3031583357621068
0.6171875,0.42704268315811045,0.926254107597317,0.30270211170453964
0.6171875,0.4271695553861115,0.9260087085370171,0.302597861700971
0.6193468218925783,0.42469489877089894,0.9272995094767641,0.30280453280777
0.6228406781074217,0.42583719739445736,0.9284318529999374,0.30370308612974817
0.625,0.4277697405634534,0.9279461054514638,0.3033928301608301
0.625,0.42797559908949345,0.9283345570643659,0.30355334448016424
0.6271593218925783,0.42781292430486445,0.9266408205124287,0.3025345271327049
0.6306531781074217,0.4254144047362196,0.9267522643144265,0.303068242947125
0.6328125,0.42419115155047893,0.9288405216943977,0.3034989020614574
0.6328125,0.4238756622235847,0.9289557746991539,0.3035559316593572
0.6349718218925783,0.42639189224097307,0.9288069847324015,0.3035280482592373
0.6384656781074217,0.42838673958634776,0.9259162434188222,0.30267707301447316
0.640625,0.42651330261751597,0.9265234209520252,0.3024262600136535
0.640625,0.4265430359816146,0.9259634149364316,0.30219235308467485
0.6427843218925783,0.4234544368133403,0.9284187145601244,0.3034443453987299
0.6462781781074217,0.4214021024623458,0.9284521098785744,0.30373434630774876
0.6484375,0.4209323571644452,0.9271498671908386,0.30256439766102805
0.6484375,0.4209884391466057,0.92727377693266,0.302628215524988
0.6505968218925783,0.420408108527062,0.9254835256012361,0.3022782489700581
0.6540906781074217,0.4172890810980526,0.9283372767942527,0.3036069405113986
0.65625,0.41490176437790016,0.9301138905464535,0.3038156530357363
0.65625,0.4147406674693861,0.9307290224837009,0.3040869656104174
0.6584093218925783,0.4151859719499759,0.9274088050238051,0.3031839649206141
0.6619031781074217,0.41197028120558,0.9252044284454221,0.3022132610965995
0.6640625,0.407834284129257,0.9275526201518015,0.30287047858119365
0.6640625,0.40768674455796505,0.9269592014872818,0.30262980542201084
0.6662218218925783,0.40572324947721555,0.9300246229705758,0.30421190611210025
0.6697156781074217,0.4040944052412085,0.92762169957961,0.303187521853703
0.671875,0.39784584222792413,0.9248328018602674,0.3019937805628739
0.671875,0.39709450805897023,0.9243505950800716,0.30180038181122515
0.6740343218925783,0.3908878669511311,0.9256682270858905,0.30240867281422834
0.6775281781074217,0.3839294949475624,0.930000444019234,0.304110852759951
0.6796875,0.37391065690993286,0.9302265115122176,0.30401229380480466
0.6796875,0.3746700333420692,0.9311176464072631,0.30437483316768016
0.6818468218925783,0.3525819601810513,0.9258823489228915,0.3026313460530059
0.6853406781074217,0.33341242616152045,0.9254293631376523,0.30243465743581865
0.6875,0.32529904333708104,0.9288982258594732,0.3031824043764888
0.6875,0.3254534744311436,0.9290226387990365,0.30327204307398414
0.6896593218925783,0.31390301797804226,0.9291710557799265,0.30386648555933293
0.6931531781074217,0.2879790797449623,0.9275661130934897,0.3031991837016501
0.6953125,0.2736127669720772,0.9267575348521832,0.30256377623328423
0.6953125,0.2737693597668743,0.9271154356925527,0.3026894730320623
0.6974718218925783,0.26479834400848595,0.9255259872317156,0.30227648481411895
0.7009656781074217,0.26325867633092553,0.9272029244764439,0.3031729425409871
0.703125,0.26543840147966663,0.9305080998101372,0.30395353749566595
0.703125,0.26498002446954855,0.9296821923154435,0.30370540112489947
0.7052843218925783,0.26887135356483177,0.9322555283414149,0.30446921845665975
0.7087781781074217,0.26711020808805475,0.9248488922762422,0.3022817371453761
0.7109375,0.2622627482902681,0.9203977553917637,0.30103625402274126
0.7109375,0.2616007238309913,0.9197445935111852,0.30074103761946697
0.7130968218925783,0.26322299253142356,0.9249387540539016,0.30213059096185546
0.7165906781074217,0.2686872827846945,0.9327922101095036,0.3048592607347947
0.71875,0.2683499791142079,0.9325084404859006,0.30516520599120095
0.71875,0.26843912226005845,0.9327871616319567,0.3052932961870465
0.7209093218925783,0.26397685959227957,0.9272842800124863,0.30327829944804
0.7244031781074217,0.2647714392021933,0.9210322260779155,0.3009202468373769
0.7265625,0.26632226222975136,0.9222879004044223,0.3015488164101727
0.7265625,0.26633856623042224,0.9208149172941054,0.30104734701427494
0.7287218218925783,0.26570160977815027,0.9295166531495728,0.30412488099848867
0.7322156781074217,0.26702494758643863,0.9351721208705054,0.30586387956766464
0.734375,0.2668707243179404,0.9289044948322732,0.3037246332147805
0.734375,0.26722429065443204,0.9296804054742591,0.30398736689927475
0.7365343218925783,0.2641317427808326,0.9203629378393743,0.30085918130145917
0.7400281781074217,0.2640848921166114,0.9217288955783085,0.30115828706354153
0.7421875,0.26614345557814856,0.9295111595196879,0.3035486348835626
0.7421875,0.26585085296859046,0.9276988569318655,0.30294666727831765
0.7443468218925783,0.26749435755438916,0.9373679594557452,0.30621505176800706
0.7478406781074217,0.266128146739866,0.9312560314425704,0.3042650354227461
0.75,0.264076858003512,0.9206277022915627,0.3005895312095126
0.75,0.2641909716957643,0.9209957720318762,0.30071581327310903
0.7521593218925783,0.26304692165509524,0.9162182798576298,0.2991134029998166
0.7556531781074217,0.265833861455736,0.9293248172794629,0.3036706447393703
0.7578125,0.2677778684020054,0.938074663220398,0.3066252649124227
0.7578125,0.2676258329508305,0.9373395652480467,0.30636942443764337
0.7599718218925783,0.2678407062009053,0.9389411484964911,0.3067712564095862
0.7634656781074217,0.2640216636532602,0.920583439133744,0.3007211821782411
0.765625,0.26246496317529205,0.9122175870751804,0.298171717085217
0.765625,0.26221057304765727,0.9110392998734969,0.29776335621135197
0.7677843218925783,0.26388103353071174,0.9195852283470021,0.30046906968290943
0.7712781781074217,0.26811708335999246,0.9398711057441316,0.307258932351059
0.7734375,0.2685922384382769,0.9411400278258829,0.3079955612110148
0.7734375,0.2688484100654246,0.9423747450505309,0.3084086783770835
0.7755968218925783,0.2662796212321201,0.9297386048404624,0.3042802946012181
0.7790906781074217,0.2621846963368303,0.9102943747533856,0.2977189813803559
0.78125,0.2628057693424512,0.9133881872657906,0.2986933047470289
0.78125,0.2621893437164747,0.9103766427606235,0.2976996820545604
0.7834093218925783,0.2665331089699378,0.931332873912022,0.3046920448696024
0.7869031781074217,0.2698760191515065,0.9478187141864032,0.3101816668876872
0.7890625,0.2669724398458614,0.9346870494400764,0.30554613027316985
0.7890625,0.2679348981934069,0.9390036311275716,0.307036099576632
0.7912218218925783,0.26153506211791994,0.9086228354147433,0.29681585747541156
0.7947156781074217,0.26229069126593646,0.9118108406457599,0.2978365908061526
0.796875,0.26709560422258666,0.934706152407361,0.30537459302867465
0.796875,0.2665110847515114,0.9318848641087749,0.3044335499070038
0.7990343218925783,0.27059402678207634,0.9511097065949087,0.3109257905612331
0.8025281781074217,0.26751751993977674,0.9371317319487459,0.3062005502855887
0.8046875,0.2622471446742377,0.9126552901514225,0.29795659562782967
0.8046875,0.2625685729926794,0.914194008599636,0.298469743895237
0.8068468218925783,0.25931103589450855,0.8989094171488475,0.2934177626298244
0.8103406781074217,0.26522021053934064,0.9272574530718364,0.3028940799450482
0.8125,0.27016885610894925,0.9500113244754372,0.3106956785881392
0.8125,0.2709416418678954,0.9536874134229614,0.31192737329291353
0.8146593218925783,0.2703570961836031,0.9506317707525002,0.3108250337497191
0.8181531781074217,0.2630288509317374,0.9154893364427742,0.29897751589271804
0.8203125,0.25985752927849165,0.899737880493822,0.29390161427331835
0.8203125,0.2586618259419785,0.8940945119177002,0.2920686728817841
0.8224718218925783,0.2623117998400113,0.9114139988611994,0.29783096664229974
0.8259656781074217,0.2704275911404943,0.9512509923413326,0.3110994849898023
0.828125,0.27098968842821364,0.9540371092924254,0.3120723296977408
0.828125,0.27211943943978417,0.9589694480848209,0.3137901372033163
0.8302843218925783,0.2661897199224353,0.9311081074102622,0.30461299655785884
0.8337781781074217,0.2599144367439092,0.9002208133656896,0.29441681125043434
0.8359375,0.26214927825211226,0.9122415586382702,0.2980778870988437
0.8359375,0.262016069849564,0.9119811224257374,0.29800343957138975
0.8380968218925783,0.26733220215081166,0.9349836061003238,0.3058308726002051
0.8415906781074217,0.27143907113092974,0.9523122703991445,0.31221497785262664
0.84375,0.26717729790384415,0.9334692419390481,0.30517290427312105
0.84375,0.270112469580732,0.9473926277566687,0.30994614557504374
0.8459093218925783,0.25033489959024835,0.8492248258907409,0.2778114471054819
0.8494031781074217,0.21448011652016638,0.6540995995313119,0.22318901494927257
0.8515625,0.19731085521709052,0.5385595284848246,0.19566394658589056
0.8515625,0.18619209526692915,0.468562133498509,0.179673442607766
0.8537218218925783,0.1590391548696565,0.28262729756782723,0.14307464601842018
0.8572156781074217,0.13921199056194555,0.12204234352397896,0.11713955528788268
0.859375,0.1335610740472057,0.07182046182875083,0.10989445800069798
0.859375,0.13181428651839142,0.056636702728273064,0.1077394843290957
0.8615343218925783,0.1266700036448794,0.014219491940886127,0.1018873534721175
0.8650281781074217,0.12502144904668874,0.00019621386588744498,0.10002743588063716
0.8671875,0.12500467789991312,-1.9770935913853113e-05,0.09999638799479275
0.8671875,0.12505922612548218,0.0004883651587774948,0.10006462076476152
0.8693468218925783,0.12498205006484021,-0.0001504130773794284,0.09998010294901073
0.8728406781074217,0.1250024598077469,1.9288621769114635e-05,0.1000025522733661
0.875,0.12501506649996427,0.0001314548769853834,0.10001738998899616
0.875,0.12498892308859219,-9.439309028647106e-05,0.09998751339220696
0.8771593218925783,0.12499706652105304,-2.4776520589414528e-05,0.09999672221649335
0.8806531781074217,0.1250020755665299,1.7515002059548127e-05,0.10000231718899762
0.8828125,0.12499376981979435,-5.275279745645984e-05,0.09999302145185034
0.8828125,0.12499770560494798,-1.9258605927985193e-05,0.09999745232071902
0.8849718218925783,0.1250012161535816,1.0280114001576096e-05,0.10000135993868653
0.8884656781074217,0.12499909378904245,-7.65606880949727e-06,0.09999898720543074
0.890625,0.12500144206911226,1.21916860401904e-05,0.1000016128186076
0.890625,0.12500137367356762,1.160515270016739e-05,0.10000153522709979
0.8927843218925783,0.12499973558371799,-2.236156681481514e-06,0.09999970418485017
0.8962781781074217,0.1250002074737741,1.754056135202922e-06,0.10000023204000419
0.8984375,0.12499980916251094,-1.6126637262092592e-06,0.09999978666515287
0.8984375,0.12499963438576715,-3.092163284253857e-06,0.09999959094601299
0.9005968218925783,0.1250000347559355,2.939254646111534e-07,0.10000003888267932
0.9040906781074217,0.12499996977586017,-2.5555712832311565e-07,0.09999996619297571
0.90625,0.12499999869432711,-1.1495783270017535e-08,0.09999999847924564
0.90625,0.12500006827011823,5.776096583179602e-07,0.10000007641059987
0.9084093218925783,0.1249999990775413,-7.769618802251955e-09,0.09999999897217215
0.9119031781074217,0.12500000175121237,1.4786252800177184e-08,0.1000000019560359
0.9140625,0.12500000995734217,8.436002639656851e-08,0.10000001115977933
0.9140625,0.1249999907716649,-7.80880876899162e-08,0.09999998966991511
0.9162218218925783,0.12499999863444729,-1.1565716194539048e-08,0.09999999846999724
0.9197156781074217,0.12500000092315952,7.820300729403973e-09,0.10000000103452641
0.921875,0.12499999566551875,-3.670407773144965e-08,0.09999999514450476
0.921875,0.12499999983335107,-1.415128878545028e-09,0.09999999981279395
0.9240343218925783,0.12500000075900397,6.426492235773094e-09,0.10000000085014286
0.9275281781074217,0.12499999942302022,-4.885349032428994e-09,0.09999999935372683
0.9296875,0.125000001283262,1.0865327316633315e-08,0.10000000143734562
0.9296875,0.12500000071675402,6.068723987358597e-09,0.10000000080281471
0.9318468218925783,0.1249999997745469,-1.9088055637649976e-09,0.09999999974748698
0.9353406781074217,0.12500000017079874,1.4461162808767613e-09,0.10000000019130151
0.9375,0.12499999974938787,-2.121833948356094e-09,0.09999999971930583
0.9375,0.12499999975683186,-2.058775009769374e-09,0.09999999972764788
0.9396593218925783,0.12500000003984052,3.373221563649735e-10,0.10000000004462176
0.9431531781074217,0.12499999996675572,-2.814236906024396e-10,0.09999999996276984
0.9453125,0.12500000003988845,3.3772664938306135e-10,0.10000000004467588
0.9453125,0.12500000006133447,5.192927841629531e-10,0.10000000006869489
0.9474718218925783,0.12499999999035027,-8.169241893543466e-11,0.09999999998919198
0.9509656781074217,0.12500000000897832,7.605182373274007e-11,0.10000000001005946
0.953125,0.12499999999306817,-5.867937602813783e-11,0.09999999999223634
0.953125,0.12499999997852008,-1.818497409857251e-10,0.09999999997594251
0.9552843218925783,0.12500000000257208,2.1784311054974778e-11,0.10000000000288087
0.9587781781074217,0.12499999999797093,-1.7167067934527302e-11,0.0999999999977281
0.9609375,0.12499999999836581,-1.3829000522672504e-11,0.0999999999981698
0.9609375,0.12500000000482034,4.0816583178429365e-11,0.10000000000539884
0.9630968218925783,0.1250000000003853,3.268484219656076e-12,0.10000000000043183
0.9665906781074217,0.1249999999996573,-2.8413862182641097e-12,0.09999999999962367
0.96875,0.1250000000017576,1.4884233223501628e-11,0.10000000000196863
0.96875,0.12500000000032038,2.7154598569653403e-12,0.10000000000035891
0.9709093218925783,0.12499999999961124,-3.286508769234382e-12,0.09999999999956491
0.9744031781074217,0.1250000000002862,2.4282228824119026e-12,0.10000000000032092
0.9765625,0.12499999999950599,-4.179082679928032e-12,0.09999999999944693
0.9765625,0.12499999999959663,-3.412125693114018e-12,0.09999999999954842
0.9787218218925783,0.1250000000000866,7.38481564661437e-13,0.10000000000009741
0.9822156781074217,0.12499999999993486,-5.449155125864659e-13,0.09999999999992773
0.984375,0.1250000000000689,5.844185579914172e-13,0.10000000000007721
0.984375,0.12500000000010883,9.21731668767386e-13,0.10000000000012188
0.9865343218925783,0.12499999999998902,-8.921544593929604e-14,0.09999999999998808
0.9900281781074217,0.12500000000001055,9.340125319564319e-14,0.10000000000001222
0.9921875,0.12499999999999929,-5.4029669627198055e-15,0.09999999999999923
0.9921875,0.125,0.0,0.1
0.9943468218925783,0.125,0.0,0.1
0.9978406781074217,0.125,0.0,0.1
1.0,0.125,0.0,0.1


==> figs/data/sod_nosensor.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0021593218925782896,1.0,0.0,1.0
0.0056531781074217104,1.0,0.0,1.0
0.0078125,1.0,0.0,1.0
0.0078125,0.999999999999992,8.417089247814026e-15,0.9999999999999916
0.00997182189257829,0.9999999999999908,9.79683410896977e-15,0.999999999999993
0.01346567810742171,0.9999999999999891,1.0832315554553118e-14,0.9999999999999933
0.015625,0.9999999999999868,1.2063249579684937e-14,0.9999999999999923
0.015625,0.9999999999999859,1.2792611414624858e-14,0.9999999999999929
0.017784321892578288,0.9999999999999852,1.4200343146133166e-14,0.9999999999999941
0.021278178107421712,0.9999999999999842,1.5242897329749222e-14,0.9999999999999944
0.0234375,0.9999999999999826,1.6473659285851564e-14,0.9999999999999933
0.0234375,0.9999999999999823,1.7294610188400928e-14,0.9999999999999941
0.025596821892578288,0.9999999999999825,1.8730492524231067e-14,0.9999999999999953
0.029090678107421712,0.9999999999999822,1.977029490527373e-14,0.9999999999999957
0.03125,0.9999999999999811,2.0804544841338955e-14,0.9999999999999948
0.03125,0.9999999999999813,2.1594814825221114e-14,0.9999999999999953
0.03340932189257829,0.999999999999982,2.317073393313731e-14,0.9999999999999966
0.03690317810742171,0.9999999999999823,2.4205246504509295e-14,0.9999999999999969
0.0390625,0.9999999999999819,2.535317750707909e-14,0.9999999999999959
0.0390625,0.999999999999983,2.6193447411060512e-14,0.9999999999999964
0.04122182189257829,0.9999999999999843,2.7665768832612856e-14,0.9999999999999977
0.04471567810742171,0.9999999999999855,2.882333574860276e-14,0.999999999999998
0.046875,0.9999999999999859,3.0031632355985836e-14,0.9999999999999971
0.046875,0.9999999999999879,3.0861713185004507e-14,0.9999999999999978
0.04903432189257829,0.9999999999999901,3.228394199873108e-14,0.9999999999999991
0.05252817810742171,0.9999999999999921,3.3503029854910405e-14,0.9999999999999994
0.0546875,0.9999999999999934,3.469764261921787e-14,0.9999999999999986
0.0546875,0.9999999999999962,3.53665541297239e-14,0.9999999999999992
0.05684682189257829,0.9999999999999987,3.6400934367914613e-14,1.0
0.06034067810742171,0.9999999999999999,3.6791078991538787e-14,1.0
0.0625,0.9999999999999993,3.7447018716850774e-14,0.9999999999999992
0.0625,0.9999999999999998,3.8123459944473054e-14,0.9999999999999998
0.0646593218925783,1.0,3.887363697023151e-14,1.0
0.0681531781074217,0.9999999999999988,3.937130576724397e-14,0.9999999999999987
0.0703125,0.9999999999999968,4.112064582604332e-14,0.999999999999996
0.0703125,0.9999999999999966,4.2093972751899924e-14,0.9999999999999956
0.0724718218925783,0.9999999999999959,4.299678250877217e-14,0.9999999999999944
0.0759656781074217,0.9999999999999934,4.5581537608754735e-14,0.9999999999999909
0.078125,0.9999999999999881,5.166479524821341e-14,0.9999999999999836
0.078125,0.9999999999999851,5.610729658656083e-14,0.9999999999999791
0.0802843218925783,0.9999999999999787,6.425271733836788e-14,0.9999999999999701
0.0837781781074217,0.9999999999999541,9.259386055858275e-14,0.9999999999999358
0.0859375,0.9999999999999059,1.4936306661383544e-13,0.9999999999998681
0.0859375,0.9999999999998729,1.8932553302877313e-13,0.9999999999998218
0.0880968218925783,0.999999999999811,2.633329022031773e-13,0.9999999999997351
0.0915906781074217,0.9999999999995873,5.27729557866193e-13,0.9999999999994214
0.09375,0.9999999999991612,1.0313307981033406e-12,0.9999999999988253
0.09375,0.9999999999988707,1.3758722161598614e-12,0.9999999999984185
0.0959093218925783,0.9999999999983495,1.99308523090071e-12,0.9999999999976887
0.0994031781074217,0.9999999999964986,4.182419847977285e-12,0.9999999999950977
0.1015625,0.9999999999930839,8.22225810556403e-12,0.9999999999903171
0.1015625,0.9999999999908088,1.0914871495615675e-11,0.9999999999871321
0.1037218218925783,0.9999999999868571,1.55914252217133e-11,0.9999999999815994
0.1072156781074217,0.9999999999730201,3.196315153643095e-11,0.9999999999622273
0.109375,0.9999999999482344,6.128946017361258e-11,0.9999999999275276
0.109375,0.9999999999321305,8.034458006113273e-11,0.9999999999049821
0.1115343218925783,0.9999999999049889,1.124593017409149e-10,0.9999999998669841
0.1150281781074217,0.9999999998112632,2.2335609096352425e-10,0.9999999997357688
0.1171875,0.999999999648209,4.1628409772719155e-10,0.9999999995074931
0.1171875,0.9999999995449103,5.385097355378596e-10,0.9999999993628745
0.1193468218925783,0.9999999993758327,7.385655339515961e-10,0.999999999126166
0.1228406781074217,0.9999999988000828,1.419801256730252e-09,0.999999998320116
0.125,0.99999999782712,2.5710261326771327e-09,0.9999999969579679
0.125,0.9999999972261159,3.2821447325752686e-09,0.999999996116562
0.12715932189257828,0.9999999962701351,4.413276904686502e-09,0.9999999947781889
0.13065317810742172,0.9999999930605707,8.210883833679244e-09,0.9999999902847994
0.1328125,0.9999999877916709,1.4445130028947063e-08,0.9999999829083395
0.1328125,0.9999999846186113,1.819954522373193e-08,0.999999978466056
0.13497182189257828,0.9999999797112271,2.4006040541313368e-08,0.9999999715957189
0.13846567810742172,0.999999963470054,4.32228553027308e-08,0.9999999488580774
0.140625,0.9999999375706765,7.386741284013431e-08,0.9999999125989496
0.140625,0.9999999223668977,9.18567685020598e-08,0.9999998913136598
0.14278432189257828,0.99999989949597,1.1891801609384802e-07,0.9999998592943631
0.14627817810742172,0.999999824895715,2.071862328008504e-07,0.9999997548540157
0.1484375,0.9999997093473075,3.439049736031353e-07,0.999999593086264
0.1484375,0.9999996432436863,4.221198516447811e-07,0.9999995005412108
0.15059682189257828,0.999999546499479,5.36589145836411e-07,0.9999993650993731
0.15409067810742172,0.9999992355520441,9.045072141392111e-07,0.9999989297731359
0.15625,0.9999987678332851,1.4579198871776885e-06,0.9999982749672016
0.15625,0.9999985071528128,1.7663614718626773e-06,0.9999979100148199
0.15840932189257828,0.9999981359310821,2.2055970592667494e-06,0.9999973903051875
0.16190317810742172,0.999996960453758,3.5964422410067727e-06,0.9999957446394644
0.1640625,0.99999524381795,5.627598554176512e-06,0.9999933413539756
0.1640625,0.9999943120752104,6.730055371053229e-06,0.9999920369179418
0.16622182189257828,0.9999930209849043,8.257696074268475e-06,0.9999902294013526
0.16971567810742172,0.9999889941299483,1.3022357025060215e-05,0.9999845918352587
0.171875,0.9999832864679772,1.9775818789779318e-05,0.9999766011626041
0.171875,0.9999802708797306,2.3343955361878434e-05,0.9999723793814853
0.17403432189257828,0.9999762051963835,2.8154564878214983e-05,0.9999666875258629
0.17752817810742172,0.9999637176587287,4.293025702811261e-05,0.9999492052828853
0.1796875,0.9999465451616353,6.324967149781149e-05,0.9999251643056792
0.1796875,0.9999377179538704,7.369457948830974e-05,0.9999128066029337
0.18184682189257828,0.9999261406115186,8.739337566062084e-05,0.999896599178508
0.18534067810742172,0.999891130945248,0.00012881949911189132,0.9998475882047302
0.1875,0.999844440201818,0.00018406994363978578,0.9997822252507902
0.1875,0.9998211013207507,0.00021168807690073962,0.9997495537259823
0.18965932189257828,0.9997913313780937,0.0002469148873764076,0.9997078817509197
0.19315317810742172,0.9997027187884834,0.0003517782825288455,0.9995838414968394
0.1953125,0.9995881509772788,0.0004873715016637703,0.9994234729941587
0.1953125,0.9995324817980172,0.0005532604400088,0.9993455539893558
0.19747182189257828,0.9994634430508971,0.0006349653982224005,0.9992489336822938
0.20096567810742172,0.9992612058138237,0.000874348925747921,0.9989658983638283
0.203125,0.9990077688818355,0.0011744097167721464,0.9986112269556271
0.203125,0.9988880571779738,0.0013161602721315049,0.9984437202418955
0.20528432189257828,0.9987437587804124,0.001486990412189993,0.9982418615427283
0.20877817810742172,0.9983278305647926,0.0019795801020925153,0.9976600052437511
0.2109375,0.9978225078696458,0.0025783401662711077,0.9969531653128882
0.2109375,0.9975902914089831,0.002853556396632429,0.9966284321622932
0.21309682189257828,0.9973183038541616,0.003175792204359096,0.9962482628788458
0.21659067810742172,0.9965469110299234,0.004090353214256482,0.9951699845465407
0.21875,0.9956374440451544,0.00516960991150135,0.9938989322245826
0.21875,0.9952300300498547,0.005653280243754812,0.9933298126098534
0.22090932189257828,0.9947664435904406,0.006203305921322463,0.9926827486630754
0.22440317810742172,0.9934726600626277,0.00774022653617546,0.9908766809328977
0.2265625,0.9919894463917834,0.009504898499683341,0.988806770246107
0.2265625,0.9913394306058493,0.010278781547482194,0.9879003294588311
0.22872182189257828,0.990621016878916,0.011133309157266525,0.9868997740088534
0.23221567810742172,0.9886477369761367,0.013484997871458255,0.984150901053645
0.234375,0.986441010643521,0.01612110415056865,0.9810780943085443
0.234375,0.9854899723915821,0.017258357632714497,0.97975526537425
0.23653432189257828,0.9844692476505599,0.018477357375841746,0.9783380939044433
0.24002817810742172,0.9817093509608926,0.021782470031505557,0.9745048941187879
0.2421875,0.978685733320654,0.02541541068588227,0.9703077059313449
0.2421875,0.9773958777271504,0.02696745855807913,0.96851984668979
0.24434682189257828,0.9760518857527037,0.02858189387365755,0.9666615078410489
0.24784067810742172,0.972474317539141,0.03289500002750033,0.9617123649270073
0.25,0.9686154517655471,0.03756743418724619,0.9563776633297167
0.25,0.9669741723064234,0.03955862107409957,0.954112789852925
0.2521593218925783,0.965314281012319,0.04156817209692362,0.9518293151600332
0.2556531781074217,0.9609651576504219,0.04685700976446523,0.9458426761619847
0.2578125,0.9563226108023727,0.05253289278372187,0.9394571049051137
0.2578125,0.9543395721301866,0.054963321706213195,0.9367352881412102
0.2599718218925783,0.9523931345465422,0.05734308367159908,0.9340736238151118
0.2634656781074217,0.9473760093545022,0.06350898974659741,0.9272082406614238
0.265625,0.9420499532380004,0.07009572878670543,0.919926385862308
0.265625,0.9397499913994458,0.07294867392141643,0.9167891678201885
0.2677843218925783,0.9375584177984851,0.07565983119795323,0.9138125622399907
0.2712781781074217,0.9320065401924925,0.08256744638346353,0.9062666966269273
0.2734375,0.9261205399365111,0.08994284984129923,0.8982740507980521
0.2734375,0.9235361661313215,0.09319266131995378,0.8947734106938968
0.2755968218925783,0.9211438156294974,0.09619236143190237,0.8915482621234518
0.2790906781074217,0.9151957412704755,0.10369625108851138,0.883524369041884
0.28125,0.9088764207918384,0.11173070039736169,0.8750078242535956
0.28125,0.9060421230494106,0.11534885081577113,0.8711978642636605
0.2834093218925783,0.9034901773957323,0.11859694512868243,0.8677850689860477
0.2869031781074217,0.8972737903691697,0.12655949858204363,0.8594671278418877
0.2890625,0.890638278405128,0.13513002282404016,0.8505970818468765
0.2890625,0.887587106580737,0.13908876485119764,0.8465290947271006
0.2912218218925783,0.8849105359570479,0.14255127276461999,0.8429799348873352
0.2947156781074217,0.8785353044197137,0.15085186696385838,0.8345229233337659
0.296875,0.8716854691282655,0.1598489979340093,0.825445388682627
0.296875,0.868447461753395,0.16412308011239476,0.8211656259922074
0.2990343218925783,0.8656742274936731,0.16777325666082796,0.8175208731278636
0.3025281781074217,0.859229249319582,0.17631115424057422,0.8090486423284518
0.3046875,0.8522504229620066,0.18564090464978852,0.7998838887766231
0.3046875,0.8488522084174669,0.19020803340055528,0.795433034783143
0.3068468218925783,0.8460037367286365,0.19402604410462687,0.7917238315273031
0.3103406781074217,0.8395590105260423,0.20271969920010532,0.7833315557384354
0.3125,0.8325211121421136,0.21230285366963872,0.7741761754695777
0.3125,0.8289861299814842,0.2171434768806058,0.7695897102843907
0.3146593218925783,0.8260783412479438,0.22111542912009013,0.7658391883339147
0.3181531781074217,0.8196874172527454,0.2299001611730809,0.7575976782185809
0.3203125,0.8126470571643013,0.2396703922634819,0.7485279926738871
0.3203125,0.8089960376313001,0.24476718415252444,0.7438369161379099
0.3224718218925783,0.8060405081039876,0.24888396380735295,0.740061947150561
0.3259656781074217,0.7997434462101534,0.25770916316843173,0.7320222783210696
0.328125,0.7927462169277567,0.26761084243178024,0.7230979341115708
0.328125,0.7889977168805827,0.2729481049615918,0.7183295588993155
0.3302843218925783,0.7860027651894876,0.2772042434866871,0.7145423512895627
0.3337781781074217,0.7798288824453793,0.2860306889569548,0.7067400805387855
0.3359375,0.7729114614860837,0.2960168182700287,0.6980073043184026
0.3359375,0.7690823601407997,0.3015799052497121,0.6931859810133382
0.3380968218925783,0.7660539798032833,0.3059725673055509,0.689395420837659
0.3415906781074217,0.7600241964545588,0.3147700852057289,0.6818541382275958
0.34375,0.753216127814965,0.32480051295423557,0.6733484725796692
0.34375,0.7493220459501211,0.33057531939845014,0.6684961969703628
0.3459093218925783,0.7462646710755775,0.335103430512056,0.664708923917764
0.3494031781074217,0.7403934299373847,0.34384894214193507,0.6574431252039536
0.3515625,0.7337185718337574,0.35388889397335976,0.6491916408556784
0.3515625,0.7297742091118258,0.3598614195260263,0.6443285381025257
0.3537218218925783,0.7266913294039389,0.3645249210693996,0.6405497866785591
0.3572156781074217,0.7209881344946184,0.3732008430175976,0.6335671483623574
0.359375,0.7144658126733923,0.3832197357177188,0.625590199631243
0.359375,0.7104852120395,0.3893757143059299,0.6207348998367795
0.3615343218925783,0.7073798628780561,0.3941749209807599,0.6169691475642948
0.3650281781074217,0.7018505055100773,0.4027678532869295,0.6102723142750206
0.3671875,0.6954964275933575,0.4127383378333659,0.6025849247363307
0.3671875,0.6914931813423822,0.41906291794149875,0.5977548516589536
0.3693468218925783,0.6883683357003321,0.423997949998343,0.5940063157409301
0.3728406781074217,0.6830158762027865,0.4324975825208248,0.5875943057450055
0.375,0.6768428624458531,0.4423947580383763,0.5802072681227619
0.375,0.6728302761191339,0.4488722142445732,0.5754188640535062
0.3771593218925783,0.6696891628608458,0.45394247694044904,0.5716918832955905
0.3806531781074217,0.6645147277225731,0.462340649366748,0.5655612028355164
0.3828125,0.6585333072822301,0.47214139260179605,0.5584819657035506
0.3828125,0.6545245375187747,0.4787548466411881,0.5537508744351489
0.3849718218925783,0.6513709078723331,0.4839585299941494,0.5500502079563518
0.3884656781074217,0.6463743519759394,0.49224838830995454,0.5441957482101203
0.390625,0.6405932661324142,0.501930747928462,0.5374291491241776
0.390625,0.6366014481718226,0.5086618751504766,0.5327703772213825
0.3927843218925783,0.633439809992619,0.5139954464968857,0.5291014470675528
0.3962781781074217,0.6286202845572837,0.5221706450507103,0.523517222594841
0.3984375,0.6230469313472753,0.5317132541032515,0.5170661156070232
0.3984375,0.6190853115989969,0.5385419481092184,0.5124941905983029
0.4005968218925783,0.6159211498057937,0.5439996077398188,0.5088632922379343
0.4040906781074217,0.6112776095823859,0.5520535100434706,0.5035430679672808
0.40625,0.6059184586457322,0.5614349724709442,0.49740888396402033
0.40625,0.6020005477508218,0.5683389367645941,0.4929380268470928
0.4084093218925783,0.5988405489887769,0.5739120029348304,0.48935252959028613
0.4119031781074217,0.5943722271540646,0.5818368358865378,0.48429037459612123
0.4140625,0.5892332292140281,0.5910350440539808,0.4784736454556137
0.4140625,0.5853729911962011,0.5979892749998964,0.4741179739309217
0.4162218218925783,0.5822252910582212,0.6036654593010602,0.4705865321874058
0.4197156781074217,0.5779321666277855,0.6114513753040557,0.4657773320053586
0.421875,0.5730191783876236,0.6204427162030957,0.46027820355601895
0.421875,0.5692312713526934,0.6274188374992231,0.45605198122316803
0.4240343218925783,0.5661057427211648,0.6331813661843342,0.45258477650315637
0.4275281781074217,0.5619890221741979,0.6408153674259494,0.4480247303967988
0.4296875,0.55730826348142,0.6495737775802544,0.44284348345242136
0.4296875,0.5536083458736477,0.6565391852145043,0.438761427874976
0.4318468218925783,0.5505169458837995,0.6623657194141346,0.4353704593078965
0.4353406781074217,0.5465795764142917,0.6698304019874568,0.4310575829969237
0.4375,0.5421381304887661,0.6783262395853242,0.4261951745212393
0.4375,0.5385432422098548,0.6852430227956118,0.4222728317902719
0.4396593218925783,0.535500430666304,0.6911043364019941,0.41897226751346384
0.4431531781074217,0.5317476542266742,0.6983764259154792,0.4149069126620799
0.4453125,0.5275540104426963,0.7065751513292752,0.41036553740998044
0.4453125,0.524083026684438,0.7133987787424836,0.40661971942819886
0.4474718218925783,0.5211062563543826,0.7192571780093959,0.4034263087022486
0.4509656781074217,0.5175461967427298,0.726305865269759,0.3996116935720523
0.453125,0.5136108138114779,0.7341665717664418,0.39539534568366685
0.453125,0.5102849454009697,0.7408443888660207,0.3918446035859586
0.4552843218925783,0.5073951976071479,0.746651921477703,0.3887781237527673
0.4587781781074217,0.5040394399499334,0.7534370872452184,0.3852208381937256
0.4609375,0.5003752678430762,0.7609110239320244,0.38133581537729394
0.4609375,0.49721853654238435,0.7673807235228629,0.3780008805334164
0.4630968218925783,0.49444082376858933,0.7730773564703519,0.3750845449375543
0.4665906781074217,0.4913048869380801,0.7795479276703879,0.37179493843795114
0.46875,0.48792771934053325,0.7865773347453925,0.3682501703732283
0.46875,0.48496725940990043,0.792765768562241,0.3651542240401488
0.4709093218925783,0.4823309283362309,0.7982779507770905,0.3624148963312746
0.4744031781074217,0.47943443641493727,0.8043708889900126,0.3594071716317343
0.4765625,0.4763628656017839,0.8108887447162736,0.35621416357317587
0.4765625,0.47362878762847754,0.8167117667578357,0.35338269200111105
0.4787218218925783,0.47116732483707036,0.8219521603469336,0.35085063351476553
0.4822156781074217,0.46853355406214453,0.8275929556000887,0.3481423509342742
0.484375,0.4657881762386008,0.83352459929683,0.3453144218633492
0.484375,0.4633125892808233,0.838889044251279,0.3427742879705456
0.4865343218925783,0.4610624763539092,0.8437586697882381,0.34048202517915355
0.4900281781074217,0.4587168218047414,0.8488646210795574,0.3380926041022009
0.4921875,0.4563182434256306,0.8541325392652883,0.3356430116881158
0.4921875,0.45413293048620745,0.8589417797728013,0.3334202847293481
0.4943468218925783,0.45213099366485365,0.8633361736784271,0.33140009382693764
0.4978406781074217,0.45009786497384635,0.8678239156092095,0.32934786797601073
0.5,0.4480631121679959,0.872356923119569,0.3272864613041599
0.5,0.4461954396330867,0.8765213121828128,0.3254026259895425
0.5021593218925783,0.4444742647070166,0.880342059233928,0.3236822483489496
0.5056531781074217,0.4427721692843799,0.8841402137736313,0.3219798608076438
0.5078125,0.44110949742715766,0.8878872707855133,0.32030826410089164
0.5078125,0.4395766301994905,0.8913395310360137,0.3187748809134575
0.5099718218925783,0.43815820409256406,0.8945110214072522,0.3173716253708334
0.5134656781074217,0.43679351336923117,0.8975769075714249,0.31602022719706635
0.515625,0.4354964973294051,0.9005234330110652,0.314726371930838
0.515625,0.43429901687728345,0.903236287703553,0.31353920593188406
0.5177843218925783,0.43318791150346836,0.905724418162636,0.31245365992992924
0.5212781781074217,0.4321489949021964,0.9080604732795086,0.3114374801330451
0.5234375,0.43119194972582053,0.9102417463984364,0.3104913944078406
0.5234375,0.4303092223987648,0.9122415898389841,0.309626199519042
0.5255968218925783,0.4294879245151382,0.9140675067601672,0.30883798055287315
0.5290906781074217,0.4287423493980473,0.9157301591381579,0.30812179754963376
0.53125,0.4280797617240545,0.9172345058665446,0.3074751752324001
0.53125,0.4274698934474438,0.9186033862935138,0.306887807777482
0.5334093218925783,0.42689918262048804,0.9198443454493501,0.30635609971304467
0.5369031781074217,0.4263963604933029,0.9209387385286728,0.30588788207270207
0.5390625,0.4259680055721661,0.921895737110118,0.3054790461091812
0.5390625,0.42557383402300686,0.9227574637471003,0.3051113175739741
0.5412218218925783,0.42519936367828964,0.9235313887243957,0.3047813289709395
0.5447156781074217,0.4248787268414353,0.9241913936434942,0.3045001728969548
0.546875,0.42461938959941764,0.9247476426969087,0.3042634530174664
0.546875,0.42437889347679286,0.9252419402480433,0.30405323088437686
0.5490343218925783,0.42414186254728914,0.925680870493435,0.3038666155928588
0.5525281781074217,0.4239435457307834,0.9260420476509578,0.30371313536126543
0.5546875,0.4237935287692035,0.9263342919479409,0.3035890400851991
0.5546875,0.42365041686125426,0.9265898211580493,0.3034805694344799
0.5568468218925783,0.42349783882950875,0.9268136611214395,0.30338553732250456
0.5603406781074217,0.42337140147368635,0.9269905669770372,0.303310444831033
0.5625,0.4232836276607592,0.9271269428911517,0.30325259802273197
0.5625,0.4231939704422118,0.9272437152574314,0.30320307159527593
0.5646593218925783,0.4230845882750866,0.9273442001166553,0.30316042067234655
0.5681531781074217,0.4229927778762397,0.9274195345200511,0.30312843813481005
0.5703125,0.42293458235906506,0.9274737230044949,0.3031054568295921
0.5703125,0.4228679683991705,0.9275186101779923,0.3030864181238469
0.5724718218925783,0.4227726457687354,0.9275560928473737,0.3030704842683171
0.5759656781074217,0.42269009156223586,0.9275816118296478,0.3030596213020984
0.578125,0.42264062749998393,0.9275973622973224,0.3030529304235241
0.578125,0.42257705469616375,0.9276093047731876,0.3030478526855449
0.5802843218925783,0.422474951643575,0.927618377514286,0.3030439588676152
0.5837781781074217,0.4223835589180263,0.9276224399585609,0.3030421878995213
0.5859375,0.42232900479448654,0.9276225626547094,0.3030421166625825
0.5859375,0.42225365144514104,0.9276214632706414,0.30304256309992494
0.5880968218925783,0.42212605921752216,0.9276195339372243,0.30304333110322546
0.5915906781074217,0.4220088385448044,0.9276158151601109,0.3030448572532567
0.59375,0.42193708460862567,0.927610779812908,0.3030469699757259
0.59375,0.4218343842743279,0.9276055837068296,0.30304915108852093
0.5959093218925783,0.42165719558881043,0.9276003518006567,0.30305131958158543
0.5994031781074217,0.4214911865771021,0.9275946400730579,0.30305369158506246
0.6015625,0.4213865493627954,0.9275886440420734,0.3030562108073968
0.6015625,0.4212339152962548,0.9275828500531723,0.3030586450244472
0.6037218218925783,0.4209687659899238,0.927577270788407,0.3030609631236426
0.6072156781074217,0.42071695153790006,0.9275716697990726,0.30306329081982697
0.609375,0.4205548327072999,0.9275661283404222,0.30306561748788646
0.609375,0.4203160333059572,0.9275608729083481,0.3030678238251908
0.6115343218925783,0.41990031432814817,0.9275558771519448,0.30306989807658025
0.6150281781074217,0.4195028300871733,0.9275509855680909,0.30307192862515314
0.6171875,0.4192445518419419,0.927546236551627,0.3030739197453822
0.6171875,0.41886351250500203,0.927541763404684,0.3030757950725573
0.6193468218925783,0.41820113563083955,0.927537530764888,0.3030775499809384
0.6228406781074217,0.41756783118185675,0.9275334155966565,0.3030792554440739
0.625,0.4171570175153842,0.9275294405794996,0.30308091863972964
0.625,0.4165544433987908,0.9275257079184989,0.30308248048183245
0.6271593218925783,0.41551199411594103,0.9275221839619575,0.30308393940087686
0.6306531781074217,0.4145208804327071,0.9275187590756175,0.30308535642957585
0.6328125,0.41388411067640657,0.9275154490854689,0.303086737421867
0.6328125,0.41296086794114395,0.9275123478873057,0.30308803155219266
0.6349718218925783,0.41137601139295643,0.9275094268747514,0.30308923936249255
0.6384656781074217,0.40988371580466754,0.927506580677669,0.30309041523808533
0.640625,0.4089386907891588,0.9275038205019073,0.30309156227015194
0.640625,0.407589851517522,0.9275012415504292,0.30309263445125817
0.6427843218925783,0.40529798538815764,0.9274988212734226,0.30309363454944316
0.6462781781074217,0.4031666795821654,0.9274964526619988,0.30309461222570055
0.6484375,0.4018395935136899,0.9274941422606952,0.303095567201118
0.6484375,0.3999800179658715,0.9274919920626542,0.30309645666484397
0.6505968218925783,0.39685898011398907,0.9274899862400621,0.30309728609006675
0.6540906781074217,0.3939977632698429,0.927488011501083,0.30309810169233853
0.65625,0.39224750546540565,0.92748606867001,0.3030988993282014
0.65625,0.3898438394470014,0.9274842706002961,0.3030996385845824
0.6584093218925783,0.38586576937011746,0.9274826093389104,0.3031003283335812
0.6619031781074217,0.3822747563180881,0.9274809613957388,0.3031010120094937
0.6640625,0.380116379387028,0.9274793199146345,0.30310168093036594
0.6640625,0.3772140667006536,0.9274778120461656,0.3031022969996264
0.6662218218925783,0.3724838764115791,0.9274764398342198,0.3031028734340678
0.6697156781074217,0.36828204008557264,0.927475066159633,0.30310345078670375
0.671875,0.3657989534050823,0.9274736733674467,0.30310401482605764
0.671875,0.362530914729558,0.9274724060816473,0.30310453051133834
0.6740343218925783,0.35729035551072824,0.9274712798263793,0.303105016688292
0.6775281781074217,0.3527104079590233,0.9274701405795013,0.3031055100378715
0.6796875,0.35004722134955335,0.927468955246542,0.3031059893244439
0.6796875,0.34661644979171174,0.9274678892730907,0.3031064241983252
0.6818468218925783,0.3412053662248895,0.9274669768777256,0.30310684084989925
0.6853406781074217,0.3365522780460028,0.9274660435165742,0.3031072701756996
0.6875,0.33388814152326035,0.9274650341039695,0.30310768195012355
0.6875,0.3305278109451463,0.9274641390218235,0.30310805303848115
0.6896593218925783,0.3253140194122104,0.9274634184946655,0.30310841922646453
0.6931531781074217,0.32090100393834065,0.9274626728286935,0.30310880284685254
0.6953125,0.3184123413993313,0.9274618160839745,0.303109162062824
0.6953125,0.3153374480280377,0.9274610692030175,0.3031094843119915
0.6974718218925783,0.31064112980033426,0.9274605282119925,0.3031098179018051
0.7009656781074217,0.3067268116448843,0.9274599618462401,0.30311017302774984
0.703125,0.30455281842864146,0.9274592416974163,0.3031104928241707
0.703125,0.3019203377991313,0.9274586272522068,0.30311077946499915
0.7052843218925783,0.297958865335103,0.9274582630728181,0.30311109758774796
0.7087781781074217,0.29470614826069674,0.9274578772496234,0.30311144088978614
0.7109375,0.29292788717380613,0.927457283998544,0.3031117330170676
0.7109375,0.29081684439610583,0.927456792620078,0.3031119959244842
0.7130968218925783,0.28768352604548353,0.9274566124840322,0.30311231555694296
0.7165906781074217,0.285148437521628,0.9274564183863359,0.30311266384528446
0.71875,0.2837853411999016,0.9274559482292555,0.3031129391064416
0.71875,0.2821986831550561,0.9274555766904048,0.3031131892166554
0.7209093218925783,0.27987371071374767,0.9274555985964744,0.3031135279469671
0.7244031781074217,0.2780200997747448,0.9274556182150095,0.30311389901506924
0.7265625,0.27704084775075694,0.9274552731257825,0.3031141677553706
0.7265625,0.27592332056867014,0.927455024377214,0.3031144155661318
0.7287218218925783,0.27430551641251205,0.9274552784658068,0.30311479256584484
0.7322156781074217,0.2730348012631725,0.927455546145555,0.3031152062169946
0.734375,0.2723759318206828,0.9274553341493975,0.30311547887592594
0.734375,0.2716390351312421,0.9274552176765134,0.3031157350315066
0.7365343218925783,0.27058471536587303,0.9274557482880511,0.30311617223614284
0.7400281781074217,0.2697692243962707,0.9274563130551156,0.3031166515037875
0.7421875,0.26935467565388665,0.9274562489041148,0.30311693923255983
0.7421875,0.26890058871530115,0.9274562814343396,0.3031172151842534
0.7443468218925783,0.26825849081345166,0.9274571499315674,0.30311773867528136
0.7478406781074217,0.26776978130403045,0.9274580786117513,0.3031183112310888
0.75,0.2675264981905737,0.927458184828956,0.3031186265664814
0.75,0.26726577570644006,0.9274583913589489,0.30311893528195544
0.7521593218925783,0.26690158736777553,0.9274596795128884,0.30311957678555057
0.7556531781074217,0.2666291560567436,0.927461060216343,0.303120276397924
0.7578125,0.26649654275580836,0.9274613682781805,0.30312063392242883
0.7578125,0.2663577348007585,0.9274617830789089,0.3031209905223818
0.7599718218925783,0.2661664461378567,0.9274635954989503,0.30312178851329746
0.7634656781074217,0.266026113258803,0.9274655390678137,0.3031226557594849
0.765625,0.26595947284216637,0.927466089607641,0.30312307237865266
0.765625,0.2658915582599384,0.9274667554842795,0.30312349412402984
0.7677843218925783,0.26579950736580393,0.9274692137895324,0.30312449209702175
0.7712781781074217,0.26573358543418785,0.9274718421407862,0.30312557064243095
0.7734375,0.2657031888131518,0.9274726791441025,0.3031260638043738
0.7734375,0.2656732302409195,0.9274736373036314,0.30312656686514333
0.7755968218925783,0.265633616834705,0.927476834126468,0.3031277980424068
0.7790906781074217,0.2656062492026421,0.9274802077417262,0.3031291104146381
0.78125,0.26559413675665056,0.9274813450263613,0.3031296870369961
0.78125,0.26558279558559317,0.9274825826089294,0.30313026910084206
0.7834093218925783,0.2655685244098629,0.9274863593160766,0.3031316820532775
0.7869031781074217,0.26555935263879876,0.927490141353438,0.30313311698580214
0.7890625,0.26555560951695967,0.9274914107246633,0.3031337221226342
0.7890625,0.26555248916720253,0.9274926291189016,0.30313428418064886
0.7912218218925783,0.2655490281073981,0.9274956084248319,0.30313541783411707
0.7947156781074217,0.2655471510123438,0.9274976173256855,0.30313624546412465
0.796875,0.2655466238123938,0.927498010518139,0.30313654441673576
0.796875,0.26554637683504917,0.9274976339934281,0.3031365605448912
0.7990343218925783,0.26554551847828495,0.9274931372299253,0.30313517364579057
0.8025281781074217,0.2655439416087023,0.9274832889976787,0.3031320028178173
0.8046875,0.2655434288864128,0.9274782389003644,0.30313045395799376
0.8046875,0.26554239464772966,0.92746930140601,0.3031275823461019
0.8068468218925783,0.265535132916885,0.9274283320779706,0.30311395129139124
0.8103406781074217,0.2655227529874039,0.9273633192867912,0.3030922882989898
0.8125,0.26551726076977494,0.9273332385301124,0.3030823483382782
0.8125,0.2655084015426564,0.9272862718121189,0.30306669388381824
0.8146593218925783,0.26546806781330784,0.927087275342239,0.30299995835864635
0.8181531781074217,0.2654061418636474,0.9267865654614859,0.30289906841429537
0.8203125,0.265378242263115,0.9266498244694235,0.3028533733516472
0.8203125,0.26533562305030395,0.9264419418367482,0.30278392626025946
0.8224718218925783,0.2651562302834409,0.9255798769034324,0.3024953393834846
0.8259656781074217,0.2648878651530144,0.9242935013914102,0.3020649611515941
0.828125,0.2647664832557939,0.9237128105043944,0.30187000860119656
0.828125,0.26458382540432224,0.9228404934565982,0.30157718280375695
0.8302843218925783,0.26383248246500596,0.9192459546414508,0.300376815834565
0.8337781781074217,0.2627185401164033,0.9138846796646127,0.2985979096134854
0.8359375,0.26221847106103735,0.9114417135159023,0.29779700034653267
0.8359375,0.2614747437490318,0.9078274507841886,0.29661062300056695
0.8380968218925783,0.25845598799609776,0.8931724331631409,0.2918198065140215
0.8415906781074217,0.25400708892340323,0.8711984830716144,0.28475589233802057
0.84375,0.25200536138546203,0.861087685447736,0.28153444313565823
0.84375,0.24914363374508525,0.8466668742791371,0.27699125534323765
0.8459093218925783,0.2382390810042082,0.7905963044290547,0.26006018817863796
0.8494031781074217,0.2228769928368331,0.7054369879768922,0.23631328810847835
0.8515625,0.21614323687146614,0.6635231627513998,0.22545264832966616
0.8515625,0.2076990340923751,0.6127896848663876,0.21246922988450517
0.8537218218925783,0.1822140724339085,0.4530207617071825,0.17580212862466418
0.8572156781074217,0.1563681405761787,0.2629201300975967,0.13977108771192548
0.859375,0.14689225182860544,0.1814837079805346,0.1264989585932367
0.859375,0.14024590073664253,0.12739761245632183,0.1180264625515769
0.8615343218925783,0.13075354820852464,0.049233981436772586,0.10665595096996734
0.8650281781074217,0.12674609496122846,0.014949765263866793,0.1019896974806604
0.8671875,0.12580834749795974,0.006644658658315376,0.10088734377737063
0.8671875,0.12545962117990236,0.0038434495896287465,0.10050944913461324
0.8693468218925783,0.1251356691817309,0.0011431318432335467,0.1001512871288612
0.8728406781074217,0.12503586687081888,0.00030290359932144825,0.10004007140370139
0.875,0.12501138463796319,9.686630567600858e-05,0.10001282715525132
0.875,0.12500624407890368,5.307810168109755e-05,0.10000702176219434
0.8771593218925783,0.12500171536244803,1.4557075955891082e-05,0.10000192573027852
0.8806531781074217,0.12500042872690417,3.634549320643207e-06,0.10000048080550628
0.8828125,0.12500010617415547,8.968972235305152e-07,0.10000011865099893
0.8828125,0.12500005573048328,4.708563505985952e-07,0.10000006228845112
0.8849718218925783,0.1250000141748578,1.1981568627154277e-07,0.10000001585012219
0.8884656781074217,0.12500000330015862,2.791513938043787e-08,0.100000003692822
0.890625,0.12500000051979676,4.400718779197389e-09,0.10000000058215672
0.890625,0.12500000024331598,2.0628957815551333e-09,0.1000000002728916
0.8927843218925783,0.12500000004638462,3.9368214074226153e-10,0.10000000005207536
0.8962781781074217,0.12500000000729825,6.193184581212136e-11,0.10000000000818896
0.8984375,0.12499999999654354,-2.914773127974388e-11,0.0999999999961402
0.8984375,0.12499999999762215,-2.0094330466618242e-11,0.09999999999733787
0.9005968218925783,0.12499999999912842,-7.352770048874343e-12,0.09999999999902343
0.9040906781074217,0.12499999999973667,-2.2006796462251105e-12,0.09999999999970506
0.90625,0.12499999999987604,-1.020766574932891e-12,0.09999999999986106
0.90625,0.12499999999992925,-5.696719540540968e-13,0.09999999999992075
0.9084093218925783,0.1249999999999789,-1.491615420719925e-13,0.09999999999997639
0.9119031781074217,0.12499999999999432,-1.891998636180631e-14,0.09999999999999365
0.9140625,0.1249999999999981,1.3742417006801518e-14,0.09999999999999791
0.9140625,0.12499999999999899,2.078621719192595e-14,0.0999999999999989
0.9162218218925783,0.12499999999999975,2.7296514469866962e-14,0.09999999999999976
0.9197156781074217,0.12499999999999997,2.8637295852452263e-14,0.1
0.921875,0.12499999999999996,2.929313755449658e-14,0.09999999999999995
0.921875,0.125,2.940794274763883e-14,0.1
0.9240343218925783,0.125,2.950768670603705e-14,0.1
0.9275281781074217,0.125,2.895059108796496e-14,0.1
0.9296875,0.12499999999999996,2.9057069983694644e-14,0.09999999999999995
0.9296875,0.125,2.937241561085092e-14,0.1
0.9318468218925783,0.125,2.9485849506403066e-14,0.1
0.9353406781074217,0.125,2.895580972768759e-14,0.1
0.9375,0.12499999999999996,2.907230595198605e-14,0.09999999999999995
0.9375,0.125,2.936531018349326e-14,0.1
0.9396593218925783,0.125,2.948300465403539e-14,0.1
0.9431531781074217,0.125,2.878471517048965e-14,0.1
0.9453125,0.12499999999999996,2.8907008687337614e-14,0.09999999999999995
0.9453125,0.125,2.9125146738806514e-14,0.1
0.9474718218925783,0.125,2.9212067801368e-14,0.1
0.9509656781074217,0.125,2.848098907307458e-14,0.1
0.953125,0.12499999999999996,2.8359593072119626e-14,0.09999999999999995
0.953125,0.125,2.826396894306569e-14,0.1
0.9552843218925783,0.125,2.814587682112323e-14,0.1
0.9587781781074217,0.125,2.698640723680706e-14,0.1
0.9609375,0.12499999999999996,2.646676884390652e-14,0.09999999999999998
0.9609375,0.125,2.604707560749406e-14,0.10000000000000002
0.9630968218925783,0.125,2.507940030798076e-14,0.1
0.9665906781074217,0.125,2.2850725442457876e-14,0.1
0.96875,0.125,2.1663275096569007e-14,0.10000000000000005
0.96875,0.12500000000000003,2.094253659379343e-14,0.10000000000000013
0.9709093218925783,0.125,1.9880312937301865e-14,0.10000000000000009
0.9744031781074217,0.125,1.725745027420932e-14,0.10000000000000013
0.9765625,0.125,1.60690832187894e-14,0.1000000000000002
0.9765625,0.12500000000000006,1.5552359400317323e-14,0.10000000000000027
0.9787218218925783,0.125,1.4565859417781776e-14,0.10000000000000023
0.9822156781074217,0.125,1.194712462978234e-14,0.10000000000000027
0.984375,0.125,1.0470174641630874e-14,0.10000000000000035
0.984375,0.12500000000000006,9.811174095375531e-15,0.10000000000000045
0.9865343218925783,0.125,8.838630759880706e-15,0.1000000000000004
0.9900281781074217,0.125,6.217789867670548e-15,0.10000000000000045
0.9921875,0.1250000000000002,4.863031835252248e-15,0.10000000000000049
0.9921875,0.125,0.0,0.1
0.9943468218925783,0.125,0.0,0.1
0.9978406781074217,0.125,0.0,0.1
1.0,0.125,0.0,0.1


==> figs/data/sod_p0_2000.csv <==
x,d,u,p
0.0004875,1,0,1
0.0009875,1,0,1
0.0014875,1,0,1
0.0019875,1,0,1
0.0024875,1,0,1
0.0029875,1,0,1
0.0034875,1,0,1
0.0039875,1,0,1
0.0044875,1,0,1
0.0049875,1,0,1
0.0054875,1,0,1
0.0059875,1,0,1
0.0064875,1,0,1
0.0069875,1,0,1
0.0074875,1,0,1
0.0079875,1,0,1
0.0084875,1,0,1
0.0089875,1,0,1
0.0094875,1,0,1
0.0099875,1,0,1
0.010488,1,0,1
0.010988,1,0,1
0.011487,1,0,1
0.011987,1,0,1
0.012488,1,0,1
0.012988,1,0,1
0.013487,1,0,1
0.013987,1,0,1
0.014488,1,0,1
0.014988,1,0,1
0.015487,1,0,1
0.015988,1,0,1
0.016487,1,0,1
0.016987,1,0,1
0.017487,1,0,1
0.017988,1,0,1
0.018488,1,0,1
0.018988,1,0,1
0.019488,1,0,1
0.019987,1,0,1
0.020487,1,0,1
0.020987,1,0,1
0.021487,1,0,1
0.021988,1,0,1
0.022488,1,0,1
0.022988,1,0,1
0.023488,1,0,1
0.023987,1,0,1
0.024487,1,0,1
0.024987,1,0,1
0.025487,1,0,1
0.025988,1,0,1
0.026488,1,0,1
0.026988,1,0,1
0.027488,1,0,1
0.027987,1,0,1
0.028487,1,0,1
0.028987,1,0,1
0.029487,1,0,1
0.029988,1,0,1
0.030488,1,0,1
0.030988,1,0,1
0.031488,1,0,1
0.031988,1,0,1
0.032488,1,0,1
0.032988,1,0,1
0.033488,1,0,1
0.033987,1,0,1
0.034487,1,0,1
0.034987,1,0,1
0.035487,1,0,1
0.035987,1,0,1
0.036487,1,0,1
0.036987,1,0,1
0.037487,1,0,1
0.037988,1,0,1
0.038488,1,0,1
0.038988,1,0,1
0.039488,1,0,1
0.039988,1,0,1
0.040488,1,0,1
0.040988,1,0,1
0.041487,1,0,1
0.041987,1,0,1
0.042487,1,0,1
0.042987,1,0,1
0.043487,1,0,1
0.043987,1,0,1
0.044487,1,0,1
0.044987,1,0,1
0.045488,1,0,1
0.045988,1,0,1
0.046488,1,0,1
0.046988,1,0,1
0.047488,1,0,1
0.047988,1,0,1
0.048488,1,0,1
0.048988,1,0,1
0.049487,1,0,1
0.049987,1,0,1
0.050487,1,0,1
0.050987,1,0,1
0.051487,1,0,1
0.051987,1,0,1
0.052487,1,0,1
0.052987,1,0,1
0.053488,1,0,1
0.053988,1,0,1
0.054488,1,0,1
0.054988,1,0,1
0.055488,1,0,1
0.055988,1,0,1
0.056488,1,0,1
0.056988,1,0,1
0.057487,1,0,1
0.057987,1,0,1
0.058487,1,0,1
0.058987,1,0,1
0.059487,1,0,1
0.059987,1,0,1
0.060487,1,0,1
0.060988,1,0,1
0.061488,1,0,1
0.061988,1,0,1
0.062488,1,0,1
0.062988,1,0,1
0.063488,1,0,1
0.063988,1,0,1
0.064488,1,0,1
0.064988,1,0,1
0.065488,1,0,1
0.065988,1,0,1
0.066488,1,0,1
0.066988,1,0,1
0.067488,1,0,1
0.067988,1,0,1
0.068488,1,0,1
0.068988,1,0,1
0.069488,1,0,1
0.069988,1,0,1
0.070488,1,0,1
0.070988,1,0,1
0.071487,1,0,1
0.071987,1,0,1
0.072487,1,0,1
0.072987,1,0,1
0.073487,1,0,1
0.073987,1,0,1
0.074487,1,0,1
0.074987,1,0,1
0.075487,1,0,1
0.075987,1,0,1
0.076487,1,0,1
0.076988,1,0,1
0.077488,1,0,1
0.077988,1,0,1
0.078488,1,0,1
0.078988,1,0,1
0.079488,1,0,1
0.079988,1,0,1
0.080488,1,0,1
0.080988,1,0,1
0.081488,1,0,1
0.081988,1,0,1
0.082488,1,0,1
0.082988,1,0,1
0.083488,1,0,1
0.083988,1,0,1
0.084488,1,0,1
0.084988,1,0,1
0.085488,1,0,1
0.085988,1,0,1
0.086488,1,0,1
0.086988,1,0,1
0.087488,1,0,1
0.087987,1,0,1
0.088487,1,0,1
0.088987,1,0,1
0.089487,1,0,1
0.089987,1,0,1
0.090487,1,0,1
0.090987,1,0,1
0.091487,1,0,1
0.091987,1,0,1
0.092488,1,0,1
0.092988,1,0,1
0.093488,1,0,1
0.093988,1,0,1
0.094488,1,0,1
0.094988,1,0,1
0.095488,1,0,1
0.095988,1,0,1
0.096488,1,0,1
0.096988,1,0,1
0.097488,1,0,1
0.097988,1,0,1
0.098488,1,0,1
0.098988,1,0,1
0.099488,1,0,1
0.099988,1,0,1
0.10049,1,0,1
0.10099,1,0,1
0.10149,1,0,1
0.10199,1,0,1
0.10249,1,0,1
0.10299,1,0,1
0.10349,1,0,1
0.10399,1,0,1
0.10449,1,0,1
0.10499,1,0,1
0.10549,1,0,1
0.10599,1,0,1
0.10649,1,0,1
0.10699,1,0,1
0.10749,1,0,1
0.10799,1,0,1
0.10849,1,0,1
0.10899,1,0,1
0.10949,1,0,1
0.10999,1,0,1
0.11049,1,0,1
0.11099,1,0,1
0.11149,1,0,1
0.11199,1,0,1
0.11249,1,0,1
0.11299,1,0,1
0.11349,1,0,1
0.11399,1,0,1
0.11449,1,0,1
0.11499,1,0,1
0.11549,1,0,1
0.11599,1,0,1
0.11649,1,0,1
0.11699,1,0,1
0.11749,1,0,1
0.11799,1,0,1
0.11849,1,0,1
0.11899,1,0,1
0.11949,1,0,1
0.11999,1,0,1
0.12049,1,0,1
0.12099,1,0,1
0.12149,1,0,1
0.12199,1,0,1
0.12249,1,0,1
0.12299,1,0,1
0.12349,1,0,1
0.12399,1,0,1
0.12449,1,0,1
0.12499,1,0,1
0.12549,1,0,1
0.12599,1,0,1
0.12649,1,0,1
0.12699,1,0,1
0.12749,1,0,1
0.12799,1,0,1
0.12849,1,0,1
0.12899,1,0,1
0.12949,1,0,1
0.12999,1,0,1
0.13049,1,0,1
0.13099,1,0,1
0.13149,1,0,1
0.13199,1,0,1
0.13249,1,0,1
0.13299,1,0,1
0.13349,1,0,1
0.13399,1,0,1
0.13449,1,0,1
0.13499,1,0,1
0.13549,1,0,1
0.13599,1,0,1
0.13649,1,0,1
0.13699,1,0,1
0.13749,1,0,1
0.13799,1,0,1
0.13849,1,0,1
0.13899,1,0,1
0.13949,1,0,1
0.13999,1,0,1
0.14049,1,0,1
0.14099,1,0,1
0.14149,1,0,1
0.14199,1,0,1
0.14249,1,0,1
0.14299,1,0,1
0.14349,1,0,1
0.14399,1,0,1
0.14449,1,0,1
0.14499,1,0,1
0.14549,1,0,1
0.14599,1,0,1
0.14649,1,0,1
0.14699,1,0,1
0.14749,1,0,1
0.14799,1,0,1
0.14849,1,0,1
0.14899,1,0,1
0.14949,1,0,1
0.14999,1,0,1
0.15049,1,0,1
0.15099,1,0,1
0.15149,1,0,1
0.15199,1,0,1
0.15249,1,0,1
0.15299,1,0,1
0.15349,1,0,1
0.15399,1,0,1
0.15449,1,0,1
0.15499,1,0,1
0.15549,1,0,1
0.15599,1,0,1
0.15649,1,0,1
0.15699,1,0,1
0.15749,1,0,1
0.15799,1,0,1
0.15849,1,0,1
0.15899,1,0,1
0.15949,1,0,1
0.15999,1,0,1
0.16049,1,0,1
0.16099,1,0,1
0.16149,1,0,1
0.16199,1,0,1
0.16249,1,0,1
0.16299,1,0,1
0.16349,1,0,1
0.16399,1,0,1
0.16449,1,0,1
0.16499,1,0,1
0.16549,1,0,1
0.16599,1,0,1
0.16649,1,0,1
0.16699,1,0,1
0.16749,1,0,1
0.16799,1,0,1
0.16849,1,0,1
0.16899,1,0,1
0.16949,1,0,1
0.16999,1,0,1
0.17049,1,0,1
0.17099,1,0,1
0.17149,1,0,1
0.17199,1,0,1
0.17249,1,0,1
0.17299,1,0,1
0.17349,1,0,1
0.17399,1,0,1
0.17449,1,0,1
0.17499,1,0,1
0.17549,1,0,1
0.17599,1,0,1
0.17649,1,0,1
0.17699,1,0,1
0.17749,1,0,1
0.17799,1,0,1
0.17849,1,0,1
0.17899,1,0,1
0.17949,1,0,1
0.17999,1,0,1
0.18049,1,0,1
0.18099,1,0,1
0.18149,1,0,1
0.18199,1,0,1
0.18249,1,0,1
0.18299,1,0,1
0.18349,1,0,1
0.18399,1,0,1
0.18449,1,0,1
0.18499,1,0,1
0.18549,1,0,1
0.18599,1,0,1
0.18649,1,0,1
0.18699,1,0,1
0.18749,1,0,1
0.18799,1,0,1
0.18849,1,0,1
0.18899,1,0,1
0.18949,1,0,1
0.18999,1,0,1
0.19049,1,0,1
0.19099,1,0,1
0.19149,1,0,1
0.19199,1,0,1
0.19249,1,0,1
0.19299,1,0,1
0.19349,1,0,1
0.19399,1,0,1
0.19449,1,0,1
0.19499,1,0,1
0.19549,1,0,1
0.19599,1,0,1
0.19649,1,0,1
0.19699,1,0,1
0.19749,1,0,1
0.19799,1,0,1
0.19849,1,0,1
0.19899,1,0,1
0.19949,1,0,1
0.19999,1,0,1
0.20049,1,0,1
0.20099,1,0,1
0.20149,1,0,1
0.20199,1,0,1
0.20249,1,0,1
0.20299,1,0,1
0.20349,1,0,1
0.20399,1,0,1
0.20449,1,0,1
0.20499,1,0,1
0.20549,1,0,1
0.20599,1,0,1
0.20649,1,0,1
0.20699,1,0,1
0.20749,1,0,1
0.20799,1,0,1
0.20849,1,0,1
0.20899,1,0,1
0.20949,1,0,1
0.20999,1,0,1
0.21049,1,0,1
0.21099,1,0,1
0.21149,1,0,1
0.21199,1,0,1
0.21249,1,0,1
0.21299,1,0,1
0.21349,1,0,1
0.21399,1,0,1
0.21449,1,0,1
0.21499,1,0,1
0.21549,1,0,1
0.21599,1,0,1
0.21649,1,0,1
0.21699,1,0,1
0.21749,1,0,1
0.21799,1,0,1
0.21849,1,0,1
0.21899,1,0,1
0.21949,1,0,1
0.21999,1,0,1
0.22049,1,0,1
0.22099,1,0,1
0.22149,1,0,1
0.22199,1,0,1
0.22249,1,0,1
0.22299,1,0,1
0.22349,1,0,1
0.22399,1,0,1
0.22449,1,0,1
0.22499,1,0,1
0.22549,1,0,1
0.22599,1,0,1
0.22649,1,0,1
0.22699,1,0,1
0.22749,1,0,1
0.22799,1,0,1
0.22849,1,0,1
0.22899,1,0,1
0.22949,1,0,1
0.22999,1,0,1
0.23049,1,0,1
0.23099,1,0,1
0.23149,1,0,1
0.23199,1,0,1
0.23249,1,0,1
0.23299,1,0,1
0.23349,1,0,1
0.23399,1,0,1
0.23449,1,0,1
0.23499,1,0,1
0.23549,1,0,1
0.23599,1,0,1
0.23649,1,0,1
0.23699,1,0,1
0.23749,1,0,1
0.23799,1,0,1
0.23849,1,0,1
0.23899,1,0,1
0.23949,1,0,1
0.23999,1,0,1
0.24049,1,0,1
0.24099,1,0,1
0.24149,1,0,1
0.24199,1,0,1
0.24249,1,0,1
0.24299,1,1.7986e-15,1
0.24349,1,6.6317e-15,1
0.24399,1,1.1169e-14,1
0.24449,1,1.6187e-14,1
0.24499,1,2.1153e-14,1
0.24549,1,3.0946e-14,1
0.24599,1,6.4844e-14,1
0.24649,1,2.0612e-13,1
0.24699,1,7.6178e-13,1
0.24749,1,2.8267e-12,1
0.24799,1,1.0183e-11,1
0.24849,1,3.5337e-11,1
0.24899,1,1.1792e-10,1
0.24949,1,3.7819e-10,1
0.24999,1,1.1656e-09,1
0.25049,1,3.4517e-09,1
0.25099,1,9.8208e-09,1
0.25149,1,2.6845e-08,1
0.25199,1,7.0489e-08,1
0.25249,1,1.7779e-07,1
0.25299,1,4.3072e-07,1
0.25349,1,1.0022e-06,1
0.25399,1,2.2393e-06,1
0.25449,1,4.805e-06,0.99999
0.25499,0.99999,9.9007e-06,0.99999
0.25549,0.99998,1.9589e-05,0.99998
0.25599,0.99997,3.7221e-05,0.99996
0.25649,0.99994,6.7924e-05,0.99992
0.25699,0.9999,0.00011908,0.99986
0.25749,0.99983,0.00020065,0.99976
0.25799,0.99973,0.00032517,0.99962
0.25849,0.99957,0.00050729,0.9994
0.25899,0.99936,0.00076286,0.9991
0.25949,0.99906,0.0011075,0.99869
0.25999,0.99869,0.0015553,0.99816
0.26049,0.99821,0.0021172,0.9975
0.26099,0.99764,0.0028002,0.99669
0.26149,0.99695,0.0036074,0.99574
0.26199,0.99617,0.0045373,0.99464
0.26249,0.99529,0.0055857,0.99341
0.26299,0.99431,0.0067453,0.99205
0.26349,0.99325,0.0080074,0.99056
0.26399,0.99211,0.0093626,0.98897
0.26449,0.9909,0.010801,0.98729
0.26499,0.98964,0.012313,0.98552
0.26549,0.98831,0.013891,0.98368
0.26599,0.98695,0.015526,0.98177
0.26649,0.98554,0.01721,0.97981
0.26699,0.9841,0.018938,0.97781
0.26749,0.98262,0.020704,0.97576
0.26799,0.98113,0.022502,0.97368
0.26849,0.97961,0.02433,0.97156
0.26899,0.97807,0.026183,0.96943
0.26949,0.97651,0.028058,0.96727
0.26999,0.97494,0.029952,0.96509
0.27049,0.97336,0.031863,0.9629
0.27099,0.97177,0.033789,0.9607
0.27149,0.97017,0.035729,0.95848
0.27199,0.96856,0.03768,0.95626
0.27249,0.96694,0.039642,0.95403
0.27299,0.96532,0.041614,0.95179
0.27349,0.96369,0.043593,0.94955
0.27399,0.96207,0.045581,0.9473
0.27449,0.96043,0.047575,0.94505
0.27499,0.9588,0.049575,0.9428
0.27549,0.95716,0.051581,0.94054
0.27599,0.95552,0.053592,0.93829
0.27649,0.95388,0.055607,0.93603
0.27699,0.95223,0.057627,0.93378
0.27749,0.95059,0.05965,0.93152
0.27799,0.94895,0.061677,0.92927
0.27849,0.9473,0.063707,0.92701
0.27899,0.94566,0.06574,0.92476
0.27949,0.94401,0.067776,0.92251
0.27999,0.94237,0.069814,0.92026
0.28049,0.94073,0.071855,0.91802
0.28099,0.93908,0.073898,0.91577
0.28149,0.93744,0.075943,0.91353
0.28199,0.9358,0.077989,0.91129
0.28249,0.93416,0.080038,0.90906
0.28299,0.93252,0.082088,0.90682
0.28349,0.93088,0.084139,0.90459
0.28399,0.92924,0.086192,0.90237
0.28449,0.92761,0.088247,0.90014
0.28499,0.92597,0.090302,0.89792
0.28549,0.92434,0.092359,0.89571
0.28599,0.92271,0.094417,0.89349
0.28649,0.92108,0.096475,0.89128
0.28699,0.91945,0.098535,0.88908
0.28749,0.91782,0.1006,0.88687
0.28799,0.91619,0.10266,0.88468
0.28849,0.91457,0.10472,0.88248
0.28899,0.91295,0.10678,0.88029
0.28949,0.91133,0.10885,0.8781
0.28999,0.90971,0.11091,0.87592
0.29049,0.90809,0.11298,0.87374
0.29099,0.90648,0.11504,0.87157
0.29149,0.90486,0.11711,0.8694
0.29199,0.90325,0.11918,0.86723
0.29249,0.90164,0.12124,0.86507
0.29299,0.90003,0.12331,0.86291
0.29349,0.89843,0.12538,0.86075
0.29399,0.89682,0.12745,0.8586
0.29449,0.89522,0.12952,0.85646
0.29499,0.89362,0.13159,0.85431
0.29549,0.89202,0.13366,0.85217
0.29599,0.89043,0.13573,0.85004
0.29649,0.88883,0.1378,0.84791
0.29699,0.88724,0.13987,0.84579
0.29749,0.88565,0.14195,0.84366
0.29799,0.88406,0.14402,0.84155
0.29849,0.88248,0.14609,0.83943
0.29899,0.88089,0.14816,0.83733
0.29949,0.87931,0.15024,0.83522
0.29999,0.87773,0.15231,0.83312
0.30049,0.87615,0.15438,0.83102
0.30099,0.87458,0.15646,0.82893
0.30149,0.873,0.15853,0.82685
0.30199,0.87143,0.16061,0.82476
0.30249,0.86986,0.16268,0.82268
0.30299,0.86829,0.16476,0.82061
0.30349,0.86673,0.16683,0.81854
0.30399,0.86516,0.16891,0.81647
0.30449,0.8636,0.17098,0.81441
0.30499,0.86204,0.17306,0.81235
0.30549,0.86049,0.17513,0.8103
0.30599,0.85893,0.17721,0.80825
0.30649,0.85738,0.17929,0.80621
0.30699,0.85583,0.18136,0.80416
0.30749,0.85428,0.18344,0.80213
0.30799,0.85273,0.18552,0.8001
0.30849,0.85119,0.18759,0.79807
0.30899,0.84965,0.18967,0.79605
0.30949,0.84811,0.19175,0.79403
0.30999,0.84657,0.19383,0.79201
0.31049,0.84503,0.1959,0.79
0.31099,0.8435,0.19798,0.78799
0.31149,0.84197,0.20006,0.78599
0.31199,0.84044,0.20214,0.78399
0.31249,0.83891,0.20421,0.782
0.31299,0.83739,0.20629,0.78001
0.31349,0.83586,0.20837,0.77803
0.31399,0.83434,0.21045,0.77604
0.31449,0.83282,0.21253,0.77407
0.31499,0.83131,0.21461,0.77209
0.31549,0.82979,0.21669,0.77013
0.31599,0.82828,0.21876,0.76816
0.31649,0.82677,0.22084,0.7662
0.31699,0.82526,0.22292,0.76425
0.31749,0.82376,0.225,0.76229
0.31799,0.82225,0.22708,0.76035
0.31849,0.82075,0.22916,0.7584
0.31899,0.81925,0.23124,0.75646
0.31949,0.81775,0.23332,0.75453
0.31999,0.81626,0.2354,0.7526
0.32049,0.81477,0.23748,0.75067
0.32099,0.81328,0.23956,0.74875
0.32149,0.81179,0.24164,0.74683
0.32199,0.8103,0.24372,0.74492
0.32249,0.80881,0.2458,0.74301
0.32299,0.80733,0.24788,0.7411
0.32349,0.80585,0.24996,0.7392
0.32399,0.80437,0.25204,0.7373
0.32449,0.8029,0.25412,0.73541
0.32499,0.80142,0.2562,0.73352
0.32549,0.79995,0.25828,0.73163
0.32599,0.79848,0.26036,0.72975
0.32649,0.79701,0.26244,0.72788
0.32699,0.79555,0.26452,0.726
0.32749,0.79409,0.2666,0.72413
0.32799,0.79262,0.26868,0.72227
0.32849,0.79116,0.27076,0.72041
0.32899,0.78971,0.27285,0.71855
0.32949,0.78825,0.27493,0.7167
0.32999,0.7868,0.27701,0.71485
0.33049,0.78535,0.27909,0.71301
0.33099,0.7839,0.28117,0.71116
0.33149,0.78245,0.28325,0.70933
0.33199,0.78101,0.28533,0.7075
0.33249,0.77957,0.28741,0.70567
0.33299,0.77813,0.28949,0.70384
0.33349,0.77669,0.29158,0.70202
0.33399,0.77525,0.29366,0.70021
0.33449,0.77382,0.29574,0.69839
0.33499,0.77239,0.29782,0.69658
0.33549,0.77096,0.2999,0.69478
0.33599,0.76953,0.30198,0.69298
0.33649,0.7681,0.30406,0.69118
0.33699,0.76668,0.30615,0.68939
0.33749,0.76526,0.30823,0.6876
0.33799,0.76384,0.31031,0.68582
0.33849,0.76242,0.31239,0.68404
0.33899,0.76101,0.31447,0.68226
0.33949,0.75959,0.31655,0.68049
0.33999,0.75818,0.31864,0.67872
0.34049,0.75677,0.32072,0.67695
0.34099,0.75537,0.3228,0.67519
0.34149,0.75396,0.32488,0.67343
0.34199,0.75256,0.32696,0.67168
0.34249,0.75116,0.32905,0.66993
0.34299,0.74976,0.33113,0.66819
0.34349,0.74836,0.33321,0.66644
0.34399,0.74697,0.33529,0.66471
0.34449,0.74558,0.33737,0.66297
0.34499,0.74419,0.33946,0.66124
0.34549,0.7428,0.34154,0.65951
0.34599,0.74141,0.34362,0.65779
0.34649,0.74003,0.3457,0.65607
0.34699,0.73864,0.34779,0.65436
0.34749,0.73726,0.34987,0.65265
0.34799,0.73589,0.35195,0.65094
0.34849,0.73451,0.35403,0.64924
0.34899,0.73314,0.35612,0.64754
0.34949,0.73176,0.3582,0.64584
0.34999,0.73039,0.36028,0.64415
0.35049,0.72903,0.36236,0.64246
0.35099,0.72766,0.36445,0.64078
0.35149,0.7263,0.36653,0.6391
0.35199,0.72493,0.36861,0.63742
0.35249,0.72357,0.37069,0.63575
0.35299,0.72222,0.37278,0.63408
0.35349,0.72086,0.37486,0.63241
0.35399,0.71951,0.37694,0.63075
0.35449,0.71816,0.37902,0.62909
0.35499,0.71681,0.38111,0.62744
0.35549,0.71546,0.38319,0.62579
0.35599,0.71411,0.38527,0.62414
0.35649,0.71277,0.38735,0.62249
0.35699,0.71143,0.38944,0.62086
0.35749,0.71009,0.39152,0.61922
0.35799,0.70875,0.3936,0.61759
0.35849,0.70741,0.39569,0.61596
0.35899,0.70608,0.39777,0.61433
0.35949,0.70475,0.39985,0.61271
0.35999,0.70342,0.40193,0.61109
0.36049,0.70209,0.40402,0.60948
0.36099,0.70077,0.4061,0.60787
0.36149,0.69944,0.40818,0.60626
0.36199,0.69812,0.41027,0.60466
0.36249,0.6968,0.41235,0.60306
0.36299,0.69548,0.41443,0.60146
0.36349,0.69417,0.41652,0.59987
0.36399,0.69285,0.4186,0.59828
0.36449,0.69154,0.42068,0.5967
0.36499,0.69023,0.42277,0.59512
0.36549,0.68892,0.42485,0.59354
0.36599,0.68762,0.42693,0.59196
0.36649,0.68632,0.42901,0.59039
0.36699,0.68501,0.4311,0.58883
0.36749,0.68371,0.43318,0.58726
0.36799,0.68242,0.43526,0.5857
0.36849,0.68112,0.43735,0.58415
0.36899,0.67983,0.43943,0.58259
0.36949,0.67853,0.44151,0.58104
0.36999,0.67724,0.4436,0.5795
0.37049,0.67596,0.44568,0.57795
0.37099,0.67467,0.44776,0.57642
0.37149,0.67338,0.44985,0.57488
0.37199,0.6721,0.45193,0.57335
0.37249,0.67082,0.45401,0.57182
0.37299,0.66954,0.4561,0.57029
0.37349,0.66827,0.45818,0.56877
0.37399,0.66699,0.46026,0.56725
0.37449,0.66572,0.46235,0.56574
0.37499,0.66445,0.46443,0.56423
0.37549,0.66318,0.46652,0.56272
0.37599,0.66191,0.4686,0.56122
0.37649,0.66065,0.47068,0.55972
0.37699,0.65939,0.47277,0.55822
0.37749,0.65812,0.47485,0.55672
0.37799,0.65687,0.47693,0.55523
0.37849,0.65561,0.47902,0.55375
0.37899,0.65435,0.4811,0.55226
0.37949,0.6531,0.48318,0.55078
0.37999,0.65185,0.48527,0.54931
0.38049,0.6506,0.48735,0.54783
0.38099,0.64935,0.48943,0.54636
0.38149,0.64811,0.49152,0.5449
0.38199,0.64686,0.4936,0.54343
0.38249,0.64562,0.49569,0.54197
0.38299,0.64438,0.49777,0.54052
0.38349,0.64314,0.49985,0.53906
0.38399,0.64191,0.50194,0.53761
0.38449,0.64067,0.50402,0.53617
0.38499,0.63944,0.5061,0.53472
0.38549,0.63821,0.50819,0.53328
0.38599,0.63698,0.51027,0.53185
0.38649,0.63575,0.51236,0.53041
0.38699,0.63453,0.51444,0.52898
0.38749,0.6333,0.51652,0.52756
0.38799,0.63208,0.51861,0.52613
0.38849,0.63086,0.52069,0.52471
0.38899,0.62965,0.52277,0.52329
0.38949,0.62843,0.52486,0.52188
0.38999,0.62722,0.52694,0.52047
0.39049,0.62601,0.52903,0.51906
0.39099,0.6248,0.53111,0.51766
0.39149,0.62359,0.53319,0.51626
0.39199,0.62238,0.53528,0.51486
0.39249,0.62118,0.53736,0.51347
0.39299,0.61998,0.53944,0.51208
0.39349,0.61877,0.54153,0.51069
0.39399,0.61758,0.54361,0.5093
0.39449,0.61638,0.5457,0.50792
0.39499,0.61518,0.54778,0.50654
0.39549,0.61399,0.54986,0.50517
0.39599,0.6128,0.55195,0.5038
0.39649,0.61161,0.55403,0.50243
0.39699,0.61042,0.55612,0.50106
0.39749,0.60924,0.5582,0.4997
0.39799,0.60805,0.56028,0.49834
0.39849,0.60687,0.56237,0.49699
0.39899,0.60569,0.56445,0.49563
0.39949,0.60451,0.56654,0.49429
0.39999,0.60333,0.56862,0.49294
0.40049,0.60216,0.5707,0.4916
0.40099,0.60099,0.57279,0.49026
0.40149,0.59982,0.57487,0.48892
0.40199,0.59865,0.57696,0.48758
0.40249,0.59748,0.57904,0.48625
0.40299,0.59631,0.58113,0.48493
0.40349,0.59515,0.58321,0.4836
0.40399,0.59399,0.58529,0.48228
0.40449,0.59283,0.58738,0.48096
0.40499,0.59167,0.58946,0.47965
0.40549,0.59051,0.59155,0.47833
0.40599,0.58936,0.59363,0.47703
0.40649,0.5882,0.59571,0.47572
0.40699,0.58705,0.5978,0.47442
0.40749,0.5859,0.59988,0.47312
0.40799,0.58476,0.60197,0.47182
0.40849,0.58361,0.60405,0.47053
0.40899,0.58247,0.60614,0.46924
0.40949,0.58132,0.60822,0.46795
0.40999,0.58018,0.6103,0.46666
0.41049,0.57904,0.61239,0.46538
0.41099,0.57791,0.61447,0.4641
0.41149,0.57677,0.61656,0.46283
0.41199,0.57564,0.61864,0.46155
0.41249,0.57451,0.62072,0.46028
0.41299,0.57338,0.62281,0.45902
0.41349,0.57225,0.62489,0.45775
0.41399,0.57112,0.62698,0.45649
0.41449,0.57,0.62906,0.45524
0.41499,0.56888,0.63115,0.45398
0.41549,0.56776,0.63323,0.45273
0.41599,0.56664,0.63531,0.45148
0.41649,0.56552,0.6374,0.45023
0.41699,0.5644,0.63948,0.44899
0.41749,0.56329,0.64157,0.44775
0.41799,0.56218,0.64365,0.44651
0.41849,0.56107,0.64574,0.44528
0.41899,0.55996,0.64782,0.44405
0.41949,0.55885,0.64991,0.44282
0.41999,0.55775,0.65199,0.4416
0.42049,0.55664,0.65407,0.44037
0.42099,0.55554,0.65616,0.43915
0.42149,0.55444,0.65824,0.43794
0.42199,0.55334,0.66033,0.43672
0.42249,0.55225,0.66241,0.43551
0.42299,0.55115,0.6645,0.4343
0.42349,0.55006,0.66658,0.4331
0.42399,0.54897,0.66867,0.4319
0.42449,0.54788,0.67075,0.4307
0.42499,0.54679,0.67283,0.4295
0.42549,0.5457,0.67492,0.42831
0.42599,0.54462,0.677,0.42711
0.42649,0.54354,0.67909,0.42593
0.42699,0.54246,0.68117,0.42474
0.42749,0.54138,0.68326,0.42356
0.42799,0.5403,0.68534,0.42238
0.42849,0.53922,0.68743,0.4212
0.42899,0.53815,0.68951,0.42003
0.42949,0.53708,0.69159,0.41886
0.42999,0.53601,0.69368,0.41769
0.43049,0.53494,0.69576,0.41652
0.43099,0.53387,0.69785,0.41536
0.43149,0.5328,0.69993,0.4142
0.43199,0.53174,0.70202,0.41304
0.43249,0.53068,0.7041,0.41189
0.43299,0.52962,0.70619,0.41074
0.43349,0.52856,0.70827,0.40959
0.43399,0.5275,0.71036,0.40844
0.43449,0.52645,0.71244,0.4073
0.43499,0.52539,0.71452,0.40616
0.43549,0.52434,0.71661,0.40502
0.43599,0.52329,0.71869,0.40388
0.43649,0.52224,0.72078,0.40275
0.43699,0.5212,0.72286,0.40162
0.43749,0.52015,0.72495,0.40049
0.43799,0.51911,0.72703,0.39937
0.43849,0.51807,0.72912,0.39825
0.43899,0.51702,0.7312,0.39713
0.43949,0.51599,0.73329,0.39601
0.43999,0.51495,0.73537,0.3949
0.44049,0.51391,0.73746,0.39379
0.44099,0.51288,0.73954,0.39268
0.44149,0.51185,0.74163,0.39157
0.44199,0.51082,0.74371,0.39047
0.44249,0.50979,0.74579,0.38937
0.44299,0.50876,0.74788,0.38827
0.44349,0.50774,0.74996,0.38718
0.44399,0.50671,0.75205,0.38609
0.44449,0.50569,0.75413,0.385
0.44499,0.50467,0.75622,0.38391
0.44549,0.50365,0.7583,0.38282
0.44599,0.50264,0.76039,0.38174
0.44649,0.50162,0.76247,0.38066
0.44699,0.50061,0.76456,0.37959
0.44749,0.49959,0.76664,0.37851
0.44799,0.49858,0.76873,0.37744
0.44849,0.49757,0.77081,0.37637
0.44899,0.49657,0.7729,0.37531
0.44949,0.49556,0.77498,0.37424
0.44999,0.49456,0.77707,0.37318
0.45049,0.49356,0.77915,0.37212
0.45099,0.49255,0.78124,0.37107
0.45149,0.49156,0.78332,0.37001
0.45199,0.49056,0.78541,0.36896
0.45249,0.48956,0.78749,0.36792
0.45299,0.48857,0.78957,0.36687
0.45349,0.48758,0.79166,0.36583
0.45399,0.48658,0.79374,0.36479
0.45449,0.48559,0.79583,0.36375
0.45499,0.48461,0.79791,0.36271
0.45549,0.48362,0.8,0.36168
0.45599,0.48264,0.80208,0.36065
0.45649,0.48165,0.80417,0.35962
0.45699,0.48067,0.80625,0.3586
0.45749,0.47969,0.80834,0.35757
0.45799,0.47871,0.81042,0.35655
0.45849,0.47774,0.81251,0.35553
0.45899,0.47676,0.81459,0.35452
0.45949,0.47579,0.81668,0.35351
0.45999,0.47482,0.81876,0.3525
0.46049,0.47385,0.82085,0.35149
0.46099,0.47288,0.82293,0.35048
0.46149,0.47191,0.82502,0.34948
0.46199,0.47095,0.8271,0.34848
0.46249,0.46998,0.82919,0.34748
0.46299,0.46902,0.83127,0.34648
0.46349,0.46806,0.83336,0.34549
0.46399,0.4671,0.83544,0.3445
0.46449,0.46614,0.83753,0.34351
0.46499,0.46519,0.83961,0.34253
0.46549,0.46423,0.84169,0.34154
0.46599,0.46328,0.84378,0.34056
0.46649,0.46233,0.84586,0.33958
0.46699,0.46138,0.84795,0.33861
0.46749,0.46043,0.85003,0.33763
0.46799,0.45948,0.85212,0.33666
0.46849,0.45854,0.8542,0.33569
0.46899,0.45759,0.85629,0.33473
0.46949,0.45665,0.85837,0.33376
0.46999,0.45571,0.86046,0.3328
0.47049,0.45477,0.86254,0.33184
0.47099,0.45384,0.86462,0.33089
0.47149,0.4529,0.86671,0.32993
0.47199,0.45197,0.86879,0.32898
0.47249,0.45104,0.87088,0.32803
0.47299,0.4501,0.87296,0.32708
0.47349,0.44918,0.87504,0.32614
0.47399,0.44825,0.87713,0.3252
0.47449,0.44732,0.87921,0.32426
0.47499,0.4464,0.88129,0.32332
0.47549,0.44547,0.88338,0.32238
0.47599,0.44455,0.88546,0.32145
0.47649,0.44363,0.88754,0.32052
0.47699,0.44272,0.88962,0.31959
0.47749,0.4418,0.8917,0.31867
0.47799,0.44089,0.89379,0.31774
0.47849,0.43998,0.89587,0.31682
0.47899,0.43906,0.89794,0.31591
0.47949,0.43816,0.90002,0.31499
0.47999,0.43725,0.9021,0.31408
0.48049,0.43635,0.90417,0.31317
0.48099,0.43544,0.90625,0.31227
0.48149,0.43455,0.90831,0.31137
0.48199,0.43365,0.91038,0.31047
0.48249,0.43276,0.91244,0.30957
0.48299,0.43187,0.91449,0.30869
0.48349,0.431,0.91653,0.30781
0.48399,0.43013,0.91854,0.30694
0.48449,0.42927,0.92053,0.30609
0.48499,0.42845,0.92245,0.30526
0.48549,0.42767,0.92427,0.30449
0.48599,0.42699,0.92585,0.30381
0.48649,0.42649,0.92701,0.30332
0.48699,0.42627,0.92754,0.30309
0.48749,0.42625,0.92758,0.30308
0.48799,0.42628,0.92751,0.3031
0.48849,0.42629,0.92748,0.30312
0.48899,0.4263,0.92747,0.30312
0.48949,0.4263,0.92746,0.30313
0.48999,0.4263,0.92746,0.30313
0.49049,0.4263,0.92746,0.30313
0.49099,0.4263,0.92746,0.30313
0.49149,0.4263,0.92746,0.30313
0.49199,0.4263,0.92746,0.30313
0.49249,0.4263,0.92746,0.30313
0.49299,0.4263,0.92746,0.30313
0.49349,0.4263,0.92746,0.30313
0.49399,0.4263,0.92746,0.30313
0.49449,0.4263,0.92746,0.30313
0.49499,0.4263,0.92746,0.30313
0.49549,0.4263,0.92746,0.30313
0.49599,0.4263,0.92746,0.30313
0.49649,0.4263,0.92746,0.30313
0.49699,0.4263,0.92746,0.30313
0.49749,0.4263,0.92746,0.30313
0.49799,0.4263,0.92746,0.30313
0.49849,0.4263,0.92746,0.30313
0.49899,0.4263,0.92746,0.30313
0.49949,0.4263,0.92746,0.30313
0.49999,0.4263,0.92746,0.30313
0.50049,0.4263,0.92746,0.30313
0.50099,0.4263,0.92746,0.30313
0.50149,0.4263,0.92746,0.30313
0.50199,0.4263,0.92746,0.30313
0.50249,0.4263,0.92746,0.30313
0.50299,0.4263,0.92746,0.30313
0.50349,0.4263,0.92746,0.30313
0.50399,0.4263,0.92746,0.30313
0.50449,0.4263,0.92746,0.30313
0.50499,0.4263,0.92746,0.30313
0.50549,0.4263,0.92746,0.30313
0.50599,0.4263,0.92746,0.30313
0.50649,0.4263,0.92746,0.30313
0.50699,0.4263,0.92746,0.30313
0.50749,0.4263,0.92746,0.30313
0.50799,0.4263,0.92746,0.30313
0.50849,0.4263,0.92746,0.30313
0.50899,0.4263,0.92746,0.30313
0.50949,0.4263,0.92746,0.30313
0.50999,0.4263,0.92746,0.30313
0.51049,0.4263,0.92746,0.30313
0.51099,0.4263,0.92746,0.30313
0.51149,0.4263,0.92746,0.30313
0.51199,0.4263,0.92746,0.30313
0.51249,0.4263,0.92746,0.30313
0.51299,0.4263,0.92746,0.30313
0.51349,0.4263,0.92746,0.30313
0.51399,0.4263,0.92746,0.30313
0.51449,0.4263,0.92746,0.30313
0.51499,0.4263,0.92746,0.30313
0.51549,0.4263,0.92746,0.30313
0.51599,0.4263,0.92746,0.30313
0.51649,0.4263,0.92746,0.30313
0.51699,0.4263,0.92746,0.30313
0.51749,0.4263,0.92746,0.30313
0.51799,0.4263,0.92746,0.30313
0.51849,0.4263,0.92746,0.30313
0.51899,0.4263,0.92746,0.30313
0.51949,0.4263,0.92746,0.30313
0.51999,0.4263,0.92746,0.30313
0.52049,0.4263,0.92746,0.30313
0.52099,0.4263,0.92746,0.30313
0.52149,0.4263,0.92746,0.30313
0.52199,0.4263,0.92746,0.30313
0.52249,0.4263,0.92746,0.30313
0.52299,0.4263,0.92746,0.30313
0.52349,0.4263,0.92746,0.30313
0.52399,0.4263,0.92746,0.30313
0.52449,0.4263,0.92746,0.30313
0.52499,0.4263,0.92746,0.30313
0.52549,0.4263,0.92746,0.30313
0.52599,0.4263,0.92746,0.30313
0.52649,0.4263,0.92746,0.30313
0.52699,0.4263,0.92746,0.30313
0.52749,0.4263,0.92746,0.30313
0.52799,0.4263,0.92746,0.30313
0.52849,0.4263,0.92746,0.30313
0.52899,0.4263,0.92746,0.30313
0.52949,0.4263,0.92745,0.30313
0.52999,0.4263,0.92745,0.30313
0.53049,0.4263,0.92745,0.30313
0.53099,0.4263,0.92745,0.30313
0.53149,0.4263,0.92745,0.30313
0.53199,0.4263,0.92745,0.30313
0.53249,0.4263,0.92745,0.30313
0.53299,0.4263,0.92745,0.30313
0.53349,0.4263,0.92745,0.30313
0.53399,0.4263,0.92745,0.30313
0.53449,0.4263,0.92745,0.30313
0.53499,0.4263,0.92745,0.30313
0.53549,0.4263,0.92745,0.30313
0.53599,0.4263,0.92745,0.30313
0.53649,0.4263,0.92745,0.30313
0.53699,0.4263,0.92745,0.30313
0.53749,0.4263,0.92745,0.30313
0.53799,0.4263,0.92745,0.30313
0.53849,0.4263,0.92745,0.30313
0.53899,0.4263,0.92745,0.30313
0.53949,0.4263,0.92745,0.30313
0.53999,0.4263,0.92745,0.30313
0.54049,0.4263,0.92745,0.30313
0.54099,0.4263,0.92745,0.30313
0.54149,0.4263,0.92745,0.30313
0.54199,0.4263,0.92745,0.30313
0.54249,0.4263,0.92745,0.30313
0.54299,0.4263,0.92745,0.30313
0.54349,0.4263,0.92745,0.30313
0.54399,0.4263,0.92745,0.30313
0.54449,0.4263,0.92745,0.30313
0.54499,0.4263,0.92745,0.30313
0.54549,0.4263,0.92745,0.30313
0.54599,0.4263,0.92745,0.30313
0.54649,0.4263,0.92745,0.30313
0.54699,0.4263,0.92745,0.30313
0.54749,0.4263,0.92745,0.30313
0.54799,0.4263,0.92745,0.30313
0.54849,0.4263,0.92745,0.30313
0.54899,0.4263,0.92745,0.30313
0.54949,0.4263,0.92745,0.30313
0.54999,0.4263,0.92745,0.30313
0.55049,0.4263,0.92745,0.30313
0.55099,0.4263,0.92745,0.30313
0.55149,0.4263,0.92745,0.30313
0.55199,0.4263,0.92745,0.30313
0.55249,0.4263,0.92745,0.30313
0.55299,0.4263,0.92745,0.30313
0.55349,0.4263,0.92745,0.30313
0.55399,0.4263,0.92745,0.30313
0.55449,0.4263,0.92745,0.30313
0.55499,0.4263,0.92745,0.30313
0.55549,0.4263,0.92745,0.30313
0.55599,0.4263,0.92745,0.30313
0.55649,0.4263,0.92745,0.30313
0.55699,0.4263,0.92745,0.30313
0.55749,0.4263,0.92745,0.30313
0.55799,0.4263,0.92745,0.30313
0.55849,0.4263,0.92745,0.30313
0.55899,0.4263,0.92745,0.30313
0.55949,0.4263,0.92745,0.30313
0.55999,0.4263,0.92745,0.30313
0.56049,0.4263,0.92745,0.30313
0.56099,0.4263,0.92745,0.30313
0.56149,0.4263,0.92745,0.30313
0.56199,0.4263,0.92745,0.30313
0.56249,0.4263,0.92745,0.30313
0.56299,0.4263,0.92745,0.30313
0.56349,0.4263,0.92745,0.30313
0.56399,0.4263,0.92745,0.30313
0.56449,0.4263,0.92745,0.30313
0.56499,0.4263,0.92745,0.30313
0.56549,0.4263,0.92745,0.30313
0.56599,0.4263,0.92745,0.30313
0.56649,0.4263,0.92745,0.30313
0.56699,0.4263,0.92745,0.30313
0.56749,0.4263,0.92745,0.30313
0.56799,0.4263,0.92745,0.30313
0.56849,0.4263,0.92745,0.30313
0.56899,0.4263,0.92745,0.30313
0.56949,0.4263,0.92745,0.30313
0.56999,0.4263,0.92745,0.30313
0.57049,0.4263,0.92745,0.30313
0.57099,0.4263,0.92745,0.30313
0.57149,0.4263,0.92745,0.30313
0.57199,0.4263,0.92745,0.30313
0.57249,0.4263,0.92745,0.30313
0.57299,0.42629,0.92745,0.30313
0.57349,0.42629,0.92745,0.30313
0.57399,0.42629,0.92745,0.30313
0.57449,0.42629,0.92745,0.30313
0.57499,0.42629,0.92745,0.30313
0.57549,0.42629,0.92745,0.30313
0.57599,0.42629,0.92745,0.30313
0.57649,0.42629,0.92745,0.30313
0.57699,0.42629,0.92745,0.30313
0.57749,0.42629,0.92745,0.30313
0.57799,0.42629,0.92745,0.30313
0.57849,0.42629,0.92745,0.30313
0.57899,0.42629,0.92745,0.30313
0.57949,0.42629,0.92745,0.30313
0.57999,0.42629,0.92745,0.30313
0.58049,0.42629,0.92745,0.30313
0.58099,0.42629,0.92745,0.30313
0.58149,0.42629,0.92745,0.30313
0.58199,0.42629,0.92745,0.30313
0.58249,0.42629,0.92745,0.30313
0.58299,0.42629,0.92745,0.30313
0.58349,0.42629,0.92745,0.30313
0.58399,0.42629,0.92745,0.30313
0.58449,0.42629,0.92745,0.30313
0.58499,0.42629,0.92745,0.30313
0.58549,0.42629,0.92745,0.30313
0.58599,0.42629,0.92745,0.30313
0.58649,0.42629,0.92745,0.30313
0.58699,0.42629,0.92745,0.30313
0.58749,0.42629,0.92745,0.30313
0.58799,0.42629,0.92745,0.30313
0.58849,0.42629,0.92745,0.30313
0.58899,0.42629,0.92745,0.30313
0.58949,0.42629,0.92745,0.30313
0.58999,0.42629,0.92745,0.30313
0.59049,0.42629,0.92745,0.30313
0.59099,0.42629,0.92745,0.30313
0.59149,0.42629,0.92745,0.30313
0.59199,0.42629,0.92745,0.30313
0.59249,0.42629,0.92745,0.30313
0.59299,0.42629,0.92745,0.30313
0.59349,0.42629,0.92745,0.30313
0.59399,0.42629,0.92745,0.30313
0.59449,0.42629,0.92745,0.30313
0.59499,0.42629,0.92745,0.30313
0.59549,0.42629,0.92745,0.30313
0.59599,0.42629,0.92745,0.30313
0.59649,0.42629,0.92745,0.30313
0.59699,0.42629,0.92745,0.30313
0.59749,0.42629,0.92745,0.30313
0.59799,0.42629,0.92745,0.30313
0.59849,0.42629,0.92745,0.30313
0.59899,0.42629,0.92745,0.30313
0.59949,0.42629,0.92745,0.30313
0.59999,0.42629,0.92745,0.30313
0.60049,0.42629,0.92745,0.30313
0.60099,0.42629,0.92745,0.30313
0.60149,0.42629,0.92745,0.30313
0.60199,0.42629,0.92745,0.30313
0.60249,0.42629,0.92745,0.30313
0.60299,0.42629,0.92745,0.30313
0.60349,0.42629,0.92745,0.30313
0.60399,0.42629,0.92745,0.30313
0.60449,0.42629,0.92745,0.30313
0.60499,0.42629,0.92745,0.30313
0.60549,0.42629,0.92745,0.30313
0.60599,0.42629,0.92745,0.30313
0.60649,0.42628,0.92745,0.30313
0.60699,0.42628,0.92745,0.30313
0.60749,0.42628,0.92745,0.30313
0.60799,0.42628,0.92745,0.30313
0.60849,0.42628,0.92745,0.30313
0.60899,0.42628,0.92745,0.30313
0.60949,0.42628,0.92745,0.30313
0.60999,0.42628,0.92745,0.30313
0.61049,0.42628,0.92745,0.30313
0.61099,0.42628,0.92745,0.30313
0.61149,0.42628,0.92745,0.30313
0.61199,0.42628,0.92745,0.30313
0.61249,0.42628,0.92745,0.30313
0.61299,0.42628,0.92745,0.30313
0.61349,0.42628,0.92745,0.30313
0.61399,0.42628,0.92745,0.30313
0.61449,0.42628,0.92745,0.30313
0.61499,0.42628,0.92745,0.30313
0.61549,0.42628,0.92745,0.30313
0.61599,0.42628,0.92745,0.30313
0.61649,0.42628,0.92745,0.30313
0.61699,0.42628,0.92745,0.30313
0.61749,0.42628,0.92745,0.30313
0.61799,0.42628,0.92745,0.30313
0.61849,0.42628,0.92745,0.30313
0.61899,0.42628,0.92745,0.30313
0.61949,0.42628,0.92745,0.30313
0.61999,0.42628,0.92745,0.30313
0.62049,0.42628,0.92745,0.30313
0.62099,0.42628,0.92745,0.30313
0.62149,0.42628,0.92745,0.30313
0.62199,0.42628,0.92745,0.30313
0.62249,0.42628,0.92745,0.30313
0.62299,0.42628,0.92745,0.30313
0.62349,0.42628,0.92745,0.30313
0.62399,0.42628,0.92745,0.30313
0.62449,0.42628,0.92745,0.30313
0.62499,0.42627,0.92745,0.30313
0.62549,0.42627,0.92745,0.30313
0.62599,0.42627,0.92745,0.30313
0.62649,0.42627,0.92745,0.30313
0.62699,0.42627,0.92745,0.30313
0.62749,0.42627,0.92745,0.30313
0.62799,0.42627,0.92745,0.30313
0.62849,0.42627,0.92745,0.30313
0.62899,0.42627,0.92745,0.30313
0.62949,0.42627,0.92745,0.30313
0.62999,0.42627,0.92745,0.30313
0.63049,0.42627,0.92745,0.30313
0.63099,0.42627,0.92745,0.30313
0.63149,0.42627,0.92745,0.30313
0.63199,0.42627,0.92745,0.30313
0.63249,0.42627,0.92745,0.30313
0.63299,0.42627,0.92745,0.30313
0.63349,0.42627,0.92745,0.30313
0.63399,0.42627,0.92745,0.30313
0.63449,0.42627,0.92745,0.30313
0.63499,0.42627,0.92745,0.30313
0.63549,0.42627,0.92745,0.30313
0.63599,0.42627,0.92745,0.30313
0.63649,0.42626,0.92745,0.30313
0.63699,0.42626,0.92745,0.30313
0.63749,0.42626,0.92745,0.30313
0.63799,0.42626,0.92745,0.30313
0.63849,0.42626,0.92745,0.30313
0.63899,0.42626,0.92745,0.30313
0.63949,0.42626,0.92745,0.30313
0.63999,0.42626,0.92745,0.30313
0.64049,0.42626,0.92745,0.30313
0.64099,0.42626,0.92745,0.30313
0.64149,0.42626,0.92745,0.30313
0.64199,0.42626,0.92745,0.30313
0.64249,0.42626,0.92745,0.30313
0.64299,0.42626,0.92745,0.30313
0.64349,0.42626,0.92745,0.30313
0.64399,0.42626,0.92745,0.30313
0.64449,0.42625,0.92745,0.30313
0.64499,0.42625,0.92745,0.30313
0.64549,0.42625,0.92745,0.30313
0.64599,0.42625,0.92745,0.30313
0.64649,0.42625,0.92745,0.30313
0.64699,0.42625,0.92745,0.30313
0.64749,0.42625,0.92745,0.30313
0.64799,0.42625,0.92745,0.30313
0.64849,0.42625,0.92745,0.30313
0.64899,0.42625,0.92745,0.30313
0.64949,0.42625,0.92745,0.30313
0.64999,0.42624,0.92745,0.30313
0.65049,0.42624,0.92745,0.30313
0.65099,0.42624,0.92745,0.30313
0.65149,0.42624,0.92745,0.30313
0.65199,0.42624,0.92745,0.30313
0.65249,0.42624,0.92745,0.30313
0.65299,0.42624,0.92745,0.30313
0.65349,0.42624,0.92745,0.30313
0.65399,0.42624,0.92745,0.30313
0.65449,0.42623,0.92745,0.30313
0.65499,0.42623,0.92745,0.30313
0.65549,0.42623,0.92745,0.30313
0.65599,0.42623,0.92745,0.30313
0.65649,0.42623,0.92745,0.30313
0.65699,0.42623,0.92745,0.30313
0.65749,0.42623,0.92745,0.30313
0.65799,0.42622,0.92745,0.30313
0.65849,0.42622,0.92745,0.30313
0.65899,0.42622,0.92745,0.30313
0.65949,0.42622,0.92745,0.30313
0.65999,0.42622,0.92745,0.30313
0.66049,0.42621,0.92745,0.30313
0.66099,0.42621,0.92745,0.30313
0.66149,0.42621,0.92745,0.30313
0.66199,0.42621,0.92745,0.30313
0.66249,0.42621,0.92745,0.30313
0.66299,0.4262,0.92745,0.30313
0.66349,0.4262,0.92745,0.30313
0.66399,0.4262,0.92745,0.30313
0.66449,0.42619,0.92745,0.30313
0.66499,0.42619,0.92745,0.30313
0.66549,0.42619,0.92745,0.30313
0.66599,0.42619,0.92745,0.30313
0.66649,0.42618,0.92745,0.30313
0.66699,0.42618,0.92745,0.30313
0.66749,0.42617,0.92745,0.30313
0.66799,0.42617,0.92745,0.30313
0.66849,0.42617,0.92745,0.30313
0.66899,0.42616,0.92745,0.30313
0.66949,0.42616,0.92745,0.30313
0.66999,0.42615,0.92745,0.30313
0.67049,0.42615,0.92745,0.30313
0.67099,0.42614,0.92745,0.30313
0.67149,0.42613,0.92745,0.30313
0.67199,0.42613,0.92745,0.30313
0.67249,0.42612,0.92745,0.30313
0.67299,0.42611,0.92745,0.30313
0.67349,0.4261,0.92745,0.30313
0.67399,0.42609,0.92745,0.30313
0.67449,0.42608,0.92745,0.30313
0.67499,0.42607,0.92745,0.30313
0.67549,0.42606,0.92745,0.30313
0.67599,0.42605,0.92745,0.30313
0.67649,0.42603,0.92745,0.30313
0.67699,0.42601,0.92745,0.30313
0.67749,0.42597,0.92745,0.30313
0.67799,0.42593,0.92745,0.30313
0.67849,0.42584,0.92745,0.30313
0.67899,0.4257,0.92745,0.30313
0.67949,0.42543,0.92745,0.30313
0.67999,0.42495,0.92745,0.30313
0.68049,0.42411,0.92745,0.30313
0.68099,0.4227,0.92745,0.30313
0.68149,0.42046,0.92745,0.30313
0.68199,0.41704,0.92745,0.30313
0.68249,0.41211,0.92745,0.30313
0.68299,0.40534,0.92745,0.30313
0.68349,0.39655,0.92745,0.30313
0.68399,0.38573,0.92745,0.30313
0.68449,0.37308,0.92745,0.30313
0.68499,0.35908,0.92745,0.30313
0.68549,0.34438,0.92745,0.30313
0.68599,0.32976,0.92745,0.30313
0.68649,0.31597,0.92745,0.30313
0.68699,0.30364,0.92745,0.30313
0.68749,0.29318,0.92745,0.30313
0.68799,0.28477,0.92745,0.30313
0.68849,0.27835,0.92745,0.30313
0.68899,0.27371,0.92745,0.30313
0.68949,0.27053,0.92745,0.30313
0.68999,0.26845,0.92745,0.30313
0.69049,0.26717,0.92745,0.30313
0.69099,0.26642,0.92745,0.30313
0.69149,0.266,0.92745,0.30313
0.69199,0.26578,0.92745,0.30313
0.69249,0.26567,0.92745,0.30313
0.69299,0.26561,0.92745,0.30313
0.69349,0.26559,0.92745,0.30313
0.69399,0.26558,0.92745,0.30313
0.69449,0.26558,0.92745,0.30313
0.69499,0.26557,0.92745,0.30313
0.69549,0.26557,0.92745,0.30313
0.69599,0.26557,0.92745,0.30313
0.69649,0.26557,0.92745,0.30313
0.69699,0.26557,0.92745,0.30313
0.69749,0.26557,0.92745,0.30313
0.69799,0.26557,0.92745,0.30313
0.69849,0.26557,0.92745,0.30313
0.69899,0.26557,0.92745,0.30313
0.69949,0.26557,0.92745,0.30313
0.69999,0.26557,0.92745,0.30313
0.70049,0.26557,0.92745,0.30313
0.70099,0.26557,0.92745,0.30313
0.70149,0.26557,0.92745,0.30313
0.70199,0.26557,0.92745,0.30313
0.70249,0.26557,0.92745,0.30313
0.70299,0.26557,0.92745,0.30313
0.70349,0.26557,0.92745,0.30313
0.70399,0.26557,0.92745,0.30313
0.70449,0.26557,0.92745,0.30313
0.70499,0.26557,0.92745,0.30313
0.70549,0.26557,0.92745,0.30313
0.70599,0.26557,0.92745,0.30313
0.70649,0.26557,0.92745,0.30313
0.70699,0.26557,0.92745,0.30313
0.70749,0.26557,0.92745,0.30313
0.70799,0.26557,0.92745,0.30313
0.70849,0.26557,0.92745,0.30313
0.70899,0.26557,0.92745,0.30313
0.70949,0.26557,0.92745,0.30313
0.70999,0.26557,0.92745,0.30313
0.71049,0.26557,0.92745,0.30313
0.71099,0.26557,0.92745,0.30313
0.71149,0.26557,0.92745,0.30313
0.71199,0.26557,0.92745,0.30313
0.71249,0.26557,0.92745,0.30313
0.71299,0.26557,0.92745,0.30313
0.71349,0.26557,0.92745,0.30313
0.71399,0.26557,0.92745,0.30313
0.71449,0.26557,0.92745,0.30313
0.71499,0.26557,0.92745,0.30313
0.71549,0.26557,0.92745,0.30313
0.71599,0.26557,0.92745,0.30313
0.71649,0.26557,0.92745,0.30313
0.71699,0.26557,0.92746,0.30313
0.71749,0.26557,0.92746,0.30313
0.71799,0.26557,0.92746,0.30313
0.71849,0.26557,0.92746,0.30313
0.71899,0.26557,0.92746,0.30313
0.71949,0.26557,0.92746,0.30313
0.71999,0.26557,0.92746,0.30313
0.72049,0.26557,0.92746,0.30313
0.72099,0.26557,0.92746,0.30313
0.72149,0.26557,0.92746,0.30313
0.72199,0.26557,0.92746,0.30313
0.72249,0.26557,0.92746,0.30313
0.72299,0.26557,0.92746,0.30313
0.72349,0.26557,0.92746,0.30313
0.72399,0.26557,0.92746,0.30313
0.72449,0.26557,0.92746,0.30313
0.72499,0.26557,0.92746,0.30313
0.72549,0.26557,0.92746,0.30313
0.72599,0.26557,0.92746,0.30313
0.72649,0.26557,0.92746,0.30313
0.72699,0.26557,0.92746,0.30313
0.72749,0.26557,0.92746,0.30313
0.72799,0.26557,0.92746,0.30313
0.72849,0.26557,0.92746,0.30313
0.72899,0.26557,0.92746,0.30313
0.72949,0.26557,0.92746,0.30313
0.72999,0.26557,0.92746,0.30313
0.73049,0.26557,0.92746,0.30313
0.73099,0.26557,0.92746,0.30313
0.73149,0.26557,0.92746,0.30313
0.73199,0.26557,0.92746,0.30313
0.73249,0.26557,0.92746,0.30313
0.73299,0.26557,0.92746,0.30313
0.73349,0.26557,0.92746,0.30313
0.73399,0.26557,0.92746,0.30313
0.73449,0.26557,0.92746,0.30313
0.73499,0.26557,0.92746,0.30313
0.73549,0.26557,0.92746,0.30313
0.73599,0.26557,0.92746,0.30313
0.73649,0.26557,0.92746,0.30313
0.73699,0.26557,0.92746,0.30313
0.73749,0.26557,0.92746,0.30313
0.73799,0.26557,0.92746,0.30313
0.73849,0.26557,0.92746,0.30313
0.73899,0.26557,0.92746,0.30313
0.73949,0.26557,0.92746,0.30313
0.73999,0.26557,0.92746,0.30313
0.74049,0.26557,0.92746,0.30313
0.74099,0.26557,0.92746,0.30313
0.74149,0.26557,0.92746,0.30313
0.74199,0.26557,0.92746,0.30313
0.74249,0.26557,0.92746,0.30313
0.74299,0.26557,0.92746,0.30313
0.74349,0.26557,0.92746,0.30313
0.74399,0.26557,0.92746,0.30313
0.74449,0.26557,0.92746,0.30313
0.74499,0.26557,0.92746,0.30313
0.74549,0.26557,0.92746,0.30313
0.74599,0.26557,0.92746,0.30313
0.74649,0.26557,0.92746,0.30313
0.74699,0.26557,0.92746,0.30313
0.74749,0.26557,0.92746,0.30313
0.74799,0.26557,0.92746,0.30313
0.74849,0.26557,0.92746,0.30313
0.74899,0.26557,0.92746,0.30313
0.74949,0.26557,0.92746,0.30313
0.74999,0.26557,0.92746,0.30313
0.75049,0.26557,0.92746,0.30313
0.75099,0.26557,0.92746,0.30313
0.75149,0.26557,0.92746,0.30313
0.75199,0.26557,0.92746,0.30313
0.75249,0.26557,0.92746,0.30313
0.75299,0.26557,0.92746,0.30313
0.75349,0.26557,0.92746,0.30313
0.75399,0.26557,0.92746,0.30313
0.75449,0.26557,0.92746,0.30313
0.75499,0.26557,0.92746,0.30313
0.75549,0.26557,0.92746,0.30313
0.75599,0.26557,0.92746,0.30313
0.75649,0.26557,0.92746,0.30313
0.75699,0.26557,0.92746,0.30313
0.75749,0.26557,0.92746,0.30313
0.75799,0.26557,0.92746,0.30313
0.75849,0.26557,0.92746,0.30313
0.75899,0.26557,0.92746,0.30313
0.75949,0.26557,0.92746,0.30313
0.75999,0.26557,0.92746,0.30313
0.76049,0.26557,0.92746,0.30313
0.76099,0.26557,0.92746,0.30313
0.76149,0.26557,0.92746,0.30313
0.76199,0.26557,0.92746,0.30313
0.76249,0.26557,0.92746,0.30313
0.76299,0.26557,0.92746,0.30313
0.76349,0.26557,0.92746,0.30313
0.76399,0.26557,0.92746,0.30313
0.76449,0.26557,0.92746,0.30313
0.76499,0.26557,0.92746,0.30313
0.76549,0.26557,0.92746,0.30313
0.76599,0.26557,0.92746,0.30313
0.76649,0.26557,0.92746,0.30313
0.76699,0.26557,0.92746,0.30313
0.76749,0.26557,0.92746,0.30313
0.76799,0.26557,0.92746,0.30313
0.76849,0.26557,0.92746,0.30313
0.76899,0.26557,0.92746,0.30313
0.76949,0.26557,0.92746,0.30313
0.76999,0.26557,0.92746,0.30313
0.77049,0.26557,0.92746,0.30313
0.77099,0.26557,0.92746,0.30313
0.77149,0.26557,0.92746,0.30313
0.77199,0.26557,0.92746,0.30313
0.77249,0.26557,0.92746,0.30313
0.77299,0.26557,0.92746,0.30313
0.77349,0.26557,0.92746,0.30313
0.77399,0.26557,0.92746,0.30313
0.77449,0.26557,0.92746,0.30313
0.77499,0.26557,0.92746,0.30313
0.77549,0.26557,0.92746,0.30313
0.77599,0.26557,0.92746,0.30313
0.77649,0.26557,0.92746,0.30313
0.77699,0.26557,0.92746,0.30313
0.77749,0.26557,0.92746,0.30313
0.77799,0.26557,0.92746,0.30313
0.77849,0.26557,0.92746,0.30313
0.77899,0.26557,0.92746,0.30313
0.77949,0.26557,0.92746,0.30313
0.77999,0.26557,0.92746,0.30313
0.78049,0.26557,0.92746,0.30313
0.78099,0.26557,0.92746,0.30313
0.78149,0.26557,0.92746,0.30313
0.78199,0.26557,0.92746,0.30313
0.78249,0.26557,0.92746,0.30313
0.78299,0.26557,0.92746,0.30313
0.78349,0.26557,0.92746,0.30313
0.78399,0.26557,0.92746,0.30313
0.78449,0.26557,0.92746,0.30313
0.78499,0.26557,0.92746,0.30313
0.78549,0.26557,0.92746,0.30313
0.78599,0.26557,0.92746,0.30313
0.78649,0.26557,0.92746,0.30313
0.78699,0.26557,0.92746,0.30313
0.78749,0.26557,0.92746,0.30313
0.78799,0.26557,0.92746,0.30313
0.78849,0.26557,0.92746,0.30313
0.78899,0.26557,0.92746,0.30313
0.78949,0.26557,0.92746,0.30313
0.78999,0.26557,0.92746,0.30313
0.79049,0.26557,0.92746,0.30313
0.79099,0.26557,0.92746,0.30313
0.79149,0.26557,0.92746,0.30313
0.79199,0.26557,0.92746,0.30313
0.79249,0.26557,0.92746,0.30313
0.79299,0.26557,0.92746,0.30313
0.79349,0.26557,0.92746,0.30313
0.79399,0.26557,0.92746,0.30313
0.79449,0.26557,0.92746,0.30313
0.79499,0.26557,0.92746,0.30313
0.79549,0.26557,0.92746,0.30313
0.79599,0.26557,0.92746,0.30313
0.79649,0.26557,0.92746,0.30313
0.79699,0.26557,0.92746,0.30313
0.79749,0.26557,0.92746,0.30313
0.79799,0.26557,0.92746,0.30313
0.79849,0.26557,0.92746,0.30313
0.79899,0.26557,0.92746,0.30313
0.79949,0.26557,0.92746,0.30313
0.79999,0.26557,0.92746,0.30313
0.80049,0.26557,0.92746,0.30313
0.80099,0.26557,0.92746,0.30313
0.80149,0.26557,0.92746,0.30313
0.80199,0.26557,0.92746,0.30313
0.80249,0.26557,0.92746,0.30313
0.80299,0.26557,0.92746,0.30313
0.80349,0.26557,0.92746,0.30313
0.80399,0.26557,0.92746,0.30313
0.80449,0.26557,0.92746,0.30313
0.80499,0.26557,0.92746,0.30313
0.80549,0.26557,0.92746,0.30313
0.80599,0.26557,0.92746,0.30313
0.80649,0.26557,0.92746,0.30313
0.80699,0.26557,0.92746,0.30313
0.80749,0.26557,0.92746,0.30313
0.80799,0.26557,0.92746,0.30313
0.80849,0.26557,0.92746,0.30313
0.80899,0.26557,0.92746,0.30313
0.80949,0.26557,0.92746,0.30313
0.80999,0.26557,0.92746,0.30313
0.81049,0.26557,0.92746,0.30313
0.81099,0.26557,0.92746,0.30313
0.81149,0.26557,0.92746,0.30313
0.81199,0.26557,0.92746,0.30313
0.81249,0.26557,0.92746,0.30313
0.81299,0.26557,0.92746,0.30313
0.81349,0.26557,0.92746,0.30313
0.81399,0.26557,0.92746,0.30313
0.81449,0.26557,0.92746,0.30313
0.81499,0.26557,0.92746,0.30313
0.81549,0.26557,0.92746,0.30313
0.81599,0.26557,0.92746,0.30313
0.81649,0.26557,0.92746,0.30313
0.81699,0.26557,0.92746,0.30313
0.81749,0.26557,0.92746,0.30313
0.81799,0.26557,0.92746,0.30313
0.81849,0.26557,0.92746,0.30313
0.81899,0.26557,0.92746,0.30313
0.81949,0.26557,0.92746,0.30313
0.81999,0.26557,0.92746,0.30313
0.82049,0.26557,0.92746,0.30313
0.82099,0.26557,0.92746,0.30313
0.82149,0.26557,0.92746,0.30313
0.82199,0.26557,0.92746,0.30313
0.82249,0.26557,0.92746,0.30313
0.82299,0.26557,0.92746,0.30313
0.82349,0.26557,0.92746,0.30313
0.82399,0.26557,0.92746,0.30313
0.82449,0.26557,0.92746,0.30313
0.82499,0.26557,0.92746,0.30313
0.82549,0.26557,0.92746,0.30313
0.82599,0.26557,0.92746,0.30313
0.82649,0.26557,0.92746,0.30313
0.82699,0.26557,0.92746,0.30313
0.82749,0.26557,0.92746,0.30313
0.82799,0.26557,0.92746,0.30313
0.82849,0.26557,0.92746,0.30313
0.82899,0.26557,0.92746,0.30313
0.82949,0.26557,0.92746,0.30313
0.82999,0.26557,0.92746,0.30313
0.83049,0.26557,0.92746,0.30313
0.83099,0.26557,0.92746,0.30313
0.83149,0.26557,0.92746,0.30313
0.83199,0.26557,0.92746,0.30313
0.83249,0.26557,0.92746,0.30313
0.83299,0.26557,0.92746,0.30313
0.83349,0.26557,0.92746,0.30313
0.83399,0.26557,0.92746,0.30313
0.83449,0.26557,0.92746,0.30313
0.83499,0.26557,0.92746,0.30313
0.83549,0.26557,0.92746,0.30313
0.83599,0.26557,0.92746,0.30313
0.83649,0.26557,0.92746,0.30313
0.83699,0.26557,0.92746,0.30313
0.83749,0.26557,0.92746,0.30313
0.83799,0.26557,0.92746,0.30313
0.83849,0.26557,0.92746,0.30313
0.83899,0.26557,0.92746,0.30313
0.83949,0.26557,0.92746,0.30313
0.83999,0.26557,0.92746,0.30313
0.84049,0.26557,0.92746,0.30313
0.84099,0.26557,0.92746,0.30313
0.84149,0.26557,0.92746,0.30313
0.84199,0.26557,0.92746,0.30313
0.84249,0.26557,0.92746,0.30313
0.84299,0.26557,0.92746,0.30313
0.84349,0.26557,0.92746,0.30313
0.84399,0.26557,0.92746,0.30313
0.84449,0.26557,0.92746,0.30313
0.84499,0.26557,0.92746,0.30313
0.84549,0.26557,0.92746,0.30313
0.84599,0.26557,0.92746,0.30313
0.84649,0.26557,0.92746,0.30313
0.84699,0.26557,0.92746,0.30313
0.84749,0.26557,0.92746,0.30313
0.84799,0.26557,0.92746,0.30313
0.84849,0.26557,0.92746,0.30313
0.84899,0.26557,0.92746,0.30313
0.84949,0.26557,0.92746,0.30313
0.84999,0.26556,0.92738,0.30311
0.85049,0.17104,0.36911,0.15918
0.85099,0.125,5.9388e-09,0.1
0.85149,0.125,0,0.1
0.85199,0.125,0,0.1
0.85249,0.125,0,0.1
0.85299,0.125,0,0.1
0.85349,0.125,0,0.1
0.85399,0.125,0,0.1
0.85449,0.125,0,0.1
0.85499,0.125,0,0.1
0.85549,0.125,0,0.1
0.85599,0.125,0,0.1
0.85649,0.125,0,0.1
0.85699,0.125,0,0.1
0.85749,0.125,0,0.1
0.85799,0.125,0,0.1
0.85849,0.125,0,0.1
0.85899,0.125,0,0.1
0.85949,0.125,0,0.1
0.85999,0.125,0,0.1
0.86049,0.125,0,0.1
0.86099,0.125,0,0.1
0.86149,0.125,0,0.1
0.86199,0.125,0,0.1
0.86249,0.125,0,0.1
0.86299,0.125,0,0.1
0.86349,0.125,0,0.1
0.86399,0.125,0,0.1
0.86449,0.125,0,0.1
0.86499,0.125,0,0.1
0.86549,0.125,0,0.1
0.86599,0.125,0,0.1
0.86649,0.125,0,0.1
0.86699,0.125,0,0.1
0.86749,0.125,0,0.1
0.86799,0.125,0,0.1
0.86849,0.125,0,0.1
0.86899,0.125,0,0.1
0.86949,0.125,0,0.1
0.86999,0.125,0,0.1
0.87049,0.125,0,0.1
0.87099,0.125,0,0.1
0.87149,0.125,0,0.1
0.87199,0.125,0,0.1
0.87249,0.125,0,0.1
0.87299,0.125,0,0.1
0.87349,0.125,0,0.1
0.87399,0.125,0,0.1
0.87449,0.125,0,0.1
0.87499,0.125,0,0.1
0.87549,0.125,0,0.1
0.87599,0.125,0,0.1
0.87649,0.125,0,0.1
0.87699,0.125,0,0.1
0.87749,0.125,0,0.1
0.87799,0.125,0,0.1
0.87849,0.125,0,0.1
0.87899,0.125,0,0.1
0.87949,0.125,0,0.1
0.87999,0.125,0,0.1
0.88049,0.125,0,0.1
0.88099,0.125,0,0.1
0.88149,0.125,0,0.1
0.88199,0.125,0,0.1
0.88249,0.125,0,0.1
0.88299,0.125,0,0.1
0.88349,0.125,0,0.1
0.88399,0.125,0,0.1
0.88449,0.125,0,0.1
0.88499,0.125,0,0.1
0.88549,0.125,0,0.1
0.88599,0.125,0,0.1
0.88649,0.125,0,0.1
0.88699,0.125,0,0.1
0.88749,0.125,0,0.1
0.88799,0.125,0,0.1
0.88849,0.125,0,0.1
0.88899,0.125,0,0.1
0.88949,0.125,0,0.1
0.88999,0.125,0,0.1
0.89049,0.125,0,0.1
0.89099,0.125,0,0.1
0.89149,0.125,0,0.1
0.89199,0.125,0,0.1
0.89249,0.125,0,0.1
0.89299,0.125,0,0.1
0.89349,0.125,0,0.1
0.89399,0.125,0,0.1
0.89449,0.125,0,0.1
0.89499,0.125,0,0.1
0.89549,0.125,0,0.1
0.89599,0.125,0,0.1
0.89649,0.125,0,0.1
0.89699,0.125,0,0.1
0.89749,0.125,0,0.1
0.89799,0.125,0,0.1
0.89849,0.125,0,0.1
0.89899,0.125,0,0.1
0.89949,0.125,0,0.1
0.89999,0.125,0,0.1
0.90049,0.125,0,0.1
0.90099,0.125,0,0.1
0.90149,0.125,0,0.1
0.90199,0.125,0,0.1
0.90249,0.125,0,0.1
0.90299,0.125,0,0.1
0.90349,0.125,0,0.1
0.90399,0.125,0,0.1
0.90449,0.125,0,0.1
0.90499,0.125,0,0.1
0.90549,0.125,0,0.1
0.90599,0.125,0,0.1
0.90649,0.125,0,0.1
0.90699,0.125,0,0.1
0.90749,0.125,0,0.1
0.90799,0.125,0,0.1
0.90849,0.125,0,0.1
0.90899,0.125,0,0.1
0.90949,0.125,0,0.1
0.90999,0.125,0,0.1
0.91049,0.125,0,0.1
0.91099,0.125,0,0.1
0.91149,0.125,0,0.1
0.91199,0.125,0,0.1
0.91249,0.125,0,0.1
0.91299,0.125,0,0.1
0.91349,0.125,0,0.1
0.91399,0.125,0,0.1
0.91449,0.125,0,0.1
0.91499,0.125,0,0.1
0.91549,0.125,0,0.1
0.91599,0.125,0,0.1
0.91649,0.125,0,0.1
0.91699,0.125,0,0.1
0.91749,0.125,0,0.1
0.91799,0.125,0,0.1
0.91849,0.125,0,0.1
0.91899,0.125,0,0.1
0.91949,0.125,0,0.1
0.91999,0.125,0,0.1
0.92049,0.125,0,0.1
0.92099,0.125,0,0.1
0.92149,0.125,0,0.1
0.92199,0.125,0,0.1
0.92249,0.125,0,0.1
0.92299,0.125,0,0.1
0.92349,0.125,0,0.1
0.92399,0.125,0,0.1
0.92449,0.125,0,0.1
0.92499,0.125,0,0.1
0.92549,0.125,0,0.1
0.92599,0.125,0,0.1
0.92649,0.125,0,0.1
0.92699,0.125,0,0.1
0.92749,0.125,0,0.1
0.92799,0.125,0,0.1
0.92849,0.125,0,0.1
0.92899,0.125,0,0.1
0.92949,0.125,0,0.1
0.92999,0.125,0,0.1
0.93049,0.125,0,0.1
0.93099,0.125,0,0.1
0.93149,0.125,0,0.1
0.93199,0.125,0,0.1
0.93249,0.125,0,0.1
0.93299,0.125,0,0.1
0.93349,0.125,0,0.1
0.93399,0.125,0,0.1
0.93449,0.125,0,0.1
0.93499,0.125,0,0.1
0.93549,0.125,0,0.1
0.93599,0.125,0,0.1
0.93649,0.125,0,0.1
0.93699,0.125,0,0.1
0.93749,0.125,0,0.1
0.93799,0.125,0,0.1
0.93849,0.125,0,0.1
0.93899,0.125,0,0.1
0.93949,0.125,0,0.1
0.93999,0.125,0,0.1
0.94049,0.125,0,0.1
0.94099,0.125,0,0.1
0.94149,0.125,0,0.1
0.94199,0.125,0,0.1
0.94249,0.125,0,0.1
0.94299,0.125,0,0.1
0.94349,0.125,0,0.1
0.94399,0.125,0,0.1
0.94449,0.125,0,0.1
0.94499,0.125,0,0.1
0.94549,0.125,0,0.1
0.94599,0.125,0,0.1
0.94649,0.125,0,0.1
0.94699,0.125,0,0.1
0.94749,0.125,0,0.1
0.94799,0.125,0,0.1
0.94849,0.125,0,0.1
0.94899,0.125,0,0.1
0.94949,0.125,0,0.1
0.94999,0.125,0,0.1
0.95049,0.125,0,0.1
0.95099,0.125,0,0.1
0.95149,0.125,0,0.1
0.95199,0.125,0,0.1
0.95249,0.125,0,0.1
0.95299,0.125,0,0.1
0.95349,0.125,0,0.1
0.95399,0.125,0,0.1
0.95449,0.125,0,0.1
0.95499,0.125,0,0.1
0.95549,0.125,0,0.1
0.95599,0.125,0,0.1
0.95649,0.125,0,0.1
0.95699,0.125,0,0.1
0.95749,0.125,0,0.1
0.95799,0.125,0,0.1
0.95849,0.125,0,0.1
0.95899,0.125,0,0.1
0.95949,0.125,0,0.1
0.95999,0.125,0,0.1
0.96049,0.125,0,0.1
0.96099,0.125,0,0.1
0.96149,0.125,0,0.1
0.96199,0.125,0,0.1
0.96249,0.125,0,0.1
0.96299,0.125,0,0.1
0.96349,0.125,0,0.1
0.96399,0.125,0,0.1
0.96449,0.125,0,0.1
0.96499,0.125,0,0.1
0.96549,0.125,0,0.1
0.96599,0.125,0,0.1
0.96649,0.125,0,0.1
0.96699,0.125,0,0.1
0.96749,0.125,0,0.1
0.96799,0.125,0,0.1
0.96849,0.125,0,0.1
0.96899,0.125,0,0.1
0.96949,0.125,0,0.1
0.96999,0.125,0,0.1
0.97049,0.125,0,0.1
0.97099,0.125,0,0.1
0.97149,0.125,0,0.1
0.97199,0.125,0,0.1
0.97249,0.125,0,0.1
0.97299,0.125,0,0.1
0.97349,0.125,0,0.1
0.97399,0.125,0,0.1
0.97449,0.125,0,0.1
0.97499,0.125,0,0.1
0.97549,0.125,0,0.1
0.97599,0.125,0,0.1
0.97649,0.125,0,0.1
0.97699,0.125,0,0.1
0.97749,0.125,0,0.1
0.97799,0.125,0,0.1
0.97849,0.125,0,0.1
0.97899,0.125,0,0.1
0.97949,0.125,0,0.1
0.97999,0.125,0,0.1
0.98049,0.125,0,0.1
0.98099,0.125,0,0.1
0.98149,0.125,0,0.1
0.98199,0.125,0,0.1
0.98249,0.125,0,0.1
0.98299,0.125,0,0.1
0.98349,0.125,0,0.1
0.98399,0.125,0,0.1
0.98449,0.125,0,0.1
0.98499,0.125,0,0.1
0.98549,0.125,0,0.1
0.98599,0.125,0,0.1
0.98649,0.125,0,0.1
0.98699,0.125,0,0.1
0.98749,0.125,0,0.1
0.98799,0.125,0,0.1
0.98849,0.125,0,0.1
0.98899,0.125,0,0.1
0.98949,0.125,0,0.1
0.98999,0.125,0,0.1
0.99049,0.125,0,0.1
0.99099,0.125,0,0.1
0.99149,0.125,0,0.1
0.99199,0.125,0,0.1
0.99249,0.125,0,0.1
0.99299,0.125,0,0.1
0.99349,0.125,0,0.1
0.99399,0.125,0,0.1
0.99449,0.125,0,0.1
0.99499,0.125,0,0.1
0.99549,0.125,0,0.1
0.99599,0.125,0,0.1
0.99649,0.125,0,0.1
0.99699,0.125,0,0.1
0.99749,0.125,0,0.1
0.99799,0.125,0,0.1
0.99849,0.125,0,0.1
0.99899,0.125,0,0.1
0.99949,0.125,0,0.1
0.99999,0.125,0,0.1


==> figs/data/sod_p3.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0021593218925782896,1.0,0.0,1.0
0.0056531781074217104,1.0,0.0,1.0
0.0078125,1.0,0.0,1.0
0.0078125,1.0,5.88329385209416e-16,1.0
0.00997182189257829,0.9999999999999628,1.0851651754587382e-14,0.9999999999999876
0.01346567810742171,0.9999999999999659,7.159185511460342e-15,0.9999999999999918
0.015625,1.0000000000000038,-1.4776446732867e-14,1.0000000000000178
0.015625,0.9999999999999946,-3.609557097661308e-15,1.0000000000000047
0.017784321892578288,0.9999999999999611,2.1599464408748262e-14,0.9999999999999761
0.021278178107421712,0.9999999999999927,-1.181308353945157e-15,1.0000000000000047
0.0234375,0.9999999999999983,1.4466650100075798e-15,1.0000000000000016
0.0234375,0.9999999999999793,2.422098077659078e-14,0.9999999999999749
0.025596821892578288,0.9999999999999606,3.6069383865178694e-14,0.9999999999999616
0.029090678107421712,1.0000000000000258,-2.960770822617418e-14,1.0000000000000409
0.03125,0.9999999999999178,9.533778211335497e-14,0.9999999999998932
0.03125,0.9999999999999182,9.562768354954517e-14,0.9999999999998935
0.03340932189257829,0.9999999999999774,1.3729325800077056e-14,0.9999999999999903
0.03690317810742171,1.000000000000013,-1.7088771854750168e-14,1.0000000000000284
0.0390625,0.9999999999997583,2.8659599138343417e-13,0.9999999999996687
0.0390625,0.9999999999998562,1.7155343812194337e-13,0.9999999999998058
0.04122182189257829,1.0000000000000773,-1.0063727574610956e-13,1.0000000000001263
0.04471567810742171,0.9999999999999041,1.1367715603279755e-13,0.9999999999998743
0.046875,0.9999999999997654,2.8461215606518947e-13,0.9999999999996736
0.046875,0.9999999999999993,8.941469786805025e-15,1.0000000000000009
0.04903432189257829,1.0000000000001852,-2.2167316420482254e-13,1.000000000000273
0.05252817810742171,0.9999999999997041,3.4925821783805024e-13,0.9999999999995963
0.0546875,1.0000000000005393,-6.390024509524856e-13,1.0000000000007658
0.0546875,1.0000000000006044,-7.148997838153491e-13,1.0000000000008566
0.05684682189257829,0.999999999999923,8.945181491129115e-14,0.9999999999999051
0.06034067810742171,0.9999999999998612,1.679223959212342e-13,0.9999999999998139
0.0625,1.0000000000023388,-2.7599696750193307e-12,1.0000000000032785
0.0625,1.0000000000013103,-1.5427630728461535e-12,1.0000000000018383
0.0646593218925783,0.99999999999866,1.5884853312890947e-12,0.9999999999981332
0.0681531781074217,1.000000000001563,-1.8434365913876375e-12,1.0000000000021958
0.0703125,1.0000000000026958,-3.1792126264832173e-12,1.0000000000037756
0.0703125,0.9999999999997203,3.426507078075759e-13,0.9999999999996093
0.0724718218925783,0.9999999999962964,4.378916901492405e-12,0.9999999999948324
0.0759656781074217,1.0000000000061162,-7.2299227328488134e-12,1.0000000000085705
0.078125,0.9999999999939535,7.166443083449522e-12,0.9999999999915384
0.078125,0.9999999999909818,1.0683530149532029e-11,0.9999999999873779
0.0802843218925783,0.9999999999951634,5.737748403461087e-12,0.9999999999932299
0.0837781781074217,1.000000000013121,-1.550997907234376e-11,1.0000000000183695
0.0859375,0.9999999999640692,4.252651138056541e-11,0.999999999949699
0.0859375,0.9999999999694434,3.616821402485143e-11,0.9999999999572231
0.0880968218925783,1.000000000000849,-9.934726905132065e-13,1.0000000000011933
0.0915906781074217,1.0000000000194542,-2.300870923992054e-11,1.0000000000272415
0.09375,0.9999999998990715,1.19429191170869e-10,0.9999999998587071
0.09375,0.9999999999285346,8.456875236256128e-11,0.9999999998999551
0.0959093218925783,1.0000000000219174,-2.5926587116893974e-11,1.0000000000306946
0.0994031781074217,1.0000000000214728,-2.5396160533731056e-11,1.0000000000300653
0.1015625,0.9999999997723568,2.6936519367829635e-10,0.9999999996812994
0.1015625,0.9999999998508896,1.7644478734057687e-10,0.9999999997912453
0.1037218218925783,1.0000000000725486,-8.583603903993351e-11,1.0000000001015807
0.1072156781074217,1.0000000000181555,-2.147435832155925e-11,1.0000000000254279
0.109375,0.9999999995136526,5.754686699744787e-10,0.999999999319119
0.109375,0.9999999996900764,3.6672182670824053e-10,0.9999999995661122
0.1115343218925783,1.0000000001802989,-2.13317626681228e-10,1.0000000002524274
0.1150281781074217,1.000000000016443,-1.9442403196781153e-11,1.0000000000230291
0.1171875,0.9999999989707687,1.2178206715163e-09,0.9999999985590768
0.1171875,0.9999999993480586,7.71405223579638e-10,0.9999999990872825
0.1193468218925783,1.0000000003835425,-4.537971651923105e-10,1.0000000005369627
0.1228406781074217,1.0000000000629297,-7.443359864759958e-11,1.0000000000880969
0.125,0.9999999979107461,2.472056211835212e-09,0.9999999970750499
0.125,0.9999999986754013,1.5673045076324713e-09,0.999999998145567
0.12715932189257828,1.0000000006412686,-7.587399410573919e-10,1.0000000008977807
0.13065317810742172,1.000000000407591,-4.822416150643492e-10,1.0000000005706278
0.1328125,0.9999999962412622,4.447421977379417e-09,0.9999999947377715
0.1328125,0.9999999975197224,2.9347284653938736e-09,0.9999999965276153
0.13497182189257828,1.000000000408846,-4.837218093550587e-10,1.0000000005723777
0.13846567810742172,1.0000000020990876,-2.483649451272074e-09,1.0000000029387215
0.140625,0.9999999942201311,6.838855821648534e-09,0.9999999919081839
0.140625,0.9999999954251769,5.413026443684798e-09,0.9999999935952478
0.14278432189257828,0.9999999978573593,2.5352299006036004e-09,0.9999999970003036
0.14627817810742172,1.0000000077595153,-9.181158168469874e-09,1.000000010863321
0.1484375,0.9999999920112446,9.452441794817508e-09,0.9999999888157456
0.1484375,0.9999999914995005,1.0057945638896457e-08,0.9999999880993036
0.15059682189257828,0.9999999899696838,1.186804751367944e-08,0.999999985957562
0.15409067810742172,1.0000000195602443,-2.3143978491840657e-08,1.0000000273843506
0.15625,0.9999999930045931,8.277093730760971e-09,0.9999999902064353
0.15625,0.9999999894019789,1.2539764606625751e-08,0.9999999851627752
0.15840932189257828,0.9999999758078554,2.8624546203355456e-08,0.999999966131006
0.16190317810742172,1.0000000294850326,-3.488713763845446e-08,1.0000000412790453
0.1640625,1.0000000153914137,-1.8211349232554906e-08,1.0000000215479845
0.1640625,1.0000000077694706,-9.192944980525812e-09,1.0000000108772642
0.16622182189257828,0.9999999664460564,3.970158019179315e-08,0.9999999530244839
0.16971567810742172,1.0000000076626263,-9.066529419999439e-09,1.0000000107276843
0.171875,1.0000000742843145,-8.789436191066127e-08,1.000000103998039
0.171875,1.0000000563585152,-6.668426747379407e-08,1.000000078901918
0.17403432189257828,0.9999999978364097,2.5600170859518373e-09,0.9999999969709719
0.17752817810742172,0.9999999363849045,7.527041671589627e-08,0.9999999109388742
0.1796875,1.0000000684129664,-8.094728591897928e-08,1.0000000957781536
0.1796875,1.0000000513602594,-6.077026398211747e-08,1.0000000719043716
0.18184682189257828,1.000000080341879,-9.506175810793437e-08,1.0000001124786189
0.18534067810742172,0.9999999136189242,1.0220747863036606e-07,0.9999998790665129
0.1875,0.9999999260231882,8.753058300575912e-08,0.9999998964324376
0.1875,0.9999999527164725,5.594666054591844e-08,0.9999999338030103
0.18965932189257828,1.0000001049364637,-1.2416246599971026e-07,1.0000001469110635
0.19315317810742172,0.9999998542173087,1.7249241413806304e-07,0.999999795904249
0.1953125,0.999999633585207,4.3354760902127627e-07,0.9999994870196773
0.1953125,0.9999997617831871,2.818614535790492e-07,0.9999996664969838
0.19747182189257828,0.9999993671777557,7.487659362143087e-07,0.9999991140486159
0.20096567810742172,0.9999976889294562,2.7344975837278203e-06,0.9999967645033636
0.203125,0.999996605182223,4.016808332048557e-06,0.9999952472575797
0.203125,0.9999964490139492,4.201590236138027e-06,0.9999950286220558
0.20528432189257828,0.9999940651686193,7.0222037623602535e-06,0.9999916912458593
0.20877817810742172,0.9999886424837762,1.3438455437308491e-05,0.9999840995140343
0.2109375,0.9999834869413192,1.9538636976988474e-05,0.9999768818031715
0.2109375,0.9999835204047722,1.94990204752074e-05,0.9999769286402719
0.21309682189257828,0.9999776849350752,2.640380132495402e-05,0.9999687590360785
0.21659067810742172,0.9999565637115138,5.139537846764495e-05,0.999939189740942
0.21875,0.9999347289914485,7.723156226227296e-05,0.9999086219643405
0.21875,0.9999360140661782,7.571020226084747e-05,0.9999104214448584
0.22090932189257828,0.9999170745570358,9.812229158898245e-05,0.9998839061454876
0.22440317810742172,0.9998422386170506,0.00018667629484706109,0.999779142131302
0.2265625,0.9997722335325876,0.0002695216324354303,0.9996811409164085
0.2265625,0.9997806977058483,0.0002595027973990161,0.9996929912086059
0.22872182189257828,0.9997426573201093,0.0003045206196428503,0.9996397420775307
0.23221567810742172,0.9996081687479503,0.000463683790999698,0.9994514874639708
0.234375,0.9994465255733115,0.0006550080757137948,0.9992252387011082
0.234375,0.9994585639641116,0.0006407817898584455,0.9992420828920426
0.23653432189257828,0.9991688178291597,0.0009837849623754184,0.998836538048109
0.24002817810742172,0.9986219045355784,0.0016314588429841876,0.9980712397202977
0.2421875,0.9981705341199005,0.002166292451432523,0.9974396139751464
0.2421875,0.9980661600556974,0.002290269197326402,0.9972934594946261
0.24434682189257828,0.9970552474787563,0.0034882714039790445,0.9958798316329188
0.24784067810742172,0.995860963849298,0.004905464582342505,0.9942102175213371
0.25,0.9949830133085924,0.005948894478825003,0.9929826034336757
0.25,0.9947879383854703,0.006181022773038454,0.9927100921195631
0.2521593218925783,0.9930914832027025,0.008196522382712618,0.9903417174974386
0.2556531781074217,0.9903423976937366,0.011471592688903525,0.9865053355683695
0.2578125,0.9877026406685917,0.014621595145957882,0.9828282291579166
0.2578125,0.9874780466765608,0.01489567775460836,0.9825130769138495
0.2599718218925783,0.9826641578024303,0.020655632016378222,0.9758122809361556
0.2634656781074217,0.9745461676399868,0.030432412275575617,0.96454515435962
0.265625,0.9710572678845807,0.034654953507572236,0.9597127973080987
0.265625,0.9708843414962027,0.0348645094503731,0.9594731127300731
0.2677843218925783,0.9684559884294369,0.03780531883895195,0.9561157720887061
0.2712781781074217,0.9651994856152422,0.041763384823152984,0.9516197277053013
0.2734375,0.9602206204031902,0.04784909414616436,0.9447432182511811
0.2734375,0.9600796891747665,0.04802785847817321,0.9445483809205354
0.2755968218925783,0.9531790909474884,0.056463820178000224,0.9350710749583765
0.2790906781074217,0.9437361481477076,0.06812590308343523,0.9221243970174621
0.28125,0.9382425892022092,0.07495780502501569,0.9146218882461156
0.28125,0.937777932726608,0.07554788145892798,0.9139862442942464
0.2834093218925783,0.9301056026367016,0.08511951686362933,0.9035275823172672
0.2869031781074217,0.9176813596780036,0.10077428957107556,0.8866824483360408
0.2890625,0.9106540686188555,0.10972295758491703,0.8771897357104311
0.2890625,0.9105380213344861,0.10987685458983537,0.8770323990290496
0.2912218218925783,0.9033827165817936,0.11902615436716109,0.8673905855876765
0.2947156781074217,0.8922261408391732,0.13340583630920644,0.852435283275125
0.296875,0.8856668707568237,0.14194171760690594,0.8436772219341693
0.296875,0.8856691133579113,0.1419403953873972,0.8436805081051958
0.2990343218925783,0.879393925634535,0.1501537783165467,0.8353164349400997
0.3025281781074217,0.8696894196243711,0.16292301910194834,0.8224348665160036
0.3046875,0.8638281869591182,0.17069248697755826,0.8146967465930828
0.3046875,0.8638198199888512,0.17070122132229812,0.8146868767700515
0.3068468218925783,0.8579212955210092,0.17859446131829915,0.80689949136435
0.3103406781074217,0.8481097884917219,0.19177300378376602,0.7940024951797477
0.3125,0.8418414669445731,0.20025451460664828,0.7858021055367292
0.3125,0.8418496651397945,0.2002394345366001,0.7858126412048747
0.3146593218925783,0.8355014047242612,0.2089031245407799,0.7775312285969674
0.3181531781074217,0.8250886505182642,0.22320208848322734,0.7639900040731697
0.3203125,0.8186312998743126,0.2321297636247866,0.7556308910756474
0.3203125,0.8186269845726674,0.23213206044773166,0.7556247683197145
0.3224718218925783,0.8121777300535914,0.2411180550911553,0.7473120893310053
0.3259656781074217,0.8018258264699629,0.25567830261654645,0.7340055043654158
0.328125,0.7954781353820342,0.2646674962004283,0.7258775224751364
0.328125,0.7954771889322524,0.2646679913233938,0.7258760995499022
0.3302843218925783,0.7891639518255456,0.273659551902209,0.7178263100146152
0.3337781781074217,0.7790335557952262,0.2882299471163831,0.704963067621458
0.3359375,0.7728093898335754,0.29725066433539593,0.6970891841198842
0.3359375,0.7728103012439371,0.29725187633175315,0.6970909279111732
0.3380968218925783,0.7666120048398828,0.3062887524838895,0.6892653815029494
0.3415906781074217,0.7566210110227117,0.32099267120587777,0.6767233132087287
0.34375,0.7504679702122367,0.3301256762653379,0.6690381599206976
0.34375,0.7504687010764032,0.3301268021018803,0.6690398210194113
0.3459093218925783,0.7443436493123686,0.339277792768933,0.6613997295863927
0.3494031781074217,0.7344833909553531,0.35413031825823926,0.6491592431302655
0.3515625,0.7284296426768179,0.36333244585458163,0.6416835995198831
0.3515625,0.7284293223678955,0.36333231934653604,0.6416832484103746
0.3537218218925783,0.722412881618249,0.3725402004725577,0.6342777934970463
0.3572156781074217,0.7127614840334866,0.3874219231238585,0.6224430850658712
0.359375,0.7068589987609513,0.3966141623754803,0.615232786490113
0.359375,0.7068577183777788,0.39661246086925633,0.615230973100132
0.3615343218925783,0.7009998188648413,0.40580881907226035,0.6081048983341937
0.3650281781074217,0.6915965259061784,0.42066309273721586,0.5967230892705534
0.3671875,0.6858383789407893,0.4298353956224882,0.5897779197132131
0.3671875,0.6858372837505187,0.42983419988550126,0.5897770836269697
0.3693468218925783,0.6801270683222025,0.43901514345217457,0.5829049960473727
0.3728406781074217,0.6709523745820176,0.45388511635195117,0.5719265233621793
0.375,0.6653187754513776,0.46307632439346025,0.5652187029212579
0.375,0.6653200701228584,0.4630780803948504,0.5652203823815546
0.3771593218925783,0.6597217190429339,0.4722650283395851,0.5585731874228614
0.3806531781074217,0.6507654494065053,0.487147283077014,0.5479822690170951
0.3828125,0.6452950934231739,0.49632638802799817,0.5415397888566282
0.3828125,0.6452969987479159,0.49632881338981377,0.5415418976527051
0.3849718218925783,0.6398742081819241,0.5054541329631623,0.5351801506690154
0.3884656781074217,0.6312560271216718,0.5200821436376304,0.5251228189620625
0.390625,0.6260651108578896,0.5289959140384828,0.519089160124604
0.390625,0.6260638608751937,0.5289946902167255,0.5190883775828268
0.3927843218925783,0.6210018374550809,0.5377631532301057,0.5132135460558875
0.3962781781074217,0.613065627608384,0.5515620434941594,0.5040501978875309
0.3984375,0.6083259098056345,0.5598664356774098,0.4986061805552315
0.3984375,0.6083220852902073,0.5598659836047983,0.49860199485279444
0.4005968218925783,0.6036783346759762,0.568094553027401,0.49328245590246816
0.4040906781074217,0.5962392787012747,0.5813613993222357,0.4847917778425869
0.40625,0.5915994816989596,0.5896729696647133,0.4795176624681843
0.40625,0.5916016038460515,0.5896709669817217,0.4795204686732788
0.4084093218925783,0.5869179599580095,0.598117211953352,0.47421005042389436
0.4119031781074217,0.5792233137944648,0.6121622926892163,0.46552797691976205
0.4140625,0.5744065161157986,0.6210179743033524,0.4601215966623787
0.4140625,0.5744090819822523,0.6210206522727635,0.46012430430511786
0.4162218218925783,0.5695640925824936,0.6299492504386058,0.45470351589279395
0.4197156781074217,0.5617288146253235,0.6445687125095366,0.4459621882915525
0.421875,0.5569059513884856,0.6536818315224763,0.44060558083261375
0.421875,0.5569038293846018,0.6536829863494356,0.4406026980346769
0.4240343218925783,0.5520686805516344,0.6628726092519847,0.4352602528332805
0.4275281781074217,0.5442405599279923,0.6778191667166595,0.42664832023382687
0.4296875,0.5393958511351375,0.6871644479903597,0.42133823483930766
0.4296875,0.5393958477647097,0.6871575854879534,0.4213380356934751
0.4318468218925783,0.5345743251157561,0.6965686935332461,0.41607341426844097
0.4353406781074217,0.5267847388957386,0.7118973283546782,0.4076102857928806
0.4375,0.5220199286463987,0.7213294880151248,0.4024557684929954
0.4375,0.5220205205154728,0.7213345246397478,0.4024566966545664
0.4396593218925783,0.5173212253264677,0.7306900430519602,0.3973892138293007
0.4431531781074217,0.5099937143438402,0.7454829822778754,0.389535550589195
0.4453125,0.505680658560699,0.7542766800612344,0.38493691070880975
0.4453125,0.5056812480496172,0.7542809622116494,0.3849381617709039
0.4474718218925783,0.5015444154433646,0.7627395423512782,0.3805333239426808
0.4509656781074217,0.4951443107094352,0.7759336843894179,0.3737418669397153
0.453125,0.4912485193577826,0.7840658726127515,0.36963026858770176
0.453125,0.49124592967514247,0.7840611722317221,0.36962694522328
0.4552843218925783,0.4872696587520351,0.7924398642832473,0.3654523387941725
0.4587781781074217,0.4805502247218381,0.806623724813205,0.3584189117596286
0.4609375,0.4762111600352038,0.8158472474802815,0.3538911450715032
0.4609375,0.4762141331584985,0.8158404837548809,0.35389375883566304
0.4630968218925783,0.47185420307323594,0.8252125630007793,0.3493644168500732
0.4665906781074217,0.4648972469352289,0.8403837680603259,0.34217762834467197
0.46875,0.4609057096026573,0.8491370733516884,0.3380728538598862
0.46875,0.4609039441957305,0.8491541691326195,0.338072225935657
0.4709093218925783,0.4570919823054869,0.8575035007901383,0.33415634442107184
0.4744031781074217,0.45114613977704027,0.8707029539023484,0.32808412305033674
0.4765625,0.44741887674264763,0.8791120787852604,0.3243004928309429
0.4765625,0.44742980315785547,0.8790788996172348,0.3243104867746789
0.4787218218925783,0.4445211870219306,0.8856934903591659,0.3213719965415775
0.4822156781074217,0.43994856408982136,0.8960289533215817,0.3167464065894848
0.484375,0.43696254487457203,0.9028210065246004,0.3137317368991783
0.484375,0.43696514277776705,0.9028034789765168,0.31373524940361164
0.4865343218925783,0.4342822329896805,0.9090245538503446,0.3110357961144956
0.4900281781074217,0.4304009740969877,0.9180885498093293,0.30716345980899556
0.4921875,0.4292064058088605,0.920833793304266,0.30597743593774607
0.4921875,0.4291985660576862,0.9208189198786895,0.305968036524842
0.4943468218925783,0.42918319516769127,0.9208117891171202,0.3059479688403185
0.4978406781074217,0.42912261538164215,0.9209748152134413,0.30588289462958657
0.5,0.429001123609217,0.9212776632483439,0.30576037650968435
0.5,0.42892634622095055,0.921460366243882,0.30568548839948106
0.5021593218925783,0.4286199832397812,0.9221874636480755,0.3053796677229266
0.5056531781074217,0.4284292521325188,0.9226167921966182,0.305189790998867
0.5078125,0.4279975853258406,0.9236211520259283,0.30475963061958056
0.5078125,0.4279954044584341,0.9236262709756664,0.3047577541177084
0.5099718218925783,0.42711080422806647,0.9256878256109877,0.3038749791494393
0.5134656781074217,0.42693479980645976,0.9261146160358138,0.30369885405501357
0.515625,0.4263537332929909,0.9274756367388673,0.30312037854583485
0.515625,0.42636356090052896,0.9274539358869706,0.3031302126019688
0.5177843218925783,0.42630053908802346,0.9275927052815034,0.3030668171492134
0.5212781781074217,0.42627622165895535,0.927648916708075,0.30304184758025304
0.5234375,0.42629099889152733,0.9276178461760191,0.3030560336170822
0.5234375,0.4262918215986853,0.9276163213684993,0.3030567171937203
0.5255968218925783,0.42629697485522056,0.9276075295076093,0.30306134250232947
0.5290906781074217,0.4262967268820469,0.9276086271741772,0.3030608896257876
0.53125,0.4262939623928826,0.9276147291506996,0.30305806098708576
0.53125,0.4262927932916992,0.9276176417334322,0.30305681469731294
0.5334093218925783,0.4262585690981327,0.9276957081008222,0.30302307091648945
0.5369031781074217,0.4262610395011139,0.9276919732291853,0.3030246306856558
0.5390625,0.42624346761963683,0.9277361916142605,0.30300597502130877
0.5390625,0.42624412001651313,0.9277350826486016,0.30300660282850367
0.5412218218925783,0.42624771108888193,0.9277277296814733,0.3030096141358338
0.5447156781074217,0.4262486710114051,0.9277260134087837,0.30301059592137386
0.546875,0.4262517321103672,0.9277200462276183,0.30301361789801295
0.546875,0.42625179568254107,0.9277201489550816,0.303013649602073
0.5490343218925783,0.42625720027902153,0.9277067870460551,0.30301926490867037
0.5525281781074217,0.42625927953426385,0.9276988991293906,0.3030224629943621
0.5546875,0.4262665253766029,0.9276784952560452,0.30303067062218514
0.5546875,0.4262666108408715,0.9276788285476658,0.3030306172654827
0.5568468218925783,0.4262653412833279,0.9276759489604894,0.3030309250331182
0.5603406781074217,0.4262708505104801,0.9276586157225859,0.30303820248989183
0.5625,0.4262793978272335,0.9276316788867186,0.3030498563353355
0.5625,0.4262788785997843,0.9276320571983497,0.30304982314064943
0.5646593218925783,0.4262793729201818,0.9276255689187553,0.3030523176167487
0.5681531781074217,0.426273546194072,0.9276191697445035,0.3030557373788179
0.5703125,0.4262698137265443,0.9276033812346224,0.3030632106679667
0.5703125,0.4262702542282611,0.9276029897695153,0.30306337303335185
0.5724718218925783,0.42626628260604593,0.9275862207732447,0.3030709365736066
0.5759656781074217,0.4262651514617233,0.9275717014027498,0.30307716091098497
0.578125,0.42629741337126037,0.9274834105924783,0.30311422123255005
0.578125,0.4262952728008426,0.9274845794406359,0.3031134085706491
0.5802843218925783,0.42629388795616485,0.9274837838247297,0.3031131973496593
0.5837781781074217,0.4262948614414502,0.9274803704448707,0.30311436290605825
0.5859375,0.42629675676511264,0.9274760603854533,0.30311612883394873
0.5859375,0.42629890814364807,0.9274715947433462,0.3031180175379012
0.5880968218925783,0.4263060934944331,0.9274559750472009,0.30312463023785247
0.5915906781074217,0.4263129577971424,0.9274558755922983,0.3031248092695711
0.59375,0.42632216735686534,0.9274482828459752,0.30312815306830626
0.59375,0.4263215613137646,0.9274475125361996,0.30312847883020416
0.5959093218925783,0.42633766539732537,0.9274486756967153,0.3031281637642999
0.5994031781074217,0.4263551167403829,0.9274458620208847,0.3031296450567564
0.6015625,0.42636003890779905,0.927444498466774,0.30313017875846726
0.6015625,0.42635983044111775,0.9274447210994913,0.30313009798317214
0.6037218218925783,0.42636301923274356,0.9274477266924279,0.30312852075276253
0.6072156781074217,0.4263648539087094,0.9274504766543292,0.303126861499564
0.609375,0.4263516185940062,0.9274841274086981,0.30311243440713453
0.609375,0.42635190325593375,0.9274835668243102,0.30311260433237125
0.6115343218925783,0.42635071577713285,0.9274878716047094,0.30311109856190815
0.6150281781074217,0.4263477596206847,0.9274945460269788,0.3031086080000488
0.6171875,0.42634389891517255,0.9275027025552197,0.3031052392205782
0.6171875,0.4263424333618517,0.9275057513951712,0.3031039540828466
0.6193468218925783,0.4263365305487685,0.9275159528014654,0.3030997199614324
0.6228406781074217,0.42633106804747767,0.9275093542236409,0.30310256677382513
0.625,0.4263256166702502,0.9275026920494923,0.30310537806868226
0.625,0.4263242067111337,0.9275019297716925,0.3031056988283862
0.6271593218925783,0.4263120896142325,0.9274925054637373,0.3031096569648561
0.6306531781074217,0.42625025705216835,0.9274827225562586,0.30311368086963
0.6328125,0.42620380535688274,0.9274696589707297,0.3031191970643355
0.6328125,0.4261955712641524,0.927469815189349,0.30311912448074096
0.6349718218925783,0.4261943234257137,0.9274633765841133,0.30312193258797115
0.6384656781074217,0.4261371952562512,0.9274506590238526,0.3031276391317512
0.640625,0.4260950565329003,0.9274456271619838,0.3031299920283193
0.640625,0.4261122983747597,0.9274457157457553,0.3031299610671565
0.6427843218925783,0.42598898850227873,0.9274511407034154,0.3031278777781187
0.6462781781074217,0.42574732595912324,0.9274589604632234,0.30312504826979003
0.6484375,0.425417620815295,0.9274732414610696,0.3031191972769567
0.6484375,0.42537464967446137,0.9274731768822125,0.30311921000089925
0.6505968218925783,0.42519947098442645,0.9274817359230023,0.30311564946827935
0.6540906781074217,0.4249632311989353,0.9274845154067983,0.303114333453799
0.65625,0.42482878366072185,0.9274899026832136,0.3031120158384678
0.65625,0.424910357282814,0.9274897523654282,0.3031120341537741
0.6584093218925783,0.42444913336278,0.9274876543550864,0.3031132124704978
0.6619031781074217,0.4239276153332322,0.9274856028852778,0.3031146777246232
0.6640625,0.423103423121311,0.9274810217826168,0.3031170199031442
0.6640625,0.42298539034474947,0.9274809266817962,0.30311704563388364
0.6662218218925783,0.4219016407451786,0.9274798258547602,0.303118216284912
0.6697156781074217,0.4184206876499526,0.9274746804055891,0.3031213456113676
0.671875,0.4143654854576726,0.927464708885012,0.30312571025882556
0.671875,0.41332291449034053,0.9274637785444023,0.30312623685462686
0.6740343218925783,0.40799917766601695,0.927452582961987,0.30313033972669556
0.6775281781074217,0.37868907777605854,0.9274453797593063,0.3031328065092443
0.6796875,0.35590790790920435,0.9274452842463736,0.30313434222404956
0.6796875,0.3543922089001057,0.9274448657505453,0.3031339996411677
0.6818468218925783,0.3479817144430692,0.9274475522451597,0.3031367570198242
0.6853406781074217,0.3322847989826314,0.92744706852732,0.303139938869484
0.6875,0.3173935460295459,0.9274468848617321,0.30313865530317763
0.6875,0.31685004755473284,0.9274469881011826,0.3031391314067886
0.6896593218925783,0.3080283815835072,0.9274358794012078,0.30314081629793227
0.6931531781074217,0.29384703650006744,0.9274395440214732,0.30314419468940235
0.6953125,0.285346009620081,0.9274386427221616,0.30314859453155996
0.6953125,0.28509677652171334,0.9274397212350508,0.30314846615265373
0.6974718218925783,0.2806543190730392,0.9274469794050622,0.3031465375363557
0.7009656781074217,0.2745492808995212,0.9274681831248767,0.30313647848798997
0.703125,0.27173069371630953,0.9274938097225269,0.3031253144447595
0.703125,0.27173589259559033,0.9274938182539166,0.3031261831668901
0.7052843218925783,0.27030315870975885,0.9274972673420594,0.30312096076029243
0.7087781781074217,0.2684774244960687,0.927519937953761,0.30311467409607257
0.7109375,0.26731909377357055,0.9275269359485395,0.3031167389031747
0.7109375,0.26707638247716853,0.9275291522036267,0.303116976929388
0.7130968218925783,0.26675371238356044,0.9275295382027883,0.30311666596632975
0.7165906781074217,0.2665239556433272,0.9275281167380787,0.3031156948793401
0.71875,0.26645085159620824,0.9275277626300841,0.30311520862887065
0.71875,0.2664529898036948,0.9275281837467237,0.3031151825503878
0.7209093218925783,0.266224955505892,0.9275189648169255,0.3031169466928782
0.7244031781074217,0.26597148571209694,0.9274987737716984,0.3031232591384876
0.7265625,0.2658706709597837,0.9274927634652428,0.3031258256100142
0.7265625,0.2658711700925975,0.9274916827820348,0.30312588361394677
0.7287218218925783,0.2657895278514327,0.9274835696520245,0.30312951093913104
0.7322156781074217,0.26569799534255806,0.9274694064703389,0.30313246873214317
0.734375,0.2656662313429527,0.9274513595777718,0.3031372228248719
0.734375,0.2656686432707628,0.9274527257780243,0.3031368987154499
0.7365343218925783,0.2656310182670519,0.9274524377244959,0.3031378258619674
0.7400281781074217,0.2656091913108755,0.9274501636182082,0.3031452342016061
0.7421875,0.2655931895545255,0.9274548075740092,0.30314644762263954
0.7421875,0.26558731448407186,0.9274528388412209,0.30314636379691556
0.7443468218925783,0.2655784976309698,0.9274470927374002,0.30314508362730214
0.7478406781074217,0.26557225760788644,0.9274423304319999,0.3031443148588429
0.75,0.26557078527682626,0.9274406006615039,0.3031443696547537
0.75,0.2655717913299673,0.9274391243320401,0.3031442924078067
0.7521593218925783,0.2655620329465758,0.9274379564339319,0.3031458483615502
0.7556531781074217,0.26555442327961365,0.9274399560402272,0.3031471009575331
0.7578125,0.26555398176692574,0.9274307758747296,0.3031475098507608
0.7578125,0.2655530186342893,0.9274287807969359,0.3031465755614265
0.7599718218925783,0.2655518953794425,0.9274256888986039,0.3031453510765717
0.7634656781074217,0.26555130547949435,0.927425504075479,0.3031438382239813
0.765625,0.2655502968765829,0.9274318098471437,0.303141079613486
0.765625,0.2655494003981948,0.9274390282575018,0.3031375549035108
0.7677843218925783,0.2655479056394126,0.9274439809444409,0.3031314679926711
0.7712781781074217,0.26554428864336194,0.9274567998065604,0.30312171732970977
0.7734375,0.26554022048756476,0.9274773292460187,0.303112651534894
0.7734375,0.2655378595253223,0.927492305839425,0.3031068856590263
0.7755968218925783,0.2655357363454215,0.9275031836123633,0.303097061007505
0.7790906781074217,0.2655345578732047,0.9275021804810066,0.3030923899663498
0.78125,0.2655341490282852,0.9275008657307406,0.3030905279962788
0.78125,0.26553477298258676,0.9275004443151811,0.3030915801501314
0.7834093218925783,0.2655363864596634,0.9274776570065159,0.30309431744783283
0.7869031781074217,0.26553858894688265,0.9274461423858401,0.3031007896314302
0.7890625,0.26554047851785384,0.9274306376130735,0.30310647205437713
0.7890625,0.26553996116194356,0.9274322969327892,0.30310612970152934
0.7912218218925783,0.2655400076628868,0.9274335399381824,0.3031056745580776
0.7947156781074217,0.2655416458784225,0.927432765284392,0.3031065265579031
0.796875,0.2655464437505315,0.927426086757219,0.3031093317093583
0.796875,0.26554998580925054,0.9274235913057387,0.3031105801360065
0.7990343218925783,0.26555722706028184,0.9274216393379893,0.3031132560000373
0.8025281781074217,0.26556310845497433,0.9274173741967586,0.30311678695442046
0.8046875,0.2655665750087336,0.927409838485156,0.30312011364766445
0.8046875,0.2655684773282585,0.9274039065529432,0.30312213913776065
0.8068468218925783,0.2655763264499561,0.9273689523389108,0.3031352729302377
0.8103406781074217,0.26557199626625744,0.9273738094777206,0.30313614470369166
0.8125,0.2655677885532317,0.9273768789713674,0.3031374241732532
0.8125,0.2655656888460795,0.9273829578231524,0.3031361083332946
0.8146593218925783,0.26556076438114823,0.9274028543313566,0.3031338033151758
0.8181531781074217,0.2655538587553108,0.9274400295339011,0.3031268485451935
0.8203125,0.26554594081153854,0.9274844360231903,0.3031144493569466
0.8203125,0.26554332361022054,0.9275044091713583,0.30310888714506856
0.8224718218925783,0.265545738639502,0.9275287400063839,0.3031068419068856
0.8259656781074217,0.2655501955577161,0.9275356994878382,0.3031079341574901
0.828125,0.26554881351194126,0.9275508123324823,0.30310340621331355
0.828125,0.26554652904737097,0.9275621122428267,0.30309930947527974
0.8302843218925783,0.265538077008998,0.9275825445503211,0.3030928941202765
0.8337781781074217,0.26551552158667235,0.9274454789471919,0.3030742275853322
0.8359375,0.2655375171671716,0.927168693052562,0.3031153308694692
0.8359375,0.2655246041428108,0.926887743805639,0.30309465904124133
0.8380968218925783,0.2655569703975496,0.9267640897774717,0.3031512682700072
0.8415906781074217,0.26453547277500383,0.9230433708575979,0.3015071461774098
0.84375,0.2634337350531062,0.9204245015466891,0.29995299728325503
0.84375,0.262658575410211,0.9165523200135947,0.29874402208140755
0.8459093218925783,0.261825072125501,0.9093459092488498,0.2969751027734721
0.8494031781074217,0.2283525869394384,0.7353789406008875,0.2450910617281059
0.8515625,0.19682504774217696,0.5274204832923363,0.19377974409840829
0.8515625,0.17118662485274905,0.3580342672606017,0.15739300697474715
0.8537218218925783,0.1452391802890478,0.1697663751646629,0.12440023395139811
0.8572156781074217,0.13332199378959578,0.07219940214172164,0.1098700221240988
0.859375,0.1290076520666583,0.03151868565040449,0.10429866872616855
0.859375,0.12768819865103975,0.022639529798800143,0.1030308393758359
0.8615343218925783,0.12590847812146047,0.0077109016596050295,0.10102315158401573
0.8650281781074217,0.12523498828733262,0.001985085355023204,0.10026277752382476
0.8671875,0.125103764766432,0.0008878803907700156,0.10011768947919977
0.8671875,0.12504929309100066,0.00041319231063566205,0.10005467146748784
0.8693468218925783,0.12501284219218026,0.00010832567827157416,0.10001433071169741
0.8728406781074217,0.1250034775468302,2.942731300878197e-05,0.10000389283747665
0.875,0.12500060910203573,5.162109687346606e-06,0.10000068310528784
0.875,0.12500072925346645,6.265692120287731e-06,0.10000082887634573
0.8771593218925783,0.12500006566329327,5.462675246638046e-07,0.10000007226434016
0.8806531781074217,0.12499999646179849,-2.0290260110408897e-08,0.09999999731587457
0.8828125,0.12500001971213395,1.5038325369979096e-07,0.10000001989380491
0.8828125,0.1249999886647544,-1.026955856207025e-07,0.09999998641464926
0.8849718218925783,0.12499999530324102,-3.903966951654949e-08,0.09999999483553484
0.8884656781074217,0.12500000177467152,1.4300162996243634e-08,0.10000000189173146
0.890625,0.12499999595329447,-3.288244766266166e-08,0.0999999956500587
0.890625,0.1249999986475844,-1.1129236041159036e-08,0.09999999852773826
0.8927843218925783,0.1250000005945947,4.9990644031731315e-09,0.10000000066131198
0.8962781781074217,0.12499999950682994,-4.140312046805459e-09,0.09999999945228617
0.8984375,0.12500000077105866,6.45728082129586e-09,0.10000000085421581
0.8984375,0.1250000010795752,9.130178455779443e-09,0.10000000120780703
0.9005968218925783,0.12499999977062845,-1.9408369791176252e-09,0.09999999974324919
0.9040906781074217,0.12500000018102797,1.5316000495230282e-09,0.10000000020260943
0.90625,0.1249999999272804,-6.133337198137442e-10,0.09999999991886152
0.90625,0.12499999959098204,-3.4627186465359316e-09,0.09999999954192335
0.9084093218925783,0.12500000002750697,2.328848771996662e-10,0.10000000003080564
0.9119031781074217,0.12499999997820459,-1.8446506121534267e-10,0.0999999999755952
0.9140625,0.12499999994998771,-4.2343762078078347e-10,0.09999999994398198
0.9140625,0.1250000000699259,5.920250427023898e-10,0.10000000007831518
0.9162218218925783,0.12500000000762637,6.459017081966786e-11,0.10000000000854223
0.9197156781074217,0.12499999999487135,-4.336716382913634e-11,0.09999999999426101
0.921875,0.12500000002705644,2.290878000580771e-10,0.10000000003030318
0.921875,0.12499999999978194,-1.8263946799411268e-12,0.09999999999975623
0.9240343218925783,0.12499999999524593,-4.023167803473887e-11,0.09999999999467554
0.9275281781074217,0.12500000000357367,3.031905406624014e-11,0.10000000000400841
0.9296875,0.12499999999188494,-6.868793037019987e-11,0.09999999999091119
0.9296875,0.1249999999953944,-3.897628886450454e-11,0.09999999999484174
0.9318468218925783,0.12500000000150294,1.2739277526834422e-11,0.10000000000168319
0.9353406781074217,0.12499999999884542,-9.740401357464419e-12,0.0999999999987093
0.9375,0.1250000000015223,1.290466400389705e-11,0.10000000000170495
0.9375,0.12500000000180833,1.5324708612985194e-11,0.10000000000202522
0.9396593218925783,0.12499999999974595,-2.1344134243103466e-12,0.09999999999971557
0.9431531781074217,0.12500000000019118,1.6661231288734079e-12,0.10000000000021829
0.9453125,0.1249999999999253,-6.179817546584733e-13,0.09999999999991624
0.9453125,0.12499999999966235,-2.8447900035720963e-12,0.09999999999962175
0.9474718218925783,0.1250000000000008,1.988659934662075e-14,0.10000000000000109
0.9509656781074217,0.12499999999999134,-2.5011744099660323e-14,0.09999999999999562
0.953125,0.12499999999996118,-3.2036666652867056e-13,0.09999999999995647
0.953125,0.12500000000002706,2.3604656007586863e-13,0.10000000000003025
0.9552843218925783,0.12500000000000622,6.220239234305628e-14,0.100000000000007
0.9587781781074217,0.12499999999999699,-9.059480050090399e-15,0.09999999999999723
0.9609375,0.12500000000001107,1.04768105302346e-13,0.1000000000000125
0.9609375,0.12499999999999649,-1.947597638718492e-14,0.09999999999999612
0.9630968218925783,0.12499999999999997,1.0705426661776689e-14,0.10000000000000024
0.9665906781074217,0.12499999999999464,1.4379574081498364e-14,0.10000000000000071
0.96875,0.12499999999999649,-1.7570300769876176e-14,0.09999999999999655
0.96875,0.12500000000000105,1.9979040644102332e-14,0.10000000000000164
0.9709093218925783,0.12500000000000105,1.7277475722739487e-14,0.10000000000000146
0.9744031781074217,0.12499999999999954,4.536186265095469e-15,0.10000000000000012
0.9765625,0.12500000000000203,2.39936071011466e-14,0.10000000000000271
0.9765625,0.12500000000000142,1.7804779872676352e-14,0.10000000000000195
0.9787218218925783,0.1250000000000001,6.329909212325603e-15,0.10000000000000046
0.9822156781074217,0.12500000000000092,1.2675687883785308e-14,0.10000000000000142
0.984375,0.12500000000000014,5.604761099675618e-15,0.10000000000000053
0.984375,0.12500000000000006,4.197886482870716e-15,0.10000000000000042
0.9865343218925783,0.12500000000000044,8.617074927270865e-15,0.10000000000000105
0.9900281781074217,0.12500000000000003,6.0407111687243126e-15,0.10000000000000071
0.9921875,0.12500000000000047,5.0988546718144585e-15,0.10000000000000056
0.9921875,0.125,0.0,0.1
0.9943468218925783,0.125,0.0,0.1
0.9978406781074217,0.125,0.0,0.1
1.0,0.125,0.0,0.1


==> figs/data/sod_p7.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0010020300897686987,1.0,0.0,1.0
0.003189842332553576,1.0,0.0,1.0
0.006177349860136884,1.0,0.0,1.0
0.009447650139863116,1.0,0.0,1.0
0.012435157667446423,1.0,0.0,1.0
0.014622969910231301,1.0,0.0,1.0
0.015625,1.0,0.0,1.0
0.015625,0.9999998132421386,2.209749648299132e-07,0.9999997385389772
0.0166270300897687,0.9999999981619407,2.1749159828295707e-09,0.9999999974266257
0.018814842332553577,1.0000001550207984,-1.8342305080841397e-07,1.0000002170291111
0.021802349860136884,0.9999998755375236,1.4726604553295347e-07,0.9999998257524897
0.025072650139863116,1.0000001023429053,-1.210937850026158e-07,1.0000001432801062
0.028060157667446423,0.9999998979826589,1.207085356356381e-07,0.9999998571757552
0.0302479699102313,1.0000000078790867,-9.322911173300916e-09,1.000000011030979
0.03125,1.000000272424183,-3.223361021294033e-07,1.000000381393282
0.03125,1.0000001738309996,-2.0567899721625504e-07,1.0000002433628001
0.0322520300897687,1.0000001241017278,-1.468390055859955e-07,1.0000001737423077
0.03443984233255357,0.9999998481160814,1.7971153974271288e-07,0.9999997873624679
0.037427349860136884,1.0000000604725423,-7.155207792032184e-08,1.000000084661558
0.040697650139863116,1.0000000533263886,-6.309665979561447e-08,1.000000074656972
0.04368515766744642,0.9999998532542201,1.7363187610945077e-07,0.99999979455601
0.0458729699102313,1.000000161052584,-1.905600683071379e-07,1.0000002254737248
0.046875,0.9999999318700203,8.061273629683586e-08,0.9999999046177389
0.046875,1.0000000540122467,-6.390786769615495e-08,1.0000000756168423
0.0478770300897687,0.9999999616556489,4.536978816516687e-08,0.9999999463177742
0.05006484233255357,1.000000004849506,-5.737985668150185e-09,1.0000000067892696
0.053052349860136884,1.000000007355586,-8.703252695744536e-09,1.00000001029781
0.056322650139863116,0.9999998970225805,1.2184450833656627e-07,0.9999998558316454
0.05931015766744642,1.0000002260646346,-2.674833121721444e-07,1.0000003164905773
0.0614979699102313,0.999999926331347,8.716582877463664e-08,0.9999998968639954
0.0625,0.9999999257912143,8.780516806500935e-08,0.9999998961074897
0.0625,0.9999998900700864,1.30071023936741e-07,0.9999998460978895
0.0635020300897687,0.9999998874339353,1.3319011049298913e-07,0.9999998424073755
0.06568984233255358,0.9999999978298698,2.567767825367202e-09,0.9999999969617732
0.06867734986013688,1.00000001951445,-2.308979751211682e-08,1.0000000273202079
0.07194765013986312,1.0000000402675544,-4.764525581037288e-08,1.0000000563746168
0.07493515766744642,0.9999998564259504,1.698790622951413e-07,0.9999997989964107
0.0771229699102313,1.0000000084429055,-9.98987886078106e-09,1.000000011820154
0.078125,1.0000003782650864,-4.4756902519915337e-07,1.0000005295709309
0.078125,1.000000268533692,-3.177330938682866e-07,1.0000003759469667
0.0791270300897687,1.0000002737496114,-3.2390468824329475e-07,1.0000003832492965
0.08131484233255358,0.9999998988624605,1.1966758679830287e-07,0.9999998584074019
0.08430234986013688,0.9999998388537443,1.9067083131714395e-07,0.9999997743952243
0.08757265013986312,1.0000001670165355,-1.9761660974900453e-07,1.000000233823178
0.09056015766744642,1.0000000189308287,-2.2399384588153627e-08,1.000000026503272
0.0927479699102313,0.9999999114821941,1.0473558514641153e-07,0.999999876075206
0.09375,0.9999997930880139,2.448218844143274e-07,0.9999997103229263
0.09375,0.9999998517842738,1.753716352877614e-07,0.9999997924976674
0.0947520300897687,0.9999998863599431,1.3446086228670875e-07,0.9999998409037635
0.09693984233255358,1.0000001159510101,-1.3719502796777604e-07,1.0000001623313528
0.09992734986013688,1.0000000317634072,-3.758297104828959e-08,1.000000044468765
0.10319765013986312,0.999999861058144,1.643981928878423e-07,0.9999998054814465
0.10618515766744642,1.0000000795978936,-9.418157684590312e-08,1.0000001114371473
0.1083729699102313,1.000000112819789,-1.3349026512697153e-07,1.0000001579477589
0.109375,1.0000002195747684,-2.598042386214502e-07,1.0000003074045616
0.109375,1.0000001518046666,-1.7961751464342753e-07,1.0000002125263947
0.1103770300897687,1.0000000612581161,-7.248142672217045e-08,1.0000000857612479
0.11256484233255358,0.9999998035197233,2.324786695411004e-07,0.9999997249275479
0.11555234986013688,1.000000017588176,-2.0810610508028503e-08,1.0000000246234417
0.11882265013986312,1.000000145415858,-1.7205842199522354e-07,1.0000002035822486
0.12181015766744642,0.9999998466786895,1.8141218186148987e-07,0.9999997853502456
0.1239979699102313,1.0000000074708315,-8.839661474514353e-09,1.0000000104591882
0.125,0.9999999284049274,8.471248388096029e-08,0.9999998997667937
0.125,0.9999999870587336,1.5312365774552496e-08,0.9999999818821048
0.1260020300897687,0.9999999827242473,2.0441108738430048e-08,0.9999999758138297
0.12818984233255357,1.0000000909660005,-1.0763238769574298e-07,1.0000001273523351
0.13117734986013688,0.9999999884788641,1.3631973401439487e-08,0.999999983870396
0.13444765013986312,0.999999857742045,1.68321855971857e-07,0.9999998008389012
0.13743515766744643,1.0000001717569982,-2.032256596176775e-07,1.0000002404598733
0.1396229699102313,1.000000093087685,-1.1014290514204055e-07,1.000000130322821
0.140625,1.0000000327019967,-3.869350948633909e-08,1.0000000457827178
0.140625,1.000000001037358,-1.2273883585628386e-09,1.000000001452213
0.1416270300897687,0.9999999446382984,6.550497397907575e-08,0.9999999224935031
0.14381484233255357,0.9999999332857661,7.893738440901424e-08,0.9999999066000255
0.14680234986013688,0.9999999774121248,2.6726314517348796e-08,0.9999999683769571
0.15007265013986312,1.0000001113950643,-1.3180445917297832e-07,1.000000155953144
0.15306015766744643,0.9999998927672917,1.2687939515124468e-07,0.9999998498742648
0.1552479699102313,0.9999999567346111,5.119221723009368e-08,0.9999999394285302
0.15625,0.9999999083515156,1.0844015643002639e-07,0.9999998716918691
0.15625,0.9999998651939108,1.5950501840344945e-07,0.9999998112711452
0.1572520300897687,1.0000000309104213,-3.657372087983002e-08,1.000000043274652
0.15943984233255357,1.0000001082385157,-1.28069436359294e-07,1.0000001515337544
0.16242734986013688,0.9999999443804196,6.580990236380018e-08,0.9999999221326701
0.16569765013986312,0.9999998550309627,1.7152970459436653e-07,0.999999797043301
0.16868515766744643,0.999999710134878,3.4297297367429486e-07,0.9999995941889863
0.1708729699102313,0.9999997357373391,3.126797826620871e-07,0.9999996300322699
0.171875,0.9999988537873463,1.3562153643028844e-06,0.99999839530548
0.171875,0.9999992061102781,9.393386527595114e-07,0.9999988885586409
0.1728770300897687,0.9999994083112929,7.000985978550039e-07,0.9999991716330798
0.17506484233255357,0.9999988456596026,1.365832477097254e-06,0.9999983839258266
0.17805234986013688,0.9999985172319792,1.754437922516194e-06,0.9999979241233896
0.18132265013986312,0.9999971399509592,3.384057224911712e-06,0.9999959959358585
0.18431015766744643,0.9999961116047403,4.600820709475546e-06,0.9999945562485881
0.1864979699102313,0.9999950482131102,5.859036611362843e-06,0.9999930675143952
0.1875,0.9999922400495278,9.18174871059257e-06,0.9999891360595323
0.1875,0.9999931139989835,8.147669680191387e-06,0.9999903595914437
0.1885020300897687,0.9999927107469748,8.624781494122157e-06,0.9999897950654647
0.19068984233255357,0.9999912173737544,1.0391781531917381e-05,0.99998770434345
0.19367734986013688,0.9999866521353642,1.579348310328015e-05,0.9999813130447304
0.19694765013986312,0.9999813593397937,2.2056088435136323e-05,0.9999739031785979
0.19993515766744643,0.9999726199079013,3.239688275135622e-05,0.9999616681089811
0.2021229699102313,0.9999633894133615,4.331882662090043e-05,0.9999487455942861
0.203125,0.9999604038759065,4.685142686414718e-05,0.9999445659700459
0.203125,0.9999606994472218,4.650187842880434e-05,0.9999449795366583
0.2041270300897687,0.9999555532862527,5.2591015819739255e-05,0.9999377751285976
0.20631484233255357,0.9999427407964924,6.775145110217257e-05,0.9999198381283181
0.20930234986013688,0.9999225615308251,9.162913604085497e-05,0.9998915879464355
0.21257265013986312,0.9998889110189799,0.00013144772872745455,0.9998444792256472
0.21556015766744643,0.9998396419890082,0.00018974974445708993,0.9997755064811322
0.2177479699102313,0.9997919653954351,0.00024617069268275895,0.999708763109775
0.21875,0.9997878778736518,0.00025100920984933296,0.9997030393398185
0.21875,0.9997845899783527,0.00025488857042613194,0.9996984404414335
0.2197520300897687,0.9997543720762375,0.00029066081447870024,0.999656139921361
0.22193984233255357,0.9996619026396364,0.0004000936324368085,0.9995266957609483
0.22492734986013688,0.9995662172636418,0.0005133502663405367,0.9993927572344832
0.22819765013986312,0.9993422408182989,0.000778470221327995,0.999079261238868
0.23118515766744643,0.9991044091847222,0.0010600555362617766,0.9987464019867568
0.2333729699102313,0.9989054840867231,0.0012956047014660028,0.9984680276530667
0.234375,0.9987209229659809,0.0015140868401515768,0.9982098759811553
0.234375,0.9987372957349963,0.0014945039800706916,0.9982327531762052
0.2353770300897687,0.998492385735271,0.0017851010088117815,0.9978898522904881
0.23756484233255357,0.9980736008655208,0.0022809695523420153,0.997304157831099
0.24055234986013688,0.9976376669375127,0.0027979540907391667,0.9966941838149882
0.24382265013986312,0.9963093704021588,0.004373227370791225,0.9948369729512169
0.24681015766744643,0.9951518887239672,0.005747603017981623,0.9932190949599078
0.2489979699102313,0.9941098821693083,0.006985912375265267,0.9917635906395632
0.25,0.9932907958737637,0.007958335846074959,0.9906215075566909
0.25,0.9933694529311913,0.007859316987996079,0.9907329327347689
0.2510020300897687,0.9925762071535075,0.008813988310798642,0.9896196741509632
0.2531898423325536,0.9908216801690631,0.01089580948826992,0.9871771538135528
0.2561773498601369,0.988699367636067,0.013434941108444188,0.9842133671491508
0.2594476501398631,0.9824034718977468,0.020963557645150822,0.9754560126793161
0.2624351576674464,0.9772093762811287,0.02721148031104613,0.9682431254157355
0.2646229699102313,0.9772332932180224,0.027182613870298935,0.9682811367228591
0.265625,0.9758971698519272,0.028801057435034406,0.9664145308659803
0.265625,0.9762603642264103,0.028356202253172764,0.9669187179466119
0.2666270300897687,0.9744843468720561,0.030503054942529806,0.9644597213906212
0.2688148423325536,0.9685111686607295,0.037733383890054636,0.9561932568351579
0.2718023498601369,0.9598846576996827,0.04825139944220379,0.9442891105537754
0.2750726501398631,0.9513365091364846,0.05872638764039543,0.9325478510731298
0.2780601576674464,0.9435503920187888,0.06835266997625146,0.9218744416708834
0.2802479699102313,0.9375946211165486,0.07576496853218805,0.9137342601444016
0.28125,0.9345394302065109,0.07959958665014137,0.9095357613571694
0.28125,0.9346534456111011,0.0794680667997624,0.9096881692916591
0.2822520300897687,0.931643135996088,0.0831654473819448,0.9056370068726559
0.2844398423325536,0.9249547352075734,0.09160768420904444,0.8965142965172729
0.2874273498601369,0.9157021422128662,0.10328643347658684,0.8840077355039444
0.2906976501398631,0.9059027445455956,0.11581076053518302,0.8707655571360158
0.2936851576674464,0.8972601794036829,0.12689273780035298,0.8591848074564398
0.2958729699102313,0.8910299024903126,0.1349779450452841,0.8508121438836552
0.296875,0.8881486984519289,0.13871434539159064,0.8469776165292515
0.296875,0.8881402098502228,0.13871635449968572,0.8469675161514493
0.2978770300897687,0.885234135169714,0.14251881191829666,0.8430942630328528
0.3000648423325536,0.8787536329600506,0.15099286784724988,0.8344569290589208
0.3030523498601369,0.8696055653502784,0.16304095671553698,0.8223238517495988
0.3063226501398631,0.859322880547828,0.17673474546629617,0.8087318784282879
0.3093101576674464,0.8497769888351341,0.18950476274930392,0.7962022583695019
0.3114979699102313,0.8428273975050339,0.1989506480877634,0.7870670282481302
0.3125,0.8396484377844539,0.20328235687797658,0.782909829843091
0.3125,0.8396483583613338,0.20328390949088168,0.7829084722395797
0.3135020300897687,0.836443677119893,0.20761352772274028,0.7787632889694065
0.3156898423325536,0.8295566199634217,0.2170435174819469,0.7697912128698906
0.3186773498601369,0.8202811430863494,0.22985472627327758,0.7577589929608113
0.3219476501398631,0.8103175821537918,0.2437416025833082,0.7449074199486699
0.3249351576674464,0.8014012586630995,0.2562709142468393,0.7334596893015504
0.3271229699102313,0.7950013480581036,0.2653445718831182,0.7252681025620582
0.328125,0.7921316497176579,0.2694689886548333,0.7215735682061558
0.328125,0.792136224374966,0.2694701100142542,0.7215752433687365
0.3291270300897687,0.7892448861149709,0.2735656648923039,0.7179157701721047
0.3313148423325536,0.7830569552332952,0.28241438164876986,0.7100716444370513
0.3343023498601369,0.7748922395058133,0.29424531098841317,0.6997027511233006
0.3375726501398631,0.7662282704288637,0.3068473940062692,0.688786153002023
0.3405601576674464,0.7585293367602345,0.3181905321225337,0.6791141860679796
0.3427479699102313,0.7529179257880175,0.32651122558681805,0.6720697491340839
0.34375,0.750281198460634,0.3303558157243277,0.6688263765851217
0.34375,0.7502758989354943,0.3303607987403015,0.6688299521160883
0.3447520300897687,0.7476978491217037,0.33424214970597615,0.6655666641699947
0.3469398423325536,0.7419282698344276,0.34291491912628064,0.6583929706922887
0.3499273498601369,0.7338425802811882,0.3551033336123465,0.6483740198184736
0.3531976501398631,0.7248254929133107,0.3688422368574837,0.6372297505950122
0.3561851576674464,0.7165512152810397,0.38156160451042026,0.6270897611314578
0.3583729699102313,0.7105892385143983,0.3908057456834336,0.6197893172059734
0.359375,0.70789716755709,0.3949911593146861,0.6165074585645317
0.359375,0.7078920191827226,0.3949909111350901,0.6165072536197846
0.3603770300897687,0.7052711356869747,0.3991360115112771,0.6132738108935633
0.3625648423325536,0.6995826548423489,0.40802004495586036,0.6063917131128843
0.3655523498601369,0.6921261196025267,0.4198215904078926,0.597359709974774
0.3688226501398631,0.6841728921284616,0.43252481822666583,0.587764763959463
0.3718101576674464,0.6769295546165813,0.444181085941187,0.5790660356585966
0.3739979699102313,0.6715784714860964,0.4528464433055968,0.5726754418046773
0.375,0.6691043347155905,0.45686682841014153,0.5697361103703469
0.375,0.6691093838036165,0.45686897846522045,0.5697389985542277
0.3760020300897687,0.6666237387971051,0.46091339329943654,0.566792712938211
0.3781898423325536,0.6612208951913644,0.4698579300841772,0.5603300793134878
0.3811773498601369,0.6536638519435481,0.4822937823164571,0.5514009991651853
0.3844476501398631,0.6452999807652477,0.49631416702384773,0.5415521298198965
0.3874351576674464,0.6375550754162093,0.5093924773543173,0.532462249704663
0.3896229699102313,0.6318409049285492,0.5190770787893214,0.525791222868839
0.390625,0.6292539555381785,0.5235357891576735,0.5227638073991334
0.390625,0.6292578506648148,0.5235350649536381,0.5227620976707218
0.3916270300897687,0.6266462082075148,0.5280033696535987,0.5197567891898772
0.3938148423325536,0.6210514185625736,0.537676031441338,0.5132774433426577
0.3968023498601369,0.6136020976497412,0.5506183489066289,0.5046743823577355
0.4000726501398631,0.6057533986720871,0.5644488242674794,0.4956392773589483
0.4030601576674464,0.5987974295779694,0.5767649724278014,0.4877111610840845
0.4052479699102313,0.5938758254200388,0.5855612529874947,0.4821185948597388
0.40625,0.5916786256801391,0.5895209451835272,0.4796205922343607
0.40625,0.5916755424988911,0.5895217355568596,0.4796212954102361
0.4072520300897687,0.589531408373662,0.5934318277365637,0.47716036251831734
0.4094398423325536,0.5848871853048706,0.6018421995560339,0.47189749026435207
0.4124273498601369,0.5785625828109792,0.6133355083622146,0.46479406146544644
0.4156976501398631,0.5713932274550354,0.6265983773538571,0.45674457634508653
0.4186851576674464,0.564440909243152,0.6394853422323441,0.44898420407253886
0.4208729699102313,0.5592353785129847,0.6492427049521632,0.4431843803593362
0.421875,0.5568339926686393,0.65381849364978,0.4405085045307035
0.421875,0.556840152296169,0.6538222714052154,0.44051456552822366
0.4228770300897687,0.5544184024164218,0.6584299624015403,0.43783463353076396
0.4250648423325536,0.5490161321678733,0.6687241624824801,0.4319055848970757
0.4280523498601369,0.5415413811654812,0.6829496575563815,0.42370245523454103
0.4313226501398631,0.5337272112855471,0.6982686829237421,0.4151301355110422
0.4343101576674464,0.5274674719556925,0.7105886315982252,0.4083406572636171
0.4364979699102313,0.5234956730993613,0.7183189410387895,0.4040709388472693
0.4375,0.5217180463325514,0.7218407695405131,0.4021533870744151
0.4375,0.5217233716665852,0.7218357002631204,0.4021564441316152
0.4385020300897687,0.5199173816538438,0.7254524521125376,0.4002089481348906
0.4406898423325536,0.515706110227617,0.7339939430163163,0.395642526366617
0.4436773498601369,0.5092999654916637,0.7468910266174609,0.38879085744716635
0.4469476501398631,0.5023224161444043,0.7611670850913107,0.38134748424224474
0.4499351576674464,0.4971828434765208,0.7717091989398521,0.37590768592602125
0.4521229699102313,0.4935892857890274,0.7790940319033354,0.37213382840552134
0.453125,0.49161859285304627,0.7832242916176545,0.370050607847338
0.453125,0.4916343971748327,0.783206869734778,0.3700665878921589
0.4541270300897687,0.48965029726148357,0.7873822943971365,0.3679652327648809
0.4563148423325536,0.48487428799865623,0.7975582359526778,0.3629167411247837
0.4593023498601369,0.4795008633619329,0.8088790560875938,0.357301173885784
0.4625726501398631,0.4748575092894559,0.8186475787488523,0.3525136078780522
0.4655601576674464,0.46912344741808804,0.8312354793010451,0.34655319366846443
0.4677479699102313,0.46448417589536223,0.8413905766187281,0.3417236753790559
0.46875,0.46312445030412014,0.8442688187071551,0.3403227216259861
0.46875,0.4631096756520401,0.8442966893298265,0.3403118367204702
0.4697520300897687,0.46171690356123113,0.847248314279412,0.3388771910938701
0.4719398423325536,0.4576018550486198,0.8562537678305714,0.3346906702170466
0.4749273498601369,0.45156610173190037,0.8699375131838762,0.3285179885598861
0.4781976501398631,0.44622870040664897,0.8817274069440714,0.32309862224064784
0.4811851576674464,0.44124042811504577,0.8929776237740427,0.31807907359984955
0.4833729699102313,0.4385164757283894,0.8993945783201883,0.31529137567057053
0.484375,0.43693020874542277,0.9030771849219762,0.3136671124600568
0.484375,0.43696737285743886,0.9030048436242387,0.31370348291378963
0.4853770300897687,0.43670055683160686,0.9035958844693092,0.31342084008568455
0.4875648423325536,0.4347296369540787,0.9080690656361575,0.3114652200359972
0.4905523498601369,0.4323389665532526,0.9134503471658689,0.3091465734529294
0.4938226501398631,0.43024989864883,0.9182772295420171,0.3070282655855636
0.4968101576674464,0.42902326403488444,0.9212867184621703,0.30576208857106135
0.4989979699102313,0.4282017574584384,0.9232599072342508,0.30494365090266795
0.5,0.4277752733248578,0.9242288297882734,0.3045269003090531
0.5,0.4277680678194846,0.9242240647157215,0.3045255231130917
0.5010020300897687,0.427744436002626,0.9242179057208851,0.3045138447621471
0.5031898423325536,0.42770025400227774,0.9242511542542162,0.30447851677945215
0.5061773498601368,0.4276502307748793,0.9243875739230392,0.30442680245893255
0.5094476501398632,0.42758208446008644,0.9245694768584998,0.3043558476838204
0.5124351576674464,0.42749360748659787,0.9247796461011776,0.3042666543983031
0.5146229699102313,0.4274039434872169,0.9249841171967084,0.30417755414864633
0.515625,0.4273308535755842,0.9251512983038167,0.304104889567015
0.515625,0.42727846905330663,0.925268710774161,0.3040528601532184
0.5166270300897687,0.4264557789400758,0.927198275373811,0.303233569900894
0.5188148423325536,0.4265836749752372,0.926890941134221,0.30336366936340714
0.5218023498601368,0.42631859517057513,0.9275154079234228,0.3031026499223722
0.5250726501398632,0.42637422142117487,0.9273716048345199,0.30316353212072866
0.5280601576674464,0.42613676209588464,0.9279166779397848,0.3029280477355571
0.5302479699102313,0.42621446864517704,0.927739471952604,0.3030030895774282
0.53125,0.42595751036609936,0.9283438707452786,0.3027470079652238
0.53125,0.42596831182337325,0.9283205509788296,0.3027580170383768
0.5322520300897687,0.42603247922621085,0.9281727773002054,0.30282140630386145
0.5344398423325536,0.4260339426654842,0.9281724461372922,0.3028245468935838
0.5374273498601368,0.4260523960780517,0.9281297862915019,0.3028388165790255
0.5406976501398632,0.4260572343487564,0.9281290668757508,0.30283856780190554
0.5436851576674464,0.42607639098267586,0.9280895589784034,0.3028550705903863
0.5458729699102313,0.4260822091251203,0.928074004004594,0.3028598142973957
0.546875,0.4261292981988249,0.9279655648886475,0.30290636167833607
0.546875,0.42612799416921954,0.9279695130056067,0.3029048809787325
0.5478770300897687,0.4261288587332273,0.9279692086103507,0.3029054680046137
0.5500648423325536,0.42613397662917896,0.9279597980475076,0.3029103551227883
0.5530523498601368,0.4261424648332332,0.92794266624741,0.30291871727531605
0.5563226501398632,0.4261525943878153,0.92792028949349,0.30292876438834304
0.5593101576674464,0.42616361319378443,0.927894562491786,0.30293966174469694
0.5614979699102313,0.4261725177846384,0.9278734534106212,0.30294845152505884
0.5625,0.4261770840252538,0.9278626657022606,0.3029529662593571
0.5625,0.42617960665262256,0.9278566844958266,0.3029554426318216
0.5635020300897687,0.42621947784426717,0.9277633697218606,0.30299504630037866
0.5656898423325536,0.42621903110186177,0.9277654682516485,0.3029936700648421
0.5686773498601368,0.42622969664569976,0.9277428393799383,0.3030034295692283
0.5719476501398632,0.42623104658870953,0.9277417702837444,0.30300417736118546
0.5749351576674464,0.4262396008562792,0.9277230762460291,0.30301238190242474
0.5771229699102313,0.4262415078338872,0.9277195470268503,0.3030141479357337
0.578125,0.4262698735299486,0.9276533885218141,0.3030423271486815
0.578125,0.4262692880780611,0.9276546776496577,0.30304176295139496
0.5791270300897687,0.426270811660281,0.9276514985740333,0.303043288941294
0.5813148423325536,0.4262761605728166,0.9276389245578278,0.3030488403660705
0.5843023498601368,0.4262821737498197,0.9276232618272487,0.30305570428297984
0.5875726501398632,0.4262846872177937,0.9276120306698531,0.3030606059682477
0.5905601576674464,0.4262837238923925,0.9276060153144067,0.30306320189430297
0.5927479699102313,0.42628181592033926,0.9276036963616131,0.3030641628178841
0.59375,0.4262813158128823,0.9276032660502743,0.30306433295978585
0.59375,0.42628208804260215,0.9276033394776958,0.30306435296941747
0.5947520300897687,0.42627837882393016,0.927602789019843,0.30306447680388343
0.5969398423325536,0.42627327035778056,0.9275977101080399,0.3030665625451987
0.5999273498601368,0.42625436754840434,0.9275965465733684,0.30306652618449514
0.6031976501398632,0.42624976022303723,0.9275890947081797,0.3030691076103744
0.6061851576674464,0.42622389329657023,0.9275835062470819,0.30307160302556624
0.6083729699102313,0.4261945353317495,0.9275769976420792,0.3030743525939276
0.609375,0.42618629463342655,0.9275844241994272,0.3030711411375451
0.609375,0.4261908198208393,0.9275843429083233,0.303071378028052
0.6103770300897687,0.4261796729082606,0.9275757930846057,0.303074737322738
0.6125648423325536,0.42617275751583605,0.9275765295043847,0.30307476544588935
0.6155523498601368,0.4261204894961218,0.9275686635347977,0.3030775908539174
0.6188226501398632,0.4260449040118978,0.9275635291646341,0.3030803619817604
0.6218101576674464,0.4259562388846501,0.9275530304143043,0.3030861623833733
0.6239979699102313,0.4259130741413833,0.9275480266070645,0.30308686600932677
0.625,0.4258782601112515,0.9275465816035324,0.3030864051816501
0.625,0.4258612493266711,0.9275480073247647,0.30308690535705446
0.6260020300897687,0.4258878840173715,0.9275490453090057,0.30308418133106196
0.6281898423325536,0.4258218417326477,0.9275526897574788,0.30308417936760357
0.6311773498601368,0.42570507055289347,0.927545917651169,0.3030831047704939
0.6344476501398632,0.42549573095703663,0.9275273864616137,0.30308806746663786
0.6374351576674464,0.4253400568565514,0.9275108804377424,0.3031003333787119
0.6396229699102313,0.42527579621947126,0.9274997603154408,0.3031038858829902
0.640625,0.42522172491312543,0.9275160891639981,0.30309585017354457
0.640625,0.4252179311518447,0.9275194546622058,0.3030975449017843
0.6416270300897687,0.42519776051706526,0.9275183435613434,0.3030944026850063
0.6438148423325536,0.42501061858883743,0.9275459298055212,0.3030938447173975
0.6468023498601368,0.42461696625953566,0.9275515192234542,0.30308790456584794
0.6500726501398632,0.4242801827084229,0.9275266226914811,0.3030977797563974
0.6530601576674464,0.42366612315875857,0.9274805180556159,0.30311635203332077
0.6552479699102313,0.42306858661163527,0.927447560573308,0.3031206846127454
0.65625,0.4228557289599486,0.9274576903998368,0.30311706840969765
0.65625,0.4229707133184449,0.9274611984779525,0.303118314995934
0.6572520300897687,0.42226114041882706,0.927495602966019,0.30310571875811565
0.6594398423325536,0.4214538090235546,0.927534565056329,0.30310176963154456
0.6624273498601368,0.4196617219818579,0.9275138815337205,0.3030946153690651
0.6656976501398632,0.416463732386472,0.9274988953049511,0.3031060498726538
0.6686851576674464,0.4115311248025343,0.92751727298424,0.30312302293662174
0.6708729699102313,0.40783645127848495,0.9274821486176098,0.3031150874296675
0.671875,0.40566822439593636,0.9274659676878814,0.30310554469440465
0.671875,0.405405234298836,0.927482289144512,0.3031124829514015
0.6728770300897687,0.4034830552298842,0.9274504126069989,0.30310156820348144
0.6750648423325536,0.39574120197143986,0.9275042931205975,0.30312730449057645
0.6780523498601368,0.38300966615452237,0.927468545871032,0.3031138122716052
0.6813226501398632,0.3592765947246601,0.9274815834374084,0.3031184376254416
0.6843101576674464,0.3307746119631937,0.927503566697278,0.3031271331275086
0.6864979699102313,0.315932699515553,0.9274584639827507,0.30311052583313447
0.6875,0.3120351699094077,0.9274528385696938,0.3031099188919433
0.6875,0.312164803797607,0.9274315598394748,0.3031022255457323
0.6885020300897687,0.3080429031172039,0.9274687774914354,0.30311498178448826
0.6906898423325536,0.29992184937274635,0.9274464402868692,0.3031072066028351
0.6936773498601368,0.2916749126001073,0.9275181733974258,0.3031334854534217
0.6969476501398632,0.28499581601069796,0.9274904871981119,0.30312457989273156
0.6999351576674464,0.2800003706346191,0.927368312477504,0.30308302076005034
0.7021229699102313,0.276435949591637,0.927466760944923,0.3031172782935728
0.703125,0.27519430780070103,0.927541313118713,0.30314304604082754
0.703125,0.27505485087250386,0.9275252542047426,0.3031375282097558
0.7041270300897687,0.27479167637521046,0.9275912621577238,0.30316001978040036
0.7063148423325536,0.27245498246532923,0.9274672991448413,0.3031182238864143
0.7093023498601368,0.27048176521658446,0.9273616269979817,0.3030832132497953
0.7125726501398632,0.2692933227518683,0.927584674970415,0.30315959072790305
0.7155601576674464,0.26817743579922876,0.9274094908286854,0.30310136835479473
0.7177479699102313,0.2676633031657066,0.9273020608165494,0.3030649173126394
0.71875,0.26737961589556225,0.9273734990101362,0.30308924394360415
0.71875,0.26737619333447593,0.927306262686402,0.30306653238573084
0.7197520300897687,0.2671453226972702,0.9275214431342262,0.3031388536392176
0.7219398423325536,0.26686968036363196,0.9275306758039665,0.30314225911805115
0.7249273498601368,0.2665053079476969,0.9274592310810186,0.3031181283579222
0.7281976501398632,0.2662456219392639,0.9274804735647362,0.3031257196543742
0.7311851576674464,0.2660100136439347,0.927376605842865,0.3030892177333645
0.7333729699102313,0.26590024315945543,0.9275574372088726,0.3031481634542738
0.734375,0.2659050746754536,0.9276246630394133,0.3031701869747887
0.734375,0.2659218043910946,0.9276662522559286,0.30318417598055025
0.7353770300897687,0.26583531085272766,0.9275294445278416,0.3031379348234901
0.7375648423325536,0.2657040238253351,0.9273697771966508,0.3030834162216311
0.7405523498601368,0.2656799618999964,0.9275454462523497,0.3031409599777193
0.7438226501398632,0.2656024214925075,0.9274569464096711,0.3031101182947116
0.7468101576674464,0.2655781209003683,0.9275137713559924,0.30312940606690286
0.7489979699102313,0.2655512632282183,0.9274769279850194,0.3031190281088346
0.75,0.26553285326765746,0.9274392671515195,0.30310868467267255
0.75,0.2655311921235199,0.927437180769542,0.3031077149985507
0.7510020300897687,0.2655282911823764,0.9274875302528026,0.3031247770756494
0.7531898423325536,0.2655174514005194,0.9274901732842921,0.3031259198704086
0.7561773498601368,0.2655062653163834,0.9274856768033648,0.30312518474721495
0.7594476501398632,0.26549897501249065,0.927482701664865,0.3031250319919287
0.7624351576674464,0.2654948830868512,0.9274814904921679,0.3031259830311157
0.7646229699102313,0.2654932954452697,0.9274771024420185,0.30312637254774066
0.765625,0.2654933124825372,0.9274735881575886,0.3031289794615952
0.765625,0.2654931610583628,0.9274701918605314,0.30312897627819746
0.7666270300897687,0.2654926761408585,0.9274665887987682,0.3031300398136154
0.7688148423325536,0.26549321279979743,0.9274611749373375,0.3031316321323615
0.7718023498601368,0.26549656056981463,0.927455115336086,0.303133494630258
0.7750726501398632,0.26550188686889065,0.9274537501629626,0.3031338989503258
0.7780601576674464,0.2655055400610084,0.9274601731098526,0.30313182321044607
0.7802479699102313,0.26550712961937506,0.927467400024438,0.30312951594167165
0.78125,0.26550824362999936,0.9274696441723066,0.30312880991606617
0.78125,0.26551024490139674,0.9274698137575531,0.30312881870262226
0.7822520300897687,0.2655138915028781,0.9274687091113818,0.3031294094994582
0.7844398423325536,0.2655186411787953,0.9274635016413977,0.30313121761931816
0.7874273498601368,0.2655238254753674,0.9274529900228196,0.3031340703541711
0.7906976501398632,0.26552862234692687,0.9274402488344471,0.3031369271533698
0.7936851576674464,0.2655315772460683,0.9274323104220105,0.30313794593808585
0.7958729699102313,0.26553181457033764,0.9274344739898118,0.3031360236355575
0.796875,0.2655303648496776,0.9274444056329703,0.30313229214506476
0.796875,0.2655293846492694,0.9274541422797783,0.30312858287885963
0.7978770300897687,0.26552919586088886,0.9274618112879441,0.30312435522912184
0.8000648423325536,0.26552856665761665,0.9274699223958627,0.3031180380065033
0.8030523498601368,0.26552789146828404,0.9274711527371738,0.30311106879949534
0.8063226501398632,0.26552994181571044,0.9274474643352483,0.30310878847735506
0.8093101576674464,0.26553703796076944,0.9273901995671232,0.3031157629801677
0.8114979699102313,0.2655478397256226,0.9273187977036279,0.30313029663661106
0.8125,0.26555857990379267,0.9272630050945375,0.303145812763465
0.8125,0.2655664455596818,0.9272216287013926,0.3031559283030255
0.8135020300897687,0.26556782349593744,0.9271817865117015,0.3031536840590886
0.8156898423325536,0.26555280701033057,0.9271524574073935,0.3031237934464874
0.8186773498601368,0.2655073997189305,0.9271276442600501,0.3030447406917707
0.8219476501398632,0.26542515780896064,0.9270571562928654,0.30290704707446664
0.8249351576674464,0.2653295767151359,0.9268811931705053,0.3027492654887807
0.8271229699102313,0.2652706589993537,0.9266418265202085,0.3026522486567854
0.828125,0.2652704240000875,0.9264616257161282,0.3026510680744271
0.828125,0.26526925551375,0.9262417872151726,0.30264910964240116
0.8291270300897687,0.26518957564220963,0.9256164769302853,0.3025225903798407
0.8313148423325536,0.26494871663331687,0.9240372650414813,0.3021397497565942
0.8343023498601368,0.264368500956049,0.9207315566065216,0.30121109108110233
0.8375726501398632,0.26317709579777726,0.9147718887496308,0.29929515624290937
0.8405601576674464,0.26135801194181935,0.9063942002197364,0.296367643550102
0.8427479699102313,0.2597045327551961,0.8992713950356406,0.2937151766074187
0.84375,0.25904796267769065,0.8969376911514225,0.2926946728661165
0.84375,0.25915106350711753,0.8982587406653533,0.29295403534253617
0.8447520300897687,0.2574993929945983,0.8933182164572759,0.2900609727528332
0.8469398423325536,0.2514330141230808,0.8666216975275417,0.28147719627636136
0.8499273498601368,0.218501291255461,0.6886577436466059,0.23116733287266691
0.8531976501398632,0.1732589209649144,0.38611311414596,0.16297821126257908
0.8561851576674464,0.1419302275186871,0.13933662836012423,0.11994169027065388
0.8583729699102313,0.1319163434596732,0.05960892165091409,0.10813967727489104
0.859375,0.12936066999767218,0.0338027388434943,0.10459510252836006
0.859375,0.1278138025089519,0.022286317270500865,0.10298397180856653
0.8603770300897687,0.126587533213423,0.013353838416585734,0.10177846610687782
0.8625648423325536,0.12564037961611713,0.005448180205852302,0.10072247025073704
0.8655523498601368,0.12517594426650874,0.0014941381514324795,0.10019779641957735
0.8688226501398632,0.12504766607262346,0.000399288428594036,0.100052804784344
0.8718101576674464,0.1250115843909333,0.00010328065016636186,0.10001369475663169
0.8739979699102313,0.12500811866013592,6.309156154278955e-05,0.10000830575727263
0.875,0.12499201925438594,-6.700984804871226e-05,0.09999123209706062
0.875,0.1250007136960283,1.1382309258628926e-05,0.10000150568823978
0.8760020300897687,0.1250024203682289,2.1221290156254376e-05,0.10000280733102877
0.8781898423325536,0.12500047078913396,3.925258546811368e-06,0.10000051926349832
0.8811773498601368,0.1250000358557625,3.4536986101742844e-07,0.10000004568823721
0.8844476501398632,0.12499995104306334,-4.496106167342896e-07,0.09999994052199715
0.8874351576674464,0.12500005438286382,4.90149153234373e-07,0.1000000648407573
0.8896229699102313,0.12499997050382909,-2.725256695591713e-07,0.09999996394818508
0.890625,0.12500009755405359,8.347329484096926e-07,0.100000110424101
0.890625,0.1249999996047477,2.2536724543925843e-08,0.10000000298107951
0.8916270300897687,0.1249998482771085,-1.2859293258980584e-06,0.09999982988782455
0.8938148423325536,0.12500012975460395,1.0992386572483316e-06,0.10000014541563515
0.8968023498601368,0.12499990985436718,-7.638412841597659e-07,0.09999989895343558
0.9000726501398632,0.1250000866316741,7.341014246694847e-07,0.10000009711251272
0.9030601576674464,0.12499994622046613,-4.560483169512868e-07,0.09999993967055446
0.9052479699102313,0.12499988277876674,-9.914824388032555e-07,0.09999986883912468
0.90625,0.12499999093898911,-7.530867422363931e-08,0.09999999003722954
0.90625,0.12499976276965458,-2.0128452202007076e-06,0.09999973372623701
0.9072520300897687,0.1250003337361816,2.825750685601347e-06,0.10000037381252143
0.9094398423325536,0.12499985499047038,-1.2278672563436003e-06,0.09999983756846006
0.9124273498601368,0.12500003401368343,2.8812001645491796e-07,0.10000003811473812
0.9156976501398632,0.12500002510349303,2.1239056442448703e-07,0.10000002809658723
0.9186851576674464,0.12499988948323568,-9.355209979842672e-07,0.09999987624235246
0.9208729699102313,0.12500021091020172,1.7854435237709005e-06,0.10000023619212998
0.921875,0.12500013617286312,1.1529999082988033e-06,0.10000015252826137
0.921875,0.12500032957384624,2.7906999328606774e-06,0.10000036917589994
0.9228770300897687,0.12499983316859468,-1.4124766424155196e-06,0.09999981314693687
0.9250648423325536,0.1249999639936429,-3.048269436864488e-07,0.09999995967513582
0.9280523498601368,0.1250000720514943,6.100028746581157e-07,0.10000008069583417
0.9313226501398632,0.12499991336686071,-7.334576307901581e-07,0.0999999029727345
0.9343101576674464,0.12500012359832474,1.0464164814944953e-06,0.1000001384280003
0.9364979699102313,0.1249998773214606,-1.03862765077697e-06,0.09999986260255139
0.9375,0.12499985062135816,-1.2647366483224518e-06,0.0999998326914388
0.9375,0.12499974863233465,-2.1282137264041146e-06,0.0999997184642354
0.9385020300897687,0.12500004502642842,3.812167294326724e-07,0.10000005043014044
0.9406898423325536,0.12500006101105873,5.165433130349594e-07,0.1000000683322754
0.9436773498601368,0.1249999383710424,-5.217746276874982e-07,0.09999993097572382
0.9469476501398632,0.12500006174106976,5.227233989493518e-07,0.10000006914983939
0.9499351576674464,0.12499992428688264,-6.410170389236394e-07,0.09999991520144934
0.9521229699102313,0.12500005687059348,4.814874941665614e-07,0.1000000636948289
0.953125,0.12500010149104931,8.592638990036305e-07,0.10000011367005616
0.953125,0.12500016928552565,1.4332376406924624e-06,0.10000018959970267
0.9541270300897687,0.12499998577883942,-1.2040087924004538e-07,0.09999998407241908
0.9563148423325536,0.12499996086756114,-3.3131110239768694e-07,0.09999995617167073
0.9593023498601368,0.12500003515862532,2.9766720317974045e-07,0.10000003937767073
0.9625726501398632,0.12499996635982956,-2.8481142875180306e-07,0.09999996232299813
0.9655601576674464,0.12500004034772288,3.4160011728557794e-07,0.10000004518945263
0.9677479699102313,0.12499996791576665,-2.716382623803827e-07,0.09999996406564088
0.96875,0.12499994942686589,-4.2817311684118035e-07,0.09999994335804141
0.96875,0.12499991326545577,-7.343304351778763e-07,0.09999990285726387
0.9697520300897687,0.12500001189370133,1.0069717837591843e-07,0.10000001332097448
0.9719398423325536,0.12500001661833413,1.4069752639565484e-07,0.10000001861253198
0.9749273498601368,0.1249999844533879,-1.316238509463049e-07,0.09999998258779787
0.9781976501398632,0.12500001507216504,1.2760701581047573e-07,0.10000001688081997
0.9811851576674464,0.12499998112468207,-1.5980603294638994e-07,0.09999997885964655
0.9833729699102313,0.1250000182176888,1.5423828038014282e-07,0.10000002040380554
0.984375,0.1250000219523076,1.8585718586574986e-07,0.10000002458658903
0.984375,0.125,0.0,0.1
0.9853770300897687,0.125,0.0,0.1
0.9875648423325536,0.125,0.0,0.1
0.9905523498601368,0.125,0.0,0.1
0.9938226501398632,0.125,0.0,0.1
0.9968101576674464,0.125,0.0,0.1
0.9989979699102313,0.125,0.0,0.1
1.0,0.125,0.0,0.1


==> figs/data/sod_roe.csv <==
x,rho,vel,p
0.0,1.0,0.0,1.0
0.0021593218925782896,1.0,0.0,1.0
0.0056531781074217104,1.0,0.0,1.0
0.0078125,1.0,0.0,1.0
0.0078125,0.9999999999999745,2.3021584638627487e-15,0.999999999999998
0.00997182189257829,0.9999999999999363,1.4745193420666888e-14,0.9999999999999831
0.01346567810742171,0.9999999999999645,2.849265802225782e-15,0.9999999999999971
0.015625,0.9999999999999988,-3.4049207897624112e-15,1.000000000000005
0.015625,0.9999999999999798,9.47721900956848e-15,0.9999999999999906
0.017784321892578288,0.9999999999999665,2.6449360070528143e-14,0.9999999999999705
0.021278178107421712,1.0000000000000024,-1.2254137295512127e-14,1.0000000000000162
0.0234375,0.9999999999999626,3.959996774938341e-14,0.9999999999999554
0.0234375,0.999999999999945,5.3303494951254176e-14,0.9999999999999396
0.025596821892578288,0.9999999999999692,2.8197219435679858e-14,0.9999999999999708
0.029090678107421712,1.000000000000005,-3.4104671740788213e-14,1.0000000000000422
0.03125,0.9999999999998277,1.9801120743071583e-13,0.9999999999997669
0.03125,0.9999999999998587,1.593562615198833e-13,0.9999999999998133
0.03340932189257829,1.0000000000000098,-3.623939285060068e-14,1.000000000000046
0.03690317810742171,0.9999999999999779,1.3692450759461754e-14,0.9999999999999882
0.0390625,0.9999999999995621,5.080636356071813e-13,0.9999999999994041
0.0390625,0.999999999999757,2.8223325898586657e-13,0.9999999999996723
0.04122182189257829,1.0000000000002187,-2.7120027470846215e-13,1.0000000000003277
0.04471567810742171,0.9999999999997257,3.0702726053110147e-13,0.9999999999996421
0.046875,0.9999999999994262,6.701725396855391e-13,0.9999999999992125
0.046875,0.9999999999999133,9.903686759572302e-14,0.999999999999889
0.04903432189257829,1.0000000000006044,-7.191693703980318e-13,1.0000000000008589
0.05252817810742171,0.999999999999087,1.0822396553472075e-12,0.9999999999987276
0.0546875,1.000000000000474,-5.530779390025698e-13,1.0000000000006624
0.0546875,1.000000000001077,-1.269904714716628e-12,1.000000000001512
0.05684682189257829,1.000000000000846,-9.942647481006002e-13,1.0000000000011837
0.06034067810742171,0.9999999999981001,2.249766761569856e-12,0.9999999999973453
0.0625,1.0000000000049156,-5.80805306068997e-12,1.000000000006881
0.0625,1.0000000000043452,-5.137049186010207e-12,1.0000000000060876
0.0646593218925783,0.9999999999996223,4.152465066518818e-13,0.9999999999995198
0.0681531781074217,0.9999999999980578,2.3047196123552435e-12,0.999999999997284
0.0703125,1.0000000000150846,-1.7842552324240453e-11,1.0000000000211215
0.0703125,1.0000000000098273,-1.1623788509381852e-11,1.0000000000137643
0.0724718218925783,0.9999999999942469,6.78743447919975e-12,0.9999999999919801
0.0759656781074217,1.0000000000027436,-3.2360495152671916e-12,1.000000000003845
0.078125,1.000000000029288,-3.46414594777202e-11,1.0000000000410068
0.078125,1.0000000000138363,-1.6356298715210124e-11,1.0000000000193727
0.0802843218925783,0.9999999999810144,2.244349412179208e-11,0.999999999973463
0.0837781781074217,1.000000000019037,-2.2513668742606532e-11,1.000000000026657
0.0859375,1.0000000000359766,-4.255397811750002e-11,1.0000000000503708
0.0859375,1.0000000000062117,-7.333918006179319e-12,1.0000000000086986
0.0880968218925783,0.9999999999567679,5.1133831012104816e-11,0.9999999999395196
0.0915906781074217,1.0000000000572191,-6.768407804552543e-11,1.0000000000801077
0.09375,1.0000000000101783,-1.2027152251780912e-11,1.0000000000142537
0.09375,0.999999999968292,3.753499413624788e-11,0.9999999999556118
0.0959093218925783,0.999999999918601,9.63002947689552e-11,0.9999999998860797
0.0994031781074217,1.0000000001340548,-1.5859308468837116e-10,1.0000000001876763
0.1015625,0.9999999999084348,1.0836498064319124e-10,0.9999999998718095
0.1015625,0.9999999998680302,1.5617017370246742e-10,0.9999999998152471
0.1037218218925783,0.9999999998597414,1.659438719758183e-10,0.9999999998036807
0.1072156781074217,1.00000000028379,-3.3576583670330713e-10,1.0000000003973073
0.109375,0.9999999996705575,3.898214829552704e-10,0.9999999995387799
0.109375,0.9999999996587764,4.0375825008275717e-10,0.9999999995222906
0.1115343218925783,0.9999999997445419,3.022443493195869e-10,0.9999999996424028
0.1150281781074217,1.000000000602893,-7.133328716792886e-10,1.0000000008440513
0.1171875,0.9999999992379146,9.017341660688382e-10,0.9999999989330784
0.1171875,0.9999999992558811,8.804716237322038e-10,0.9999999989582375
0.1193468218925783,0.99999999942743,6.774606321273937e-10,0.9999999991984421
0.1228406781074217,1.0000000013821089,-1.6353125847426422e-09,1.000000001934952
0.125,0.999999998468858,1.8116910666094514e-09,0.9999999978564023
0.125,0.9999999984100815,1.881237500505135e-09,0.9999999977741143
0.12715932189257828,0.9999999985297963,1.7395535062334378e-09,0.9999999979417579
0.13065317810742172,1.0000000032887613,-3.891292112470312e-09,1.0000000046042667
0.1328125,0.9999999970571395,3.4820593430294417e-09,0.9999999958799989
0.1328125,0.9999999967066551,3.896756695142299e-09,0.9999999953893226
0.13497182189257828,0.9999999962616051,4.4233116412732936e-09,0.9999999947662932
0.13846567810742172,1.0000000074179498,-8.77701691674828e-09,1.0000000103851339
0.140625,0.9999999954517487,5.381583732207686e-09,0.9999999936324513
0.140625,0.9999999943255583,6.714115026525302e-09,0.99999999205578
0.14278432189257828,0.9999999910838677,1.0549693004058328e-08,0.9999999875174609
0.14627817810742172,1.000000014754144,-1.7457315075996815e-08,1.0000000206558008
0.1484375,0.9999999975155599,2.9396521357786387e-09,0.9999999965217845
0.1484375,0.9999999940818454,7.002471530145752e-09,0.9999999917145928
0.15059682189257828,0.9999999811525657,2.2300573335086656e-08,0.999999973613634
0.15409067810742172,1.0000000231213348,-2.7357508954312457e-08,1.0000000323698701
0.15625,1.000000014658037,-1.734359855320579e-08,1.0000000205212507
0.15625,1.000000005357043,-6.338520849319862e-09,1.0000000074998667
0.15840932189257828,0.9999999682088188,3.7615820984379405e-08,0.9999999554923888
0.16190317810742172,1.0000000206374744,-2.441856428945628e-08,1.000000028892461
0.1640625,1.0000000619558584,-7.33071268370909e-08,1.0000000867381922
0.1640625,1.0000000394152446,-4.663673649855996e-08,1.0000000551813601
0.16622182189257828,0.9999999669845225,3.906443621441003e-08,0.9999999537783656
0.16971567810742172,0.9999999885264136,1.3575747347276117e-08,0.9999999839369857
0.171875,1.0000001078707081,-1.2763427842746655e-07,1.0000001510189558
0.171875,1.0000000692094266,-8.188969515405244e-08,1.0000000968932323
0.17403432189257828,1.000000004368484,-5.1688603220529296e-09,1.0000000061159053
0.17752817810742172,0.9999999483312089,6.113535039363587e-08,0.9999999276637076
0.1796875,1.000000064738232,-7.659923669576326e-08,1.00000009063347
0.1796875,1.0000000347342164,-4.1098095783068846e-08,1.0000000486279472
0.18184682189257828,1.0000000204454185,-2.4191344665976037e-08,1.0000000286236108
0.18534067810742172,1.0000000169913987,-2.0104484210655583e-08,1.0000000237879754
0.1875,0.9999999962506874,4.436323353764577e-09,0.9999999947508961
0.1875,0.9999999592142179,4.825836492306693e-08,0.9999999428999518
0.18965932189257828,0.9999999827718704,2.0384606488415056e-08,0.9999999758806476
0.19315317810742172,0.9999998765389182,1.460810988064209e-07,0.9999998271545395
0.1953125,0.9999993054927448,8.217524644219161e-07,0.9999990276898294
0.1953125,0.9999993287401069,7.942457191015952e-07,0.9999990602361929
0.19747182189257828,0.9999989687294406,1.2202160251019127e-06,0.9999985562218464
0.20096567810742172,0.9999976724221852,2.754028025989749e-06,0.9999967413942625
0.203125,0.9999955632309827,5.249666610645123e-06,0.9999937885270105
0.203125,0.9999955273903007,5.292059278460482e-06,0.9999937383644653
0.20528432189257828,0.9999937415822842,7.405085170418417e-06,0.9999912382192322
0.20877817810742172,0.9999872287827801,1.5111179497818356e-05,0.9999821203487126
0.2109375,0.9999833553178364,1.9694404790704575e-05,0.9999766974943709
0.2109375,0.9999834220958099,1.961533231853745e-05,0.9999767910833789
0.21309682189257828,0.9999724164578613,3.26376512850767e-05,0.999961383235143
0.21659067810742172,0.9999506183268182,5.84303230379013e-05,0.9999308663842708
0.21875,0.9999371212819146,7.440110356415506e-05,0.9999119707422283
0.21875,0.9999341248832229,7.79467305857856e-05,0.9999077761643145
0.22090932189257828,0.9998954515820957,0.00012370819512082232,0.9998536355049502
0.22440317810742172,0.9998338156608352,0.00019664477653489075,0.9997673501435365
0.2265625,0.9998011172299995,0.00023534182856798714,0.9997215731396007
0.2265625,0.999794310672186,0.00024339682222175224,0.9997120450580341
0.22872182189257828,0.9997280489851104,0.00032181143127469843,0.9996192893474953
0.23221567810742172,0.9996018146537049,0.00047121426515181155,0.9994425851366028
0.234375,0.9994689572636102,0.0006284730586168873,0.9992566189312606
0.234375,0.9994591822420573,0.0006400105699695903,0.9992429760080076
0.23653432189257828,0.9992179477460443,0.000925646218858816,0.9989052741251356
0.24002817810742172,0.9986525929329308,0.0015951258134886846,0.9981141521532837
0.2421875,0.9982046775325465,0.002125851359966813,0.9974873747801574
0.2421875,0.9982094974836587,0.0021190581494007796,0.9974951683364377
0.24434682189257828,0.9978418137539595,0.00255571039249748,0.9969800600958196
0.24784067810742172,0.9963121640141582,0.004368682536486125,0.9948421174087604
0.25,0.9948161354001647,0.006149480400127454,0.9927462997796727
0.25,0.9950340461283789,0.005887367480178724,0.9930542557998577
0.2521593218925783,0.994288195107768,0.006773266271642285,0.992013324996646
0.2556531781074217,0.9919079674433816,0.009603575895974275,0.9886915303661148
0.2578125,0.9890709367726145,0.01299499959377527,0.9847248442151328
0.2578125,0.9891248202719026,0.012922445749762947,0.9848072839015458
0.2599718218925783,0.9871543992936876,0.01527910949528387,0.982062332408244
0.2634656781074217,0.9820918013042509,0.021338358381603185,0.9750228902060409
0.265625,0.9766561448087843,0.027894241610465692,0.9674582948444574
0.265625,0.9768328242160716,0.02768028365203431,0.9677057220213774
0.2677843218925783,0.9708407448268277,0.0349141698202622,0.9594143226057765
0.2712781781074217,0.9608796334143185,0.04703195185314937,0.9456606809355879
0.2734375,0.954959046696883,0.0542877412514164,0.9375082466206824
0.2734375,0.954886248772563,0.054381006514447765,0.9374036446997859
0.2755968218925783,0.948820161422876,0.061844002858713665,0.929083438842459
0.2790906781074217,0.938745877821941,0.0743274159006356,0.9153019796605916
0.28125,0.9323130495836054,0.08235725970208405,0.9065311938670246
0.28125,0.9323314173319653,0.08234189950402537,0.9065478642098405
0.2834093218925783,0.9258052453919182,0.0905292547528307,0.8976807428709861
0.2869031781074217,0.9151184903588165,0.10404048139206575,0.8832078088679288
0.2890625,0.9084846688518607,0.11249378300893233,0.8742550407058216
0.2890625,0.9084832134246087,0.11249596962154718,0.8742522757914946
0.2912218218925783,0.9018465043135172,0.12100370442271192,0.8653222964195862
0.2947156781074217,0.8911351350797225,0.13483607291851063,0.8509669702661469
0.296875,0.8845460878597392,0.14340974921973698,0.8421710913243249
0.296875,0.8845455542415037,0.14341097814732082,0.8421693024543109
0.2990343218925783,0.8779834725956347,0.1520040535326143,0.8334343082761656
0.3025281781074217,0.8674249176776864,0.16593852004003642,0.8194336238314366
0.3046875,0.8609356674979303,0.1745675083851671,0.810864080270638
0.3046875,0.8609352332376005,0.17456741573680512,0.8108637716377295
0.3068468218925783,0.8544772598416973,0.18320939345551093,0.8023599189110568
0.3103406781074217,0.8440942125255704,0.1972137191983391,0.7887407851921442
0.3125,0.8377184813352077,0.2058790248380446,0.7804120997931341
0.3125,0.83771862094112,0.20587903091791035,0.7804120561859412
0.3146593218925783,0.8313762943063189,0.21455094888171622,0.7721529036949926
0.3181531781074217,0.8211919376071318,0.22859332712467867,0.7589398200215831
0.3203125,0.8149446384090604,0.23727538645458385,0.7508676021058217
0.3203125,0.8149449075241973,0.23727538874748047,0.7508676331244788
0.3224718218925783,0.8087341021515572,0.2459572788762387,0.7428687529465107
0.3259656781074217,0.7987723015095496,0.2599975184677936,0.7300883816951499
0.328125,0.792673305609296,0.2686632116672125,0.722294094903382
0.328125,0.7926734731473682,0.2686631405893319,0.7222943502770135
0.3302843218925783,0.7866222171334333,0.2773123194132242,0.7145851838556746
0.3337781781074217,0.7769447116677037,0.2912560014080443,0.7023073987797533
0.3359375,0.7710429652736476,0.29982885668091586,0.6948494967919453
0.3359375,0.7710427993377035,0.2998289342055686,0.6948495764148984
0.3380968218925783,0.7652084086480856,0.30835681210725047,0.687497746764884
0.3415906781074217,0.7559165385545623,0.3220447562441385,0.675837208096063
0.34375,0.7502681343315971,0.3304298515316447,0.6687778947850295
0.34375,0.7502675181538495,0.3304308812043508,0.6687772501403485
0.3459093218925783,0.744687617125385,0.3387641023812018,0.6618233113080357
0.3494031781074217,0.7357841144947287,0.35216674588292424,0.6507693252241328
0.3515625,0.7303391735047473,0.3604270540099026,0.6440366924875804
0.3515625,0.7303386575738978,0.3604279337414227,0.6440359422626333
0.3537218218925783,0.7249181150624874,0.36869976213347755,0.6373543289981942
0.3572156781074217,0.7161657761966604,0.3821624013427813,0.6266058431852195
0.359375,0.710747397140807,0.39056432247597633,0.6199769615408004
0.359375,0.7107480716410108,0.39056287872072254,0.6199778385301267
0.3615343218925783,0.7053131639093269,0.3990408175069557,0.6133502417517636
0.3650281781074217,0.6964753809018328,0.412934295867364,0.6026180902465443
0.3671875,0.690987947837622,0.42163356127538726,0.5959805867167575
0.3671875,0.690988355513893,0.4216321461945078,0.5959813901469464
0.3693468218925783,0.6854883535902421,0.4304110331912154,0.5893481801377018
0.3728406781074217,0.6765671476652669,0.44476791523027454,0.5786366884353766
0.375,0.671047774987479,0.4537231430831841,0.5720394769088778
0.375,0.6710479924694372,0.4537230250481707,0.5720395079673191
0.3771593218925783,0.6655323101640185,0.4627318024178255,0.565468095163602
0.3806531781074217,0.6566301280336033,0.4774036702906003,0.5549047367225503
0.3828125,0.6511473210235268,0.4865180999016283,0.5484270649622617
0.3828125,0.6511472713179655,0.48651869476738224,0.5484270117273817
0.3849718218925783,0.6456821153529282,0.49566175394336853,0.5419930596469554
0.3884656781074217,0.6368890769094855,0.5105059044298279,0.5316883333603314
0.390625,0.6314913419963925,0.5197016737573349,0.525390173429522
0.390625,0.6314911710239575,0.5197021668195054,0.5253901350405528
0.3927843218925783,0.6261243067128697,0.5289074588226956,0.5191483504835009
0.3962781781074217,0.6175139039462406,0.5438094795748009,0.5091785920508168
0.3984375,0.6122430240968313,0.5530140572557816,0.5031035229427215
0.3984375,0.6122430670993101,0.5530140434919041,0.5031035129514764
0.4005968218925783,0.6070149565902386,0.5622044762372256,0.49709948354544575
0.4040906781074217,0.5986599326709896,0.5770205788051963,0.4875473158181039
0.40625,0.5935701163961832,0.5861306524264253,0.4817531934796669
0.40625,0.5935695549386866,0.5861307860713767,0.4817527839849205
0.4084093218925783,0.5885412305073809,0.595197573053277,0.476046925787947
0.4119031781074217,0.580531872234149,0.6097630714760631,0.4670000965457749
0.4140625,0.5756579271304006,0.6187016132722141,0.4615204586513782
0.4140625,0.5756571780861947,0.6187029798176679,0.46151941380305184
0.4162218218925783,0.5708345547644714,0.6276077070500631,0.45611663937290775
0.4197156781074217,0.5631226448136094,0.6419769927156787,0.4475125454215885
0.421875,0.5583987782643496,0.6508561452760429,0.4422639801392106
0.421875,0.5583989548443673,0.6508562481241671,0.4422642259415282
0.4240343218925783,0.5536986495483532,0.659749388685057,0.437059298320317
0.4275281781074217,0.5461428365785135,0.6741763369082902,0.4287318788057237
0.4296875,0.5415096528991946,0.6831012217420249,0.4236498208592338
0.4296875,0.5415108036537232,0.6830988671281955,0.4236519786547891
0.4318468218925783,0.536920428351452,0.6919993747589213,0.4186319486648268
0.4353406781074217,0.529584151307126,0.7063539307894481,0.41064500079864263
0.4375,0.5250868563636165,0.715240090216901,0.40576747145855885
0.4375,0.5250807372525204,0.7152478656146418,0.40576444187285776
0.4396593218925783,0.520581918232963,0.7242006047958541,0.4009002730414464
0.4431531781074217,0.5132787572674834,0.7388389654372123,0.39305227933779036
0.4453125,0.5087504834900889,0.7480041316739674,0.3882034872373847
0.4453125,0.5087339511869181,0.7480249189982819,0.3881960682600026
0.4474718218925783,0.5041848114587024,0.7573176415192597,0.38333410125213996
0.4509656781074217,0.4967625264244616,0.7725976429688513,0.3754618653516391
0.453125,0.4921218299000309,0.7822566216770144,0.3705488511504484
0.453125,0.49209573610320917,0.7822990736316547,0.3705317474499617
0.4552843218925783,0.4874472874494995,0.792041628110126,0.3656327126088121
0.4587781781074217,0.4798200934233526,0.8081773914657815,0.3576519131515809
0.4609375,0.47501121346260927,0.8184593650627757,0.3526432867698532
0.4609375,0.47499888225343523,0.8184721488148673,0.3526426298928704
0.4630968218925783,0.4702124603687003,0.8287959527662441,0.34766479822010493
0.4665906781074217,0.46252193189862595,0.8455315692400807,0.3397361171536082
0.46875,0.4577521633226202,0.8560578641118345,0.3348261873470748
0.46875,0.45769993102109585,0.856118545185586,0.33481617177409906
0.4709093218925783,0.45296664071800835,0.8667078929880818,0.32992480856707307
0.4744031781074217,0.4458135797127839,0.8827134639987677,0.3226850047300764
0.4765625,0.441617969454538,0.8922641958410784,0.3183980743189874
0.4765625,0.4414659425190973,0.8925270911091484,0.3183143943225345
0.4787218218925783,0.43644036916238066,0.9040776601968903,0.3132008919119025
0.4822156781074217,0.4294889568622153,0.9201183013244351,0.3062726077212936
0.484375,0.4280409284023875,0.923566223156518,0.3047687571687978
0.484375,0.4279307120499914,0.923895352010293,0.30459882737806265
0.4865343218925783,0.42766006148679875,0.9247050121310925,0.30418530483133155
0.4900281781074217,0.4268456001116558,0.9266291451870124,0.30336224531148515
0.4921875,0.4259741622196699,0.9285595777162614,0.3025861494508371
0.4921875,0.42546206576015266,0.9296868054257599,0.3021379413754881
0.4943468218925783,0.42519412803464485,0.9302747535734738,0.3019099027468907
0.4978406781074217,0.4250930084782642,0.9304813370169256,0.3018391020769059
0.5,0.4251372896782585,0.9303732144756215,0.3018875153595969
0.5,0.4252070405387529,0.9302118117755618,0.3019528247566993
0.5021593218925783,0.42556482566121834,0.9294121892090194,0.3022836100453932
0.5056531781074217,0.42601672689246245,0.9283587529818481,0.302735669030792
0.5078125,0.4263445378351938,0.927627321547455,0.3030372712052673
0.5078125,0.4262908068790871,0.9277360184724811,0.30299815140217423
0.5099718218925783,0.4262762819166399,0.9277968531258546,0.3029706361827219
0.5134656781074217,0.42628905787717947,0.9277843803823455,0.30297559910126115
0.515625,0.42627776863134126,0.9278195306434778,0.302960174429161
0.515625,0.42627800760940315,0.9278227970639071,0.30295791048014675
0.5177843218925783,0.426251184105409,0.9278740108603886,0.302936150611361
0.5212781781074217,0.42618438583324686,0.9280065259648096,0.30287950914811684
0.5234375,0.42609476518555994,0.9281855362475303,0.3028046437237138
0.5234375,0.4260989270902079,0.928167281693015,0.30281099032112685
0.5255968218925783,0.4260907860278822,0.9281572787321956,0.30281506451656487
0.5290906781074217,0.4260379818395359,0.9280860299889616,0.30284175832222027
0.53125,0.42605350736933156,0.9279014781199718,0.3029183891699001
0.53125,0.42603031207708675,0.9279070981481135,0.30291961133440665
0.5334093218925783,0.42600976829683407,0.9278806187469669,0.30293852076601835
0.5369031781074217,0.42602246970925195,0.927811275878434,0.3029708281142071
0.5390625,0.4260509769372087,0.9277362447430731,0.30300189536066346
0.5390625,0.42607236379250774,0.9276791547749091,0.30302547043252936
0.5412218218925783,0.42609725783394586,0.9276220548658483,0.30304758166707874
0.5447156781074217,0.426153297618345,0.9275378557613849,0.30308124185438956
0.546875,0.42622242643412006,0.9274245788330584,0.3031230866201914
0.546875,0.42623317802922506,0.9273917533845007,0.30313712896238676
0.5490343218925783,0.4263156388873657,0.927333188071991,0.30315496682607423
0.5525281781074217,0.42639535793591227,0.927283413024287,0.3031774324651389
0.5546875,0.42643356467126503,0.9272629239228694,0.3031927209485365
0.5546875,0.42644091082499175,0.9272766629624752,0.30318954345044297
0.5568468218925783,0.42645126726524335,0.9272934580838632,0.3031876236363125
0.5603406781074217,0.4264754586370311,0.9272554494780768,0.30320544575424235
0.5625,0.42651767561589826,0.9271733882845486,0.3032360783389321
0.5625,0.42653378806050196,0.9271553145869142,0.3032368101088578
0.5646593218925783,0.4265074915944052,0.9272386656863636,0.3031909162573918
0.5681531781074217,0.42641020256277484,0.9274418126777051,0.3031095871070509
0.5703125,0.426385564039129,0.9274865216096732,0.3030934818146886
0.5703125,0.4264004337108317,0.9274517635418209,0.30310635243210216
0.5724718218925783,0.4264209853567414,0.9274221504574381,0.30311252895984797
0.5759656781074217,0.42641118572009234,0.9274558654169495,0.3030979639065981
0.578125,0.42639814398776843,0.9274837739717015,0.30308836951114027
0.578125,0.426399464512196,0.9274746734731922,0.3030947389502063
0.5802843218925783,0.42642526497496036,0.927405985805437,0.3031276487922639
0.5837781781074217,0.42647044150455116,0.927332157550777,0.30315519212434644
0.5859375,0.4264115497461693,0.9274636521655932,0.30310764141244184
0.5859375,0.4263798999740496,0.9275059847186293,0.30308423394195455
0.5880968218925783,0.42640457448058494,0.9275745902038804,0.3030911945952773
0.5915906781074217,0.4264531753671694,0.927585502719233,0.3031276166944781
0.59375,0.42650595423055626,0.9275022612512727,0.30317391121668924
0.59375,0.4265198369565531,0.927479676878511,0.30318291396903474
0.5959093218925783,0.42656969503282105,0.9274125080879302,0.30321527678129795
0.5994031781074217,0.42662891426324395,0.9273588684877694,0.3032520775673427
0.6015625,0.4266075489466648,0.9274538549162489,0.30321242522852454
0.6015625,0.42660103136696564,0.9274586757179263,0.30321202878629977
0.6037218218925783,0.42655855488079936,0.9276023654741454,0.30314127426708126
0.6072156781074217,0.42659222077775366,0.9275597428502608,0.30314520573959197
0.609375,0.42667937388316424,0.9274066630933249,0.30319795695865487
0.609375,0.4266657275585194,0.9274303419346542,0.303185994050271
0.6115343218925783,0.4267521746247535,0.927336810939449,0.30322227667305285
0.6150281781074217,0.4269004239983963,0.9272443576939619,0.30324315076968156
0.6171875,0.4268295773360309,0.9276838178176201,0.30304854375834256
0.6171875,0.42683530162960365,0.9276487872021855,0.30305880010627173
0.6193468218925783,0.42706564954067244,0.9276313994620142,0.30306514247966915
0.6228406781074217,0.42762108449956765,0.9273553584861781,0.303173677419476
0.625,0.4276433744862832,0.9276724457689111,0.3030364499764652
0.625,0.42764401248678885,0.9276334783522923,0.3030576387318666
0.6271593218925783,0.42782062177918667,0.9274887477556064,0.30310349685517846
0.6306531781074217,0.4281328220117997,0.9269800840965525,0.30331414366500814
0.6328125,0.42775930043036253,0.9279513191299272,0.30290623903610775
0.6328125,0.42776636642005395,0.9279825576828268,0.30288841376599324
0.6349718218925783,0.4278123121226742,0.9278941606796527,0.302960639459898
0.6384656781074217,0.4281473601029216,0.927261033342,0.3031904980854043
0.640625,0.4279701727136156,0.9276831683559407,0.30301701363261024
0.640625,0.42795318558697343,0.9278460294640195,0.30297219559592325
0.6427843218925783,0.4279872158419114,0.9274323066705195,0.3031301994034823
0.6462781781074217,0.42777214391386204,0.9273487091562632,0.3031591474792785
0.6484375,0.4269086408561981,0.9285082569020637,0.30264899972017495
0.6484375,0.4268381456047221,0.9283528457824645,0.3026687457136768
0.6505968218925783,0.4266974088248164,0.9275192727795777,0.30308159060705064
0.6540906781074217,0.4244514404537925,0.9271710292690151,0.30323491273919834
0.65625,0.42232781722133417,0.9280370056637718,0.30287599061143244
0.65625,0.42217113765324754,0.9278948887413091,0.30293508416803033
0.6584093218925783,0.4218753686731256,0.9272160026350476,0.3032217002509537
0.6619031781074217,0.42031761648687804,0.9274804888215958,0.30309772375684024
0.6640625,0.4183497294816207,0.9280834576664813,0.30287183235009746
0.6640625,0.4183994524279823,0.9278992603150079,0.3029392825049655
0.6662218218925783,0.41723910180630686,0.9273310809177912,0.3031581644667997
0.6697156781074217,0.41577234255286455,0.9275542587735626,0.30307973379116904
0.671875,0.41415457011177,0.9274687015859313,0.30310630230252233
0.671875,0.41373316862696013,0.9274680673550689,0.3030897137202815
0.6740343218925783,0.4112307495981272,0.9271904344947381,0.30322345579907056
0.6775281781074217,0.39930201359558837,0.9275945352133494,0.30305772429436545
0.6796875,0.3856315363070241,0.9279170840983647,0.3029541138143016
0.6796875,0.39056729122756895,0.9277127549447909,0.3030227811333586
0.6818468218925783,0.3522950924314724,0.9274927051716402,0.30311481742285484
0.6853406781074217,0.31982409614816754,0.9275909752856837,0.3030514264990575
0.6875,0.31073447065872056,0.9274578272094591,0.3031091625604907
0.6875,0.3084577927527821,0.9273674800605415,0.30313273910843924
0.6896593218925783,0.29455445142089703,0.9271361470056819,0.30323491830707994
0.6931531781074217,0.2845956065991996,0.9271278176701615,0.3031719690298329
0.6953125,0.28060435872061235,0.9281153078884352,0.3028908640114337
0.6953125,0.280967802602247,0.9278448835829306,0.3029501962908107
0.6974718218925783,0.27613722352372255,0.9277601322792486,0.30303911557057966
0.7009656781074217,0.2720644141469722,0.9274747069086832,0.3031433669543593
0.703125,0.2705204634850118,0.9276715080390474,0.3030315313764069
0.703125,0.27055359930416745,0.9275062427675511,0.30310564816640795
0.7052843218925783,0.2691496315659315,0.927772706275168,0.30291749977878546
0.7087781781074217,0.26762978196556836,0.9275362265599582,0.3031078534201357
0.7109375,0.26699255863408566,0.927618112566621,0.3031310002115285
0.7109375,0.26689989535417413,0.9278329520425265,0.30313018805277514
0.7130968218925783,0.266433165875855,0.9279266627217817,0.30295713257620766
0.7165906781074217,0.2662617358835134,0.9269380863368724,0.30329194812332977
0.71875,0.26625809120858274,0.9266770620021302,0.3034167404730576
0.71875,0.2660390892355144,0.9271627321227472,0.30331076059606343
0.7209093218925783,0.265942541340728,0.9269130026748092,0.30323787643842953
0.7244031781074217,0.2655173104640475,0.9279145513295106,0.3029002702456623
0.7265625,0.26558116374433044,0.9275265984556249,0.3029940258043428
0.7265625,0.26556683241724166,0.9274751243636747,0.30300452213046686
0.7287218218925783,0.2655017649545955,0.9273990762336453,0.30301058008501836
0.7322156781074217,0.2654119785215857,0.927693403151953,0.3029207170139145
0.734375,0.2653942146887505,0.9275558260652597,0.3030250252739708
0.734375,0.26558869475090324,0.9267272746977846,0.3032618393760556
0.7365343218925783,0.2655838965193931,0.9265953338587991,0.3033000288388858
0.7400281781074217,0.26551706622225374,0.9272518482098099,0.3030299318171374
0.7421875,0.2651207609398984,0.9287812521766099,0.3026247701333428
0.7421875,0.26524025395084605,0.9283578164381305,0.3027785506488254
0.7443468218925783,0.2653021835576042,0.9278695401609627,0.3030140160855185
0.7478406781074217,0.26574359326017255,0.9263393231444796,0.30332630845396136
0.75,0.2651517215696312,0.9283311102341935,0.30283681863064166
0.75,0.26539402476003615,0.9274836611025367,0.30307803666825733
0.7521593218925783,0.2653817608048016,0.9275163451247523,0.30311637286969295
0.7556531781074217,0.2656646737366458,0.926417109260053,0.30340321079590216
0.7578125,0.2654844052450307,0.9273131409693635,0.3031491796279133
0.7578125,0.26537680558135956,0.9276916464113568,0.30306809964027503
0.7599718218925783,0.26547919822663163,0.9283349612394314,0.3028597534613935
0.7634656781074217,0.2654264454961312,0.9275810345408999,0.30319595325312443
0.765625,0.26608148937141685,0.9253375324906874,0.30375878629245195
0.765625,0.26553369925290327,0.9274608555925197,0.30341472321998975
0.7677843218925783,0.2656779701346635,0.927574829171371,0.3029744065763568
0.7712781781074217,0.26493702839940203,0.928710764327896,0.3024727835908523
0.7734375,0.2658317333707597,0.9252798377746951,0.3038339712700082
0.7734375,0.265602044204567,0.9265495599930548,0.30350975481381426
0.7755968218925783,0.2657952912827124,0.9263379608215427,0.30329870296640593
0.7790906781074217,0.2650962495131513,0.9289768321307308,0.30254750622855453
0.78125,0.265602824639717,0.9267761333452433,0.3032102321138638
0.78125,0.2658881716598393,0.9252458335280461,0.3036028488433398
0.7834093218925783,0.2656669912679185,0.9251576780374896,0.3034101360757915
0.7869031781074217,0.2652893299641984,0.9273662915894265,0.30241923368465945
0.7890625,0.26390766874111027,0.9319523996998686,0.30131858085583857
0.7890625,0.2646506076590211,0.9287973588656452,0.30239628716466904
0.7912218218925783,0.26524808111070663,0.9255713524174022,0.30347210580018236
0.7947156781074217,0.2661810046250805,0.9248872142484494,0.30338328704729145
0.796875,0.26392811568924,0.9340408765082922,0.3012718556416856
0.796875,0.26532712296514444,0.9290726142722743,0.30257269280059984
0.7990343218925783,0.2648142654430583,0.9280324264459148,0.3028731250130998
0.8025281781074217,0.26640955220405665,0.9225257883728871,0.3040997123230091
0.8046875,0.26469507464766834,0.9297468402384225,0.30222225895139404
0.8046875,0.2648774469430807,0.9289568907059701,0.30224853426750314
0.8068468218925783,0.2648691266124555,0.9318958308459467,0.30167957345370927
0.8103406781074217,0.26607270317930976,0.9237125565351528,0.30442787405044386
0.8125,0.26689023024819797,0.9216943080024326,0.304808999167672
0.8125,0.2651993605321862,0.9297826581602965,0.3027132096129336
0.8146593218925783,0.2658645007527214,0.9303776265621595,0.3021889931921068
0.8181531781074217,0.26468929261986235,0.9293184103059435,0.3030099383986196
0.8203125,0.27052921296355503,0.9074046500896127,0.30786937653439267
0.8203125,0.2661249708608592,0.9221792385135399,0.30354757566442864
0.8224718218925783,0.2661779602003473,0.9246266515304494,0.3026122770998866
0.8259656781074217,0.2630910949611266,0.9360305844570954,0.299992651228606
0.828125,0.2663146451982418,0.9194849506179041,0.3050113544107616
0.828125,0.26896952278208697,0.9094443924341643,0.30711727709649583
0.8302843218925783,0.26595785056590354,0.9185482851725485,0.3038218360331457
0.8337781781074217,0.2635686916120232,0.9288813913218775,0.29997832902409904
0.8359375,0.25833808373439465,0.9483573420458178,0.29551609216002817
0.8359375,0.260618288744658,0.9345630155515836,0.29943245555501985
0.8380968218925783,0.26730933225087056,0.9170008406604626,0.30669793898436876
0.8415906781074217,0.2663285273071278,0.9319916178563709,0.303933528745433
0.84375,0.26934407407321015,0.9233860357180527,0.3035556839410261
0.84375,0.2648836669163807,0.9540575040643551,0.29458547354602044
0.8459093218925783,0.2654428941747541,0.9336866309192304,0.3032888810811792
0.8494031781074217,0.24319150906828024,0.7697717649604031,0.2551484277564206
0.8515625,0.22410236301840253,0.5912213151908865,0.20297445797000974
0.8515625,0.17382810361574233,0.3932255945504129,0.1581329423388142
0.8537218218925783,0.14047162993740667,0.10876620955404052,0.1145344788920817
0.8572156781074217,0.12995176095168853,0.0346037932547428,0.10447999144057947
0.859375,0.12681634810333398,-0.00641733734676072,0.09955240164926442
0.859375,0.12471154924564798,-0.00018107168566852187,0.09994282323760839
0.8615343218925783,0.12515710201214483,0.0007730809941595182,0.10010387321337286
0.8650281781074217,0.1249474041564781,-0.0002114103342455783,0.0999694532325853
0.8671875,0.12510407064048046,0.00037616700036455204,0.10005606184750789
0.8671875,0.12500988103484423,-2.0974744517309077e-05,0.09999724378840988
0.8693468218925783,0.12499100152691807,-5.031291091762301e-05,0.09999334388811107
0.8728406781074217,0.12500071865323475,5.406416111351843e-07,0.10000006485244883
0.875,0.12499521295522577,-2.0023853652809127e-05,0.09999736740718633
0.875,0.1249993289189413,-2.886057917227968e-06,0.0999996208630704
0.8771593218925783,0.12500016160521876,1.1048155312712133e-06,0.10000014563041659
0.8806531781074217,0.12499988562342086,-7.038441017032472e-07,0.0999999072655933
0.8828125,0.12500020734671222,1.5893925544481764e-06,0.10000020928296438
0.8828125,0.12500013138770574,5.968486176395426e-07,0.10000007908071999
0.8849718218925783,0.12499997308007033,-1.8772293738481006e-07,0.09999997518717343
0.8884656781074217,0.1250000236277064,1.5979598427931894e-07,0.10000002112553374
0.890625,0.12499996996622584,-3.1789876210662373e-07,0.09999995796370133
0.890625,0.12499994796934796,-2.5355683848922306e-07,0.09999996643296108
0.8927843218925783,0.12500000987203322,6.87199475382861e-08,0.10000000910065457
0.8962781781074217,0.12499999137124125,-5.8211861099268255e-08,0.09999999229181689
0.8984375,0.12500000686711507,7.947099822129172e-08,0.10000001052945343
0.8984375,0.1250000218808111,1.1636350002756748e-07,0.10000001538894927
0.9005968218925783,0.12499999676258212,-2.0976179495031544e-08,0.09999999722624821
0.9040906781074217,0.12500000279569767,1.723468030912822e-08,0.10000000227902717
0.90625,0.12499999857636149,-8.970652456091193e-09,0.09999999881534907
0.90625,0.12499999385655322,-3.6857539796671856e-08,0.09999999512383173
0.9084093218925783,0.125000000476847,2.316459336944633e-09,0.10000000030651335
0.9119031781074217,0.12499999960647239,-1.611083079327558e-09,0.09999999978680804
0.9140625,0.12499999999128174,-4.154408370317097e-09,0.09999999945056684
0.9140625,0.12500000039006814,3.688353662171247e-09,0.10000000048790195
0.9162218218925783,0.12500000012881235,1.0223511315729143e-09,0.10000000013524586
0.9197156781074217,0.12499999992207046,-5.914802335025214e-10,0.09999999992174907
0.921875,0.12500000013209814,7.41275697818016e-10,0.10000000009806694
0.921875,0.12499999999701686,1.4377667696751135e-10,0.10000000001901688
0.9240343218925783,0.12500000001776723,1.7529161286303227e-10,0.10000000002318712
0.9275281781074217,0.1249999999726514,-2.563711293781406e-10,0.09999999996608291
0.9296875,0.12499999998892108,3.53019694929937e-10,0.10000000004669873
0.9296875,0.12500000017106902,9.200351515147186e-10,0.10000000012170725
0.9318468218925783,0.12499999997133188,-1.8135567518301174e-10,0.09999999997600736
0.9353406781074217,0.12500000002071723,1.1411481051287551e-10,0.10000000001509446
0.9375,0.12499999999989515,1.5654166531944106e-10,0.10000000002070697
0.9375,0.12499999997480306,-2.2729147848429025e-10,0.09999999996993067
0.9396593218925783,0.12499999999406093,-5.305637376140653e-11,0.09999999999297983
0.9431531781074217,0.12500000000514558,4.636799519487391e-11,0.10000000000613277
0.9453125,0.12499999999184229,-1.1425370303931994e-10,0.09999999998488458
0.9453125,0.12499999998582839,-6.707629865637625e-11,0.09999999999112565
0.9474718218925783,0.1250000000031136,2.017691167797846e-11,0.1000000000026682
0.9509656781074217,0.12499999999802733,-1.0484745675540765e-11,0.0999999999986123
0.953125,0.125000000002613,5.674488079302659e-12,0.10000000000075002
0.953125,0.12499999999960383,9.57254542302815e-13,0.10000000000012602
0.9552843218925783,0.12500000000052672,3.730063843851359e-12,0.10000000000049285
0.9587781781074217,0.12499999999965462,-2.182961486537645e-12,0.09999999999971082
0.9609375,0.12499999999990374,-4.8174143785255e-12,0.0999999999993624
0.9609375,0.12500000000012934,3.4599949572075847e-12,0.10000000000045743
0.9630968218925783,0.1250000000002529,2.17597843302761e-12,0.10000000000028748
0.9665906781074217,0.12499999999972942,-2.308184856623475e-12,0.0999999999996943
0.96875,0.12500000000020364,4.309239898241033e-12,0.10000000000056986
0.96875,0.12500000000107087,5.603595809541016e-12,0.10000000000074108
0.9709093218925783,0.12499999999980556,-1.1954391925294447e-12,0.09999999999984167
0.9744031781074217,0.1250000000001329,6.792753697322381e-13,0.1000000000000896
0.9765625,0.12499999999993139,8.74757688507569e-13,0.10000000000011552
0.9765625,0.1249999999999886,-6.224070148164741e-13,0.09999999999991753
0.9787218218925783,0.1249999999999372,-4.887062224867348e-13,0.09999999999993515
0.9822156781074217,0.12500000000005534,4.3353968448188296e-13,0.10000000000005718
0.984375,0.12499999999995552,-4.775216666532166e-13,0.09999999999993675
0.984375,0.12499999999988505,-9.088481078842223e-13,0.09999999999987971
0.9865343218925783,0.1250000000000111,1.2039834007095095e-13,0.10000000000001585
0.9900281781074217,0.12499999999999906,-3.668432657191419e-14,0.09999999999999507
0.9921875,0.1249999999999031,-1.6498802324362314e-13,0.09999999999997808
0.9921875,0.125,0.0,0.1
0.9943468218925783,0.125,0.0,0.1
0.9978406781074217,0.125,0.0,0.1
1.0,0.125,0.0,0.1

